ReFACTor: Practical Low-Rank Matrix Estimation Under Column-Sparsity

Various problems in data analysis and statistical genetics call for recovery of a column-sparse, low-rank matrix from noisy observations. We propose ReFACTor, a simple variation of the classical Truncated Singular Value Decomposition (TSVD) algorithm. In contrast to previous sparse principal component analysis (PCA) algorithms, our algorithm can provably reveal a low-rank signal matrix better, and often significantly better, than the widely used TSVD, making it the algorithm of choice whenever column-sparsity is suspected. Empirically, we observe that ReFACTor consistently outperforms TSVD even when the underlying signal is not sparse, suggesting that it is generally safe to use ReFACTor instead of TSVD and PCA. The algorithm is extremely simple to implement and its running time is dominated by the runtime of PCA, making it as practical as standard principal component analysis.

==> faster_RA.dat <==
exp	refactor	tsvd	jl	uncorrected
1.999740267016363982e+00	1.870681307756168588e+00	3.130014219572936796e+00	2.493053203157599995e+01	2.454144410897387374e+01
1.987354603980935108e+00	1.857655109585770292e+00	3.105356449813303943e+00	2.488093456871271769e+01	2.451047730214041565e+01
1.975312395830693735e+00	1.843848279701334913e+00	3.084223125393935838e+00	2.484086654275015249e+01	2.446981738486272207e+01
1.963595107359298320e+00	1.831316349764759766e+00	3.058192268389356983e+00	2.479590462843984611e+01	2.442480436488651918e+01
1.952185664453655267e+00	1.824961991047526100e+00	3.040982811585521528e+00	2.476165412882019723e+01	2.437731439686310964e+01
1.941068304450813686e+00	1.813739027267775139e+00	3.019993558828068192e+00	2.471538910773093178e+01	2.433771231952813352e+01
1.930228445175339980e+00	1.803464757509983363e+00	2.995878930316845157e+00	2.466769370047092025e+01	2.429541733049622820e+01
1.919652569926862284e+00	1.793106521447197288e+00	2.982060819406268326e+00	2.462463344329185944e+01	2.425421816375855499e+01
1.909328126141989657e+00	1.783956460241980402e+00	2.967926030085807021e+00	2.459137589368596366e+01	2.421329519145093201e+01
1.899243435824860660e+00	1.774624959618165798e+00	2.949862948421963171e+00	2.454773686525498277e+01	2.417195589342328788e+01
1.889387616143420434e+00	1.764190439717205017e+00	2.933371527444847970e+00	2.450661503722025003e+01	2.412690588326301722e+01
1.879750508837582545e+00	1.755321900385709677e+00	2.914213534135034589e+00	2.447191579972883702e+01	2.409090199237887475e+01
1.870322617291223066e+00	1.744594920602255295e+00	2.889179432304275874e+00	2.443230929730314216e+01	2.402897325040549603e+01
1.861095050290757946e+00	1.735236124827132187e+00	2.871363259513273203e+00	2.437726171591364732e+01	2.398673804268658571e+01
1.852059471635414845e+00	1.724265854791235064e+00	2.850978178868911694e+00	2.432973198793021652e+01	2.394512720173846532e+01
1.843208054883450631e+00	1.714204556240720878e+00	2.834976640198829667e+00	2.428540879698925536e+01	2.390789164805274680e+01
1.834533442618674348e+00	1.707992086236313822e+00	2.820230734418295082e+00	2.422882462996571107e+01	2.384619844257402477e+01
1.826028709706037478e+00	1.702319149640443285e+00	2.799058712616351308e+00	2.418631309941078200e+01	2.381368097641079729e+01
1.817687330076501961e+00	1.696158068436802724e+00	2.786776480963793379e+00	2.414491870429657538e+01	2.376417984965175378e+01
1.809503146642060356e+00	1.690206019367638701e+00	2.770932801561743819e+00	2.410722807017920744e+01	2.373329740683209366e+01
1.801470343993463619e+00	1.682153924453514415e+00	2.753142796485320787e+00	2.406595732976898461e+01	2.369435531860901634e+01
1.793583423577399527e+00	1.675743901745802233e+00	2.737502404714072135e+00	2.402578114040792912e+01	2.365397116321262772e+01
1.785837181087729153e+00	1.666047652598047657e+00	2.719284729556514346e+00	2.398383583496190496e+01	2.360742183107717906e+01
1.778226685837946075e+00	1.656878361782985642e+00	2.708624845870772013e+00	2.394979827194404720e+01	2.358127532112562008e+01
1.770747261910109893e+00	1.650313303244159258e+00	2.696059052626757602e+00	2.392455736229978314e+01	2.354331959148431253e+01
1.763394470899760647e+00	1.642224327339553813e+00	2.680755200865188925e+00	2.389786553723444840e+01	2.351246409231945833e+01
1.756164096097370564e+00	1.634634843581106667e+00	2.669611655259832350e+00	2.385366830128300464e+01	2.348132419660913683e+01
1.749052127965163406e+00	1.629662714641188170e+00	2.654927747786007597e+00	2.381302901390787596e+01	2.343595110782641555e+01
1.742054750784058692e+00	1.623126876250598372e+00	2.638334317924165617e+00	2.377781696393834565e+01	2.338783709860647519e+01
1.735168330359399214e+00	1.617047704077154258e+00	2.627800164343470080e+00	2.373931110329747796e+01	2.333137142683685283e+01
1.728389402686294041e+00	1.610557977735933344e+00	2.612837624827375027e+00	2.370624233049237617e+01	2.330449300057408024e+01
1.721714663486068053e+00	1.601828399628736577e+00	2.596527576852069252e+00	2.366522530508390432e+01	2.327103255396639625e+01
1.715140958534702387e+00	1.595589802060956908e+00	2.584839383525494583e+00	2.362301221833821074e+01	2.324337801527280334e+01
1.708665274712396265e+00	1.591016851475713700e+00	2.567865640253860882e+00	2.357651500423274271e+01	2.320456653006227299e+01
1.702284731710680843e+00	1.584036622036692377e+00	2.556952359849986145e+00	2.354715099787613042e+01	2.316446612282710760e+01
1.695996574339950769e+00	1.576674299357928799e+00	2.546265630477384079e+00	2.351550101294272821e+01	2.313556446204145089e+01
1.689798165385992812e+00	1.571617538223168964e+00	2.534600547254707958e+00	2.348236176560040533e+01	2.310508473494074977e+01
1.683686978969156200e+00	1.566474064158908996e+00	2.519470253558088402e+00	2.343988741952377808e+01	2.306695078349769190e+01
1.677660594364310587e+00	1.560224856871626820e+00	2.507247256934403090e+00	2.340384971116503721e+01	2.302320538279733952e+01
1.671716690243749914e+00	1.556216090501248761e+00	2.497238846132874723e+00	2.336168351185060033e+01	2.298897813386479427e+01
1.665853039308775152e+00	1.550315777563102237e+00	2.484543889346301437e+00	2.333393517004606110e+01	2.296905358029213318e+01
1.660067503278887635e+00	1.544220686403036780e+00	2.473957628100419193e+00	2.330309983079752811e+01	2.293732488293582961e+01
1.654358028210378695e+00	1.538280797922296994e+00	2.465311557020545052e+00	2.327522822459464891e+01	2.290385183242308997e+01
1.648722640118674976e+00	1.532002970792698537e+00	2.455430345901220779e+00	2.324173388392356543e+01	2.286627027244927746e+01
1.643159440881081013e+00	1.526754999724252215e+00	2.445170321254288126e+00	2.319636373865015955e+01	2.283769902927663864e+01
1.637666604398650305e+00	1.521927519841696164e+00	2.429997964642955921e+00	2.315886854495449754e+01	2.280202887416490398e+01
1.632242372997754654e+00	1.516895908885060429e+00	2.420654800666182105e+00	2.312145225503033785e+01	2.276501298911028215e+01
1.626885054053615720e+00	1.511400878276997206e+00	2.410663194720550795e+00	2.308622639964408663e+01	2.271982753571573710e+01
1.621593016819568023e+00	1.506968511812625477e+00	2.402933286817239278e+00	2.306196431175871808e+01	2.268464515636727796e+01
1.616364689447188363e+00	1.501417387178428875e+00	2.388783811783049327e+00	2.303366711784715548e+01	2.264105438681921356e+01
1.611198556183674135e+00	1.498661011093764817e+00	2.379310131898740632e+00	2.300553417543070367e+01	2.260504213736010826e+01
1.606093154733961637e+00	1.492573256821895011e+00	2.370481975848170109e+00	2.297112014693853510e+01	2.257461807070166770e+01
1.601047073776102225e+00	1.488087623518060454e+00	2.362516520922719909e+00	2.293262723267805114e+01	2.254519548397835038e+01
1.596058950619334560e+00	1.484104008286806220e+00	2.353584478604362928e+00	2.289234715949387322e+01	2.251911337540893498e+01
1.591127468995127359e+00	1.480053299007404455e+00	2.342169325086037368e+00	2.285633579340672483e+01	2.247929819404970075e+01
1.586251356972236515e+00	1.475720474338703569e+00	2.331956353981988084e+00	2.282506577372520340e+01	2.244939170396688155e+01
1.581429384987514064e+00	1.470363583170219091e+00	2.322787780815422032e+00	2.278479135029194680e+01	2.241906722136089769e+01
1.576660363984842883e+00	1.465480413631795154e+00	2.314533997768355000e+00	2.274902090160613355e+01	2.237061495286024382e+01
1.571943143655147423e+00	1.461428963286173888e+00	2.305985521492513346e+00	2.270958425024868177e+01	2.233522916736970032e+01
1.567276610770965695e+00	1.457195724322339903e+00	2.294341313738505583e+00	2.267264127311943511e+01	2.230633946242632604e+01
1.562659687609552650e+00	1.453694045560919523e+00	2.286699696704111773e+00	2.263322906190556338e+01	2.227111128244147409e+01
1.558091330458920343e+00	1.449798907696246975e+00	2.275583200500192138e+00	2.260687713871180549e+01	2.222909716581143158e+01
1.553570528201642986e+00	1.446262459817871715e+00	2.266896075491061868e+00	2.256766289888298616e+01	2.218685341981327497e+01
1.549096300971612994e+00	1.441853287914673931e+00	2.258949007513535001e+00	2.252104847497016493e+01	2.215460776394504450e+01
1.544667698879287343e+00	1.437123691026340078e+00	2.251015300186333778e+00	2.249422891336732633e+01	2.210931129675232398e+01
1.540283800801276692e+00	1.432762522310583764e+00	2.241637027124771642e+00	2.246473239972605640e+01	2.206699485929494031e+01
1.535943713230416563e+00	1.428470448680797089e+00	2.233980089507296984e+00	2.241404068368234093e+01	2.202665603645277059e+01
1.531646569182731232e+00	1.424745001639008413e+00	2.225189828546973114e+00	2.236132488416684794e+01	2.198352873488516579e+01
1.527391527157946571e+00	1.419909594243060180e+00	2.212043933847674282e+00	2.233120212260843118e+01	2.195247641777772429e+01
1.523177770150430321e+00	1.416093236530476140e+00	2.205063661439194522e+00	2.228467171000972868e+01	2.190158239185058164e+01
1.519004504707659908e+00	1.412168869520184833e+00	2.197859252364105842e+00	2.225145779617161779e+01	2.186510762265188745e+01
1.514870960033492864e+00	1.408329840100539299e+00	2.190469354811100722e+00	2.221082529835175023e+01	2.183300776440580648e+01
1.510776387133716980e+00	1.404659041452127610e+00	2.185117035734747137e+00	2.217473956325166284e+01	2.178923202255822744e+01
1.506720058001499885e+00	1.400426720563248573e+00	2.178257061982393328e+00	2.213010541638826112e+01	2.175761675416060115e+01
1.502701264840531792e+00	1.397567565906959297e+00	2.172483815470855451e+00	2.207860850729622726e+01	2.170999245072033546e+01
1.498719319323780663e+00	1.394496616118288568e+00	2.167198663195847530e+00	2.204647397169793166e+01	2.166602496293256763e+01
1.494773551885922647e+00	1.390356315060798043e+00	2.159979925038737925e+00	2.201287774434863564e+01	2.163437270142542701e+01
1.490863311047627704e+00	1.387308082359214101e+00	2.154044858654840855e+00	2.197825488149277717e+01	2.160215874887548182e+01
1.486987962769993343e+00	1.384706675977284807e+00	2.145776938701587699e+00	2.194271604090113925e+01	2.157345313277020438e+01
1.483146889837527516e+00	1.381088157574869246e+00	2.139072289786748016e+00	2.191150871411656809e+01	2.153129843882034322e+01
1.479339491268179652e+00	1.377211699808869927e+00	2.133166127398825385e+00	2.187038478954798038e+01	2.149428115567126341e+01
1.475565181749008303e+00	1.372055557396588021e+00	2.126836980731181548e+00	2.182682787566025340e+01	2.147016096381896944e+01
1.471823391096160227e+00	1.368457465624473901e+00	2.121753213742225697e+00	2.179637776795071602e+01	2.143030896832363297e+01
1.468113563737915239e+00	1.364954366602683100e+00	2.116091825799822690e+00	2.175679506088980375e+01	2.138721646205485172e+01
1.464435158219624444e+00	1.362278281327611307e+00	2.109620768232936427e+00	2.170933872342186532e+01	2.134580379797132110e+01
1.460787646729438283e+00	1.359801269469451679e+00	2.102916879891457036e+00	2.166300376213521162e+01	2.130245874824196051e+01
1.457170514643785220e+00	1.355341005680520405e+00	2.095621683531287971e+00	2.162334151186341558e+01	2.127049725600823749e+01
1.453583260091623641e+00	1.352621154922206026e+00	2.088649902455973706e+00	2.157856445463952966e+01	2.122235272517821159e+01
1.450025393536542584e+00	1.347805870727541544e+00	2.083408881125949019e+00	2.153071390078001812e+01	2.118648260778816450e+01
1.446496437375841104e+00	1.343802942427530622e+00	2.078269910740075943e+00	2.149563900962555962e+01	2.114243145921781419e+01
1.442995925555767389e+00	1.341321577654982944e+00	2.071838114519142682e+00	2.146407282201786870e+01	2.108902310431536975e+01
1.439523403202137342e+00	1.337903384635953152e+00	2.066602186470536395e+00	2.143215715458341109e+01	2.105529459392447933e+01
1.436078426265607666e+00	1.334732577375795648e+00	2.060841173566768880e+00	2.139267383209035600e+01	2.101671976763217842e+01
1.432660561180905567e+00	1.331787750886165522e+00	2.054931183964494146e+00	2.136026097820649383e+01	2.098905938280316974e+01
1.429269384539363141e+00	1.328402113465586343e+00	2.050147022305234046e+00	2.132423243960876036e+01	2.095386844931682901e+01
1.425904482774138504e+00	1.325289249871585806e+00	2.045423888417219338e+00	2.128747529321700682e+01	2.092039554804125956e+01
1.422565451857539021e+00	1.322551188974522951e+00	2.040597472418687275e+00	2.124564375849642772e+01	2.089610226641153545e+01
1.419251897009889518e+00	1.319692510594435486e+00	2.035525795145185946e+00	2.121773442753024952e+01	2.084003381264313859e+01
1.415963432419424572e+00	1.317136782153141672e+00	2.028826781371007915e+00	2.118759764868152473e+01	2.081161198497624554e+01
1.412699680972705041e+00	1.313609068566594873e+00	2.023495637577471751e+00	2.115138434662989653e+01	2.077533369737563618e+01
1.409460273995090551e+00	1.309709185596663383e+00	2.017537243946199155e+00	2.111925738561236443e+01	2.073689402116850289e+01
1.406244851000817420e+00	1.305275147394374446e+00	2.011826953609842761e+00	2.108097590776250740e+01	2.069514855219104277e+01
1.403053059452262552e+00	1.302042206751963249e+00	2.006400929665427935e+00	2.104358379538124879e+01	2.066222081234199948e+01
1.399884554527988989e+00	1.299090565528498997e+00	1.999774787165295775e+00	2.100463915913698898e+01	2.063184832805741920e+01
1.396738998899190065e+00	1.295299169089917379e+00	1.994896338057259522e+00	2.096896559961947659e+01	2.059695384362343873e+01
1.393616062514174470e+00	1.292960852615582246e+00	1.989868859155148328e+00	2.094048316093905626e+01	2.056473465558917013e+01
1.390515422390541378e+00	1.290834225000943025e+00	1.984983097795936180e+00	2.090510223985594962e+01	2.052900538189503266e+01
1.387436762414725466e+00	1.287922940300044061e+00	1.980033143738404888e+00	2.086992021597714242e+01	2.049875273456354208e+01
1.384379773148593840e+00	1.285247894487052012e+00	1.974168792637445380e+00	2.083608345504015347e+01	2.047597938405305129e+01
1.381344151642804885e+00	1.282922964813032696e+00	1.967993924427957841e+00	2.079695608950419583e+01	2.044701746371405804e+01
1.378329601256643056e+00	1.279826380556263743e+00	1.962144412427913487e+00	2.076405290552656879e+01	2.041117364313761229e+01
1.375335831484064908e+00	1.277050353676757899e+00	1.958527919881253965e+00	2.071982204229048108e+01	2.038527826307839419e+01
1.372362557785698600e+00	1.274825609858696307e+00	1.952489100491113128e+00	2.068940613554426378e+01	2.034370080824736604e+01
1.369409501426557041e+00	1.272196217758924996e+00	1.947162609975246372e+00	2.066605862830918738e+01	2.030342604546792629e+01
1.366476389319228435e+00	1.270211263052118067e+00	1.942158473353513104e+00	2.063827241489537201e+01	2.026816576677144965e+01
1.363562953872330619e+00	1.266252310326459796e+00	1.937260650316370292e+00	2.059955301963376328e+01	2.024411716653958138e+01
1.360668932844010692e+00	1.263124066716150740e+00	1.930258139845672405e+00	2.054763094468600215e+01	2.021434500714097027e+01
1.357794069200296772e+00	1.259366626480288742e+00	1.926014633939774345e+00	2.051926585458471664e+01	2.017535581087338770e+01
1.354938110978105348e+00	1.256072647602915593e+00	1.920836596470410162e+00	2.047915990738796665e+01	2.012801218031142980e+01
1.352100811152725290e+00	1.253147037518504314e+00	1.915478309641920784e+00	2.044621690686852489e+01	2.009570495927389189e+01
1.349281927509600409e+00	1.251317158071936442e+00	1.910854753247864579e+00	2.040836326993520444e+01	2.005649028889281027e+01
1.346481222520248933e+00	1.247933296075487419e+00	1.907971116219721486e+00	2.037711074909527298e+01	2.000533884008011043e+01
1.343698463222156025e+00	1.245739680056519028e+00	1.904030591081812940e+00	2.033767634858944362e+01	1.996769761604195637e+01
1.340933421102491030e+00	1.242005597931068461e+00	1.900005281845103422e+00	2.031135648408288219e+01	1.993584299137607729e+01
1.338185871985503095e+00	1.237996509432101488e+00	1.893868060473219206e+00	2.026744370170753839e+01	1.989445737941719727e+01
1.335455595923456418e+00	1.235863212945980560e+00	1.889466220406726293e+00	2.023195129705299777e+01	1.986936541459339267e+01
1.332742377090970987e+00	1.233078791989885570e+00	1.886082532577835646e+00	2.017968859068492904e+01	1.982019371057900514e+01
1.330046003682645583e+00	1.230280471094418848e+00	1.880980467775203113e+00	2.013486873237702213e+01	1.979133059771276848e+01
1.327366267813838485e+00	1.226998716408027823e+00	1.876870194289945282e+00	2.009431568873315044e+01	1.974733965462483098e+01
1.324702965424489287e+00	1.224980093635387401e+00	1.872956320017815646e+00	2.005398091316879672e+01	1.971159353753053978e+01
1.322055896185873713e+00	1.222984927412516853e+00	1.868637838912483140e+00	2.001779652552563959e+01	1.967082070046500775e+01
1.319424863410181503e+00	1.220483527143745306e+00	1.863050102158123167e+00	1.998453410106761297e+01	1.963502942355029290e+01
1.316809673962818117e+00	1.217992213146135150e+00	1.858149107152311519e+00	1.994940286386779604e+01	1.960435079270680347e+01
1.314210138177329679e+00	1.215500876851962619e+00	1.853778772346886816e+00	1.992024990700948450e+01	1.956226232028274481e+01
1.311626069772860337e+00	1.213475063846511937e+00	1.849388562263028835e+00	1.988390228737367593e+01	1.952223526522476149e+01
1.309057285774050117e+00	1.210519999938633573e+00	1.844194879801414055e+00	1.984317431924825925e+01	1.948981692395857834e+01
1.306503606433287556e+00	1.207652350770147542e+00	1.840082559877599166e+00	1.979998478148073815e+01	1.945609874646299531e+01
1.303964855155235414e+00	1.205451157531941320e+00	1.834953297680607331e+00	1.977286137862707349e+01	1.942171552669469037e+01
1.301440858423549063e+00	1.202986201854962856e+00	1.830022224898555594e+00	1.973882991879315796e+01	1.939386183774453087e+01
1.298931445729712530e+00	1.200496435851838850e+00	1.825923743185407400e+00	1.969841603239937911e+01	1.936501733915364198e+01
1.296436449503918897e+00	1.197399602736606727e+00	1.821395318776233285e+00	1.966334871290630559e+01	1.933003038856407940e+01
1.293955705047924010e+00	1.194672538193367828e+00	1.817182207586896414e+00	1.963989717536104607e+01	1.929638958989035658e+01
1.291489050469807109e+00	1.192695270456787693e+00	1.813327734877523856e+00	1.959728853108871860e+01	1.926269387441135450e+01
1.289036326620575323e+00	1.190217710955667751e+00	1.808836889532057013e+00	1.957167181215424989e+01	1.922411255219314796e+01
1.286597377032545397e+00	1.188042897582943569e+00	1.804825976643422925e+00	1.953123076006464487e+01	1.918890232985049593e+01
1.284172047859450050e+00	1.185163033242880637e+00	1.800009060328359611e+00	1.949644902646498679e+01	1.915469413436683155e+01
1.281760187818202112e+00	1.183561793951411367e+00	1.795704028959843157e+00	1.946992243292194047e+01	1.910962403603890891e+01
1.279361648132272933e+00	1.181772921510248819e+00	1.791687435935058748e+00	1.943559525614762507e+01	1.907506982538216178e+01
1.276976282476619762e+00	1.179815939309312389e+00	1.788406902588044023e+00	1.940684445020120918e+01	1.904956650071051527e+01
1.274603946924122377e+00	1.177356440703994034e+00	1.784223655408071041e+00	1.936789002590491293e+01	1.901173849374061575e+01
1.272244499893471437e+00	1.175943481355337106e+00	1.781012190728342937e+00	1.933249440411247733e+01	1.896420133279044862e+01
1.269897802098466588e+00	1.173288521929836348e+00	1.776204167662922329e+00	1.929205114586543957e+01	1.893454278329871343e+01
1.267563716498675053e+00	1.170963262714132869e+00	1.771840060559440211e+00	1.924969841716561803e+01	1.890378525556917566e+01
1.265242108251412256e+00	1.168859794629707682e+00	1.767577342885827463e+00	1.921477095459391649e+01	1.886516410307939040e+01
1.262932844664995669e+00	1.166500982443207546e+00	1.764487800711807886e+00	1.916253009552333353e+01	1.883790854938736459e+01
1.260635795153237426e+00	1.164129663566122019e+00	1.760938951202488667e+00	1.911708921120191462e+01	1.879244352565937604e+01
1.258350831191132446e+00	1.162087648798183492e+00	1.756240401007286511e+00	1.908407510629704973e+01	1.875081185770241277e+01
1.256077826271707387e+00	1.159637757888190235e+00	1.751611758018251530e+00	1.903684631276399486e+01	1.870920665516401016e+01
1.253816655863992269e+00	1.157834808591632125e+00	1.747761032332119324e+00	1.900807321917881509e+01	1.866971260415542844e+01
1.251567197372080775e+00	1.155686152412007228e+00	1.744181369119952141e+00	1.897533838736895007e+01	1.863773386878030891e+01
1.249329330095244828e+00	1.153378693565262347e+00	1.739656507609700364e+00	1.893298925541877864e+01	1.860801055360152390e+01
1.247102935189073225e+00	1.151447639422002123e+00	1.736299060846277387e+00	1.889745913171722336e+01	1.857283372984959868e+01
1.244887895627598384e+00	1.149727785536079017e+00	1.732160267255379082e+00	1.886728946397909468e+01	1.853937904425570693e+01
1.242684096166386754e+00	1.148008135222720050e+00	1.727948041387819655e+00	1.883449591576223270e+01	1.850425041864319553e+01
1.240491423306560259e+00	1.146050809656388614e+00	1.724472091407277086e+00	1.880108684113918471e+01	1.845779105922513352e+01
1.238309765259720141e+00	1.144713749790349899e+00	1.719450926514235922e+00	1.875696878608682638e+01	1.841114690349022709e+01
1.236139011913748975e+00	1.142622624656947083e+00	1.714930077700631106e+00	1.873368635855353048e+01	1.837796326382650491e+01
1.233979054799463126e+00	1.140470548783895088e+00	1.712238235895167326e+00	1.869458433307998391e+01	1.834862360261764636e+01
1.231829787058088543e+00	1.138386434239599510e+00	1.708510576050781715e+00	1.866368944301608579e+01	1.831459797698908787e+01
1.229691103409539243e+00	1.135447675927956812e+00	1.703572515896845996e+00	1.862496664234455324e+01	1.828038317715590466e+01
1.227562900121472955e+00	1.134099624211249546e+00	1.699341627130851018e+00	1.859188274387782513e+01	1.824197169618701864e+01
1.225445074979100157e+00	1.131492741380591527e+00	1.695601964390052618e+00	1.855213119812122713e+01	1.821579780992780329e+01
1.223337527255726087e+00	1.129602573403601706e+00	1.691434283943575201e+00	1.851419805891320536e+01	1.817937534294591728e+01
1.221240157684004846e+00	1.127395812302675049e+00	1.687894655849835779e+00	1.848341310046826180e+01	1.814458639538905871e+01
1.219152868427883618e+00	1.125849336577993354e+00	1.684266506246592909e+00	1.844084212820740021e+01	1.811778708962343742e+01
1.217075563055217469e+00	1.123486915059421554e+00	1.680950695109004966e+00	1.840179405787023725e+01	1.806573140423541801e+01
1.215008146511036946e+00	1.121535749828079798e+00	1.677754000971601434e+00	1.836213530603545863e+01	1.802740460555358482e+01
1.212950525091448517e+00	1.119782717589627996e+00	1.674908866731046553e+00	1.833139319456076777e+01	1.798492953866241706e+01
1.210902606418149841e+00	1.117706094314867560e+00	1.672307358666304644e+00	1.829857240959815456e+01	1.794292781252409696e+01
1.208864299413544341e+00	1.115435743197269014e+00	1.668705255855693625e+00	1.826614323827392639e+01	1.790827081812619070e+01
1.206835514276435761e+00	1.113656890009522282e+00	1.666037904854839269e+00	1.822287719359767522e+01	1.786418430420200565e+01
1.204816162458288042e+00	1.112120820843842894e+00	1.663567023312539028e+00	1.819784649755398220e+01	1.783147318826448924e+01
1.202806156640036095e+00	1.110435406329156383e+00	1.661233482519845150e+00	1.816011294922295249e+01	1.779699544675379030e+01
1.200805410709428145e+00	1.108873611613438781e+00	1.657274503490259399e+00	1.811140192455599518e+01	1.775730594390630657e+01
1.198813839738889442e+00	1.107388045053750325e+00	1.654124155996732126e+00	1.806180578951078530e+01	1.772171541668112482e+01
1.196831359963891117e+00	1.105792246873761764e+00	1.649908389561936417e+00	1.802539223620907194e+01	1.769030586503480151e+01
1.194857888761809317e+00	1.104063259832537058e+00	1.646030227238206356e+00	1.798563436933653037e+01	1.765213926231673014e+01
1.192893344631264174e+00	1.102624815834330585e+00	1.643332113293821672e+00	1.795128306187477563e+01	1.760413519225580359e+01
1.190937647171922187e+00	1.100531960381271990e+00	1.640257539638065420e+00	1.790794245628315196e+01	1.755693735125172950e+01
1.188990717064753344e+00	1.098352274447800481e+00	1.637615853211974004e+00	1.787008129616100405e+01	1.751732582108913761e+01
1.187052476052726568e+00	1.096803711827413874e+00	1.634360632795108126e+00	1.782927403967407898e+01	1.748784164446809442e+01
1.185122846921935924e+00	1.094921767662810019e+00	1.630975601813445586e+00	1.779825805540651018e+01	1.746369441433920500e+01
1.183201753483143381e+00	1.093443228871338047e+00	1.627250243060363921e+00	1.776185329946972757e+01	1.743875843750813104e+01
1.181289120553727479e+00	1.091401758459330074e+00	1.624183500212401432e+00	1.772817260852046672e+01	1.738706923106622071e+01
1.179384873940030110e+00	1.089453870922799661e+00	1.620186281405419093e+00	1.769073759275316604e+01	1.735713790708237525e+01
1.177488940420084784e+00	1.087213883113135493e+00	1.616846036044490953e+00	1.765514242756315255e+01	1.731736246077684527e+01
1.175601247726723919e+00	1.085330675300447023e+00	1.613833460284082255e+00	1.761652295288377701e+01	1.728604707854815459e+01
1.173721724531049615e+00	1.083335132082174024e+00	1.610660489772678616e+00	1.759194704259889619e+01	1.725454153604682972e+01
1.171850300426261260e+00	1.081951627590953535e+00	1.607858797639884596e+00	1.756398155424440688e+01	1.721936049634014410e+01
1.169986905911829300e+00	1.080051066315594444e+00	1.604847157907284494e+00	1.753335990394971944e+01	1.718560139357161631e+01
1.168131472378009406e+00	1.078469951770319346e+00	1.601351792320049983e+00	1.749518922841237156e+01	1.715129692654440419e+01
1.166283932090682374e+00	1.077035304853369624e+00	1.598189786427915537e+00	1.745240427764213464e+01	1.710706066103071876e+01
1.164444218176517998e+00	1.075309461464793559e+00	1.595645684475428538e+00	1.740620151531850368e+01	1.707499654035884973e+01
1.162612264608451351e+00	1.074034084728458627e+00	1.592716122869362927e+00	1.736927988679164514e+01	1.704383473739655130e+01
1.160788006191462607e+00	1.072735506638646807e+00	1.589925919108200247e+00	1.734031704316232236e+01	1.702199176486661614e+01
1.158971378548657061e+00	1.070693637538884690e+00	1.587216766043342941e+00	1.730885992057463696e+01	1.699101235450382319e+01
1.157162318107631371e+00	1.068693486611588916e+00	1.584348314570690253e+00	1.728761283975706675e+01	1.695773898812085534e+01
1.155360762087126680e+00	1.067393772268054875e+00	1.582184358527648715e+00	1.724476923377459059e+01	1.692215549077370085e+01
1.153566648483953294e+00	1.066170168203184776e+00	1.578622959919513180e+00	1.720781764623139765e+01	1.688944930109382270e+01
1.151779916060187814e+00	1.064290814337476077e+00	1.575257329402847795e+00	1.717784395347985793e+01	1.684919914635630178e+01
1.150000504330630946e+00	1.062557734230316742e+00	1.571895940200719766e+00	1.713560681526641005e+01	1.680785932778557523e+01
1.148228353550520664e+00	1.060465038867835830e+00	1.570093649439492811e+00	1.711058988398392700e+01	1.677827612133802049e+01
1.146463404703496947e+00	1.059169111716047773e+00	1.566444547299492118e+00	1.708013352266282681e+01	1.674927779212572787e+01
1.144705599489807435e+00	1.057383276001121031e+00	1.563112940613994750e+00	1.705878601964445096e+01	1.671803450998652352e+01
1.142954880314753341e+00	1.056056913262902741e+00	1.559869695979495319e+00	1.703309203129639471e+01	1.667993242509266949e+01
1.141211190277366061e+00	1.054355024882312142e+00	1.558086657172660372e+00	1.699909177007926431e+01	1.665064406758461857e+01
1.139474473159309831e+00	1.053097282279308322e+00	1.555545526097032782e+00	1.696255737920228057e+01	1.660265744897703755e+01
1.137744673414006868e+00	1.051502513186296284e+00	1.552277794245454201e+00	1.692854465175261325e+01	1.657933771215737906e+01
1.136021736155976347e+00	1.050157971078182317e+00	1.550070419528724264e+00	1.688141763539117335e+01	1.655242402355755615e+01
1.134305607150385642e+00	1.048908013615611479e+00	1.546875403335032928e+00	1.684414057417750143e+01	1.651894227989468433e+01
1.132596232802806302e+00	1.047174678215665455e+00	1.544883249923526769e+00	1.681520702465949313e+01	1.647558034833868490e+01
1.130893560149170529e+00	1.045771256330115584e+00	1.542609834780974021e+00	1.677494220708944184e+01	1.643113650313233975e+01
1.129197536845925276e+00	1.044646733740218325e+00	1.539516149261154876e+00	1.672915541443870779e+01	1.639588443346102409e+01
1.127508111160376192e+00	1.043372429262472201e+00	1.537035749748800750e+00	1.669775135545651068e+01	1.635368679054599639e+01
1.125825231961219641e+00	1.041833860392370914e+00	1.534153239512910716e+00	1.664830886174143743e+01	1.632548771657975095e+01
1.124148848709256798e+00	1.039844505066572999e+00	1.531912413569299858e+00	1.661041659511218782e+01	1.629029308854062918e+01
1.122478911448286931e+00	1.038439042454530004e+00	1.528992943627604406e+00	1.657609048329267409e+01	1.624789542354711003e+01
1.120815370796174992e+00	1.037369186747659100e+00	1.526708091410102996e+00	1.653595623047586116e+01	1.621476555376014872e+01
1.119158177936088627e+00	1.035942500917094833e+00	1.523816646295397037e+00	1.649918398069124237e+01	1.618251245717323883e+01
1.117507284607903273e+00	1.034878162020749670e+00	1.520570622638570235e+00	1.645664375995341189e+01	1.614345436260342126e+01
1.115862643099769347e+00	1.033382120568883344e+00	1.518437587074445982e+00	1.641661708654596907e+01	1.610842660631720591e+01
1.114224206239837756e+00	1.032047471440621589e+00	1.515962610557427537e+00	1.637862726292405213e+01	1.608012192995560241e+01
1.112591927388141944e+00	1.030714454118891066e+00	1.513492928319291275e+00	1.633963244658799496e+01	1.603181339799979099e+01
1.110965760428632043e+00	1.029003465312895660e+00	1.511513590744852031e+00	1.631557459726337100e+01	1.598886914638405266e+01
1.109345659761356240e+00	1.027268984582892175e+00	1.508825101253870482e+00	1.627504360446957321e+01	1.595398865615631934e+01
1.107731580294788687e+00	1.025782475926547699e+00	1.506620042449653862e+00	1.624787412415596677e+01	1.592492546123341057e+01
1.106123477438299307e+00	1.024126920570383126e+00	1.504125876336887213e+00	1.622029381700656714e+01	1.588261386909067419e+01
1.104521307094762150e+00	1.022000438848018389e+00	1.501632289893663819e+00	1.618482760155361788e+01	1.584961887936854552e+01
1.102925025653299196e+00	1.020087633524168647e+00	1.499228737600956096e+00	1.616043172060602018e+01	1.582020508586515462e+01
1.101334589982158496e+00	1.018753053332005054e+00	1.497067985753470998e+00	1.612453296545975334e+01	1.578464598832622734e+01
1.099749957421720881e+00	1.017230680545255339e+00	1.494372260995045387e+00	1.609331801502464288e+01	1.575564245891194659e+01
1.098171085777633227e+00	1.015616059141163596e+00	1.491549098173719390e+00	1.605514148450657430e+01	1.571890943574946142e+01
1.096597933314069184e+00	1.013926167655147204e+00	1.490196100242600297e+00	1.600688300652896601e+01	1.568469008408495213e+01
1.095030458747107138e+00	1.012729554910619445e+00	1.487849686228396751e+00	1.597510014336408091e+01	1.565680599489764724e+01
1.093468621238231187e+00	1.011752641929750673e+00	1.485461312147767554e+00	1.594175123236546021e+01	1.561860778652754611e+01
1.091912380387945802e+00	1.010155220295972489e+00	1.482491629071573946e+00	1.591088968818555927e+01	1.558603971160579427e+01
1.090361696229506405e+00	1.008185476723057361e+00	1.480518221262033363e+00	1.586589180727239068e+01	1.555129007163350074e+01
1.088816529222760066e+00	1.006551290709735147e+00	1.477435114378474967e+00	1.582319998183278287e+01	1.551515690014935700e+01
1.087276840248095899e+00	1.005005580636766371e+00	1.475600880133757897e+00	1.578634364336073581e+01	1.547849182316615213e+01
1.085742590600502933e+00	1.004018100726823626e+00	1.473385516273761464e+00	1.575675407849261944e+01	1.544778735082420340e+01
1.084213741983731660e+00	1.002653056366281215e+00	1.471439619943138100e+00	1.571713785077447412e+01	1.541941796777928708e+01
1.082690256504558191e+00	1.001468649675411937e+00	1.468243878116358925e+00	1.568728333739322878e+01	1.538535539868015789e+01
1.081172096667149418e+00	1.000319550031358418e+00	1.465953525835813842e+00	1.564857735939125760e+01	1.534070470228589045e+01
1.079659225367524567e+00	9.992205830990840143e-01	1.463838012295774593e+00	1.561308710387212528e+01	1.530566612083893752e+01
1.078151605888115316e+00	9.978921017140170990e-01	1.461211950667855142e+00	1.557959864797834548e+01	1.526987883342471086e+01
1.076649201892418306e+00	9.967890439414786030e-01	1.458021866926236143e+00	1.555153031037117373e+01	1.523497426633491791e+01
1.075151977419739779e+00	9.955053430927057745e-01	1.455173835023291895e+00	1.552191761162402983e+01	1.519494821263941375e+01
1.073659896880031495e+00	9.937547687784068495e-01	1.453066432193581781e+00	1.548327793210739678e+01	1.517366132091742692e+01
1.072172925048814118e+00	9.925170126912938873e-01	1.450291844407635589e+00	1.545073868874535172e+01	1.514436389403264016e+01
1.070691027062188549e+00	9.915134297273724417e-01	1.447642389223357640e+00	1.542503748348997838e+01	1.512243450311558490e+01
1.069214168411930066e+00	9.902203048009267095e-01	1.445356116561508530e+00	1.539662178131576553e+01	1.508515957943229324e+01
1.067742314940666626e+00	9.886014774388803827e-01	1.443234816255994923e+00	1.536900556884707214e+01	1.506274557626780286e+01
1.066275432837139991e+00	9.873230894264073410e-01	1.440600166095287848e+00	1.532445587207559079e+01	1.503117717587110036e+01
1.064813488631543681e+00	9.865018541788542761e-01	1.438557879738327827e+00	1.529409926261545571e+01	1.499596879230710833e+01
1.063356449190942410e+00	9.852620437347486826e-01	1.436006228442251675e+00	1.526958050172081371e+01	1.497966455512836959e+01
1.061904281714764364e+00	9.839554149035767416e-01	1.433460737318108746e+00	1.524596075997212097e+01	1.494607198020871053e+01
1.060456953730372742e+00	9.822114631621794434e-01	1.431707506788290729e+00	1.520446164875231787e+01	1.491471798994576048e+01
1.059014433088707463e+00	9.812614060289212015e-01	1.429507856974300495e+00	1.517184763618961085e+01	1.488704687816607830e+01
1.057576687960000372e+00	9.801999971635221298e-01	1.426992861015240255e+00	1.514308064129489395e+01	1.485545908159077833e+01
1.056143686829561723e+00	9.786935688404231337e-01	1.424798256197248536e+00	1.511487256081596087e+01	1.482112616097504265e+01
1.054715398493635270e+00	9.773161160422970672e-01	1.422134769924299436e+00	1.507978352948077116e+01	1.478766516825506905e+01
1.053291792055319975e+00	9.758822550662374917e-01	1.420353536857706711e+00	1.505718124201038322e+01	1.476769538183626373e+01
1.051872836920561660e+00	9.740455576325682818e-01	1.418181665131996283e+00	1.502954330318229914e+01	1.473017182278143800e+01
1.050458502794206384e+00	9.728760287520792360e-01	1.416187309826756335e+00	1.500203894304163832e+01	1.469420072234726327e+01
1.049048759676120435e+00	9.711680397219916161e-01	1.414554336189771222e+00	1.496274315231869778e+01	1.466528906600471949e+01
1.047643577857371833e+00	9.696599098672130657e-01	1.412100849195135233e+00	1.493321570481889182e+01	1.463907133143494121e+01
1.046242927916472887e+00	9.681848701590635153e-01	1.409337071037931377e+00	1.490975303901202409e+01	1.460556477321378566e+01
1.044846780715685597e+00	9.669749598964098025e-01	1.407247367060563636e+00	1.487457188008599651e+01	1.456925537810153948e+01
1.043455107397382564e+00	9.659192879337127335e-01	1.404787733317721443e+00	1.484615317903949361e+01	1.454603951650917359e+01
1.042067879380470075e+00	9.649608218712916186e-01	1.402872772377529165e+00	1.481992405881677399e+01	1.452126531066362602e+01
1.040685068356864917e+00	9.642068885559981206e-01	1.400993903459645251e+00	1.478411305042404145e+01	1.449089935999388423e+01
1.039306646288027824e+00	9.629717280411629332e-01	1.399244280679381225e+00	1.476251977349224198e+01	1.445696666134855057e+01
1.037932585401553753e+00	9.615074906837569602e-01	1.397472776856552912e+00	1.472796347058771005e+01	1.442792618159324469e+01
1.036562858187813463e+00	9.603357624738454446e-01	1.395469978065295935e+00	1.469475026981296573e+01	1.440198545568500066e+01
1.035197437396648601e+00	9.587109619639678781e-01	1.393961381232522889e+00	1.466876660588830106e+01	1.438183317046163268e+01
1.033836296034119639e+00	9.578165791585817601e-01	1.392136324738278974e+00	1.463860666474756478e+01	1.435040184966801924e+01
1.032479407359302881e+00	9.563680183986758010e-01	1.390221786161900175e+00	1.461525510373549253e+01	1.432459436715032552e+01
1.031126744881139423e+00	9.549250519965623019e-01	1.388270400398594173e+00	1.458911627036678382e+01	1.429323189890302181e+01
1.029778282355330310e+00	9.535237229869635289e-01	1.386772637105815109e+00	1.457033542582411023e+01	1.426477483179372996e+01
1.028433993781282974e+00	9.520290330141327750e-01	1.384692239897108657e+00	1.453792858181655845e+01	1.424396795710141816e+01
1.027093853399101642e+00	9.507803005102294369e-01	1.382419355144415940e+00	1.450734326860889389e+01	1.420982802759606756e+01
1.025757835686626596e+00	9.493832535431264708e-01	1.380099102092242624e+00	1.447462517266955473e+01	1.418286407684242079e+01
1.024425915356517391e+00	9.480206460463935780e-01	1.378286277365539769e+00	1.445384499989319416e+01	1.415843428807287729e+01
1.023098067353380713e+00	9.464821169168744497e-01	1.375897095999871533e+00	1.442806255229860213e+01	1.413580776489215474e+01
1.021774266850942636e+00	9.449872178541951495e-01	1.374100008468779555e+00	1.440205141655012966e+01	1.410950723583391664e+01
1.020454489249263297e+00	9.434756938120556491e-01	1.371714745058870699e+00	1.437646584646128822e+01	1.408536938025510388e+01
1.019138710171994866e+00	9.420941680537608942e-01	1.370012582005504242e+00	1.434661321388570165e+01	1.406135084992488338e+01
1.017826905463678377e+00	9.411404253806832099e-01	1.367751969076096863e+00	1.431594088636425433e+01	1.403278157051275699e+01
1.016519051187084521e+00	9.398335599920658590e-01	1.365350204258063860e+00	1.429512933060367708e+01	1.400584064926152017e+01
1.015215123620592408e+00	9.388760489687262289e-01	1.363318916660545055e+00	1.426750236627440671e+01	1.397789019274399003e+01
1.013915099255607188e+00	9.374919479096694985e-01	1.361871881375625204e+00	1.424041218917595053e+01	1.395253790630423296e+01
1.012618954794017423e+00	9.361503640644729396e-01	1.360013051407815698e+00	1.421371211079286567e+01	1.392361691085209863e+01
1.011326667145690639e+00	9.343717236516588809e-01	1.357746852943156890e+00	1.418485672565454081e+01	1.390354955226418276e+01
1.010038213426003750e+00	9.331115687555892046e-01	1.355854404019831261e+00	1.416438159124449925e+01	1.388435012376117150e+01
1.008753570953412115e+00	9.321024756590547966e-01	1.354113552649725882e+00	1.413645024150291007e+01	1.385342669715012320e+01
1.007472717247054561e+00	9.309283927463575248e-01	1.351348928847381670e+00	1.411317610505519404e+01	1.382337599988563426e+01
1.006195630024391496e+00	9.298759604325250727e-01	1.349361651268086826e+00	1.408674657336466041e+01	1.379632932876936025e+01
1.004922287198879660e+00	9.286887087726416468e-01	1.347399664733381908e+00	1.405403222051022816e+01	1.377298095081155793e+01
1.003652666877680621e+00	9.275453573002250263e-01	1.345320491220736825e+00	1.403486341012960281e+01	1.374515697157576533e+01
1.002386747359401475e+00	9.262856391675874379e-01	1.343848786021869968e+00	1.401291136953911298e+01	1.371713358253972181e+01
1.001124507131869734e+00	9.252130806300651322e-01	1.341382986978393088e+00	1.399462240071222041e+01	1.368971416441683608e+01
9.998659248699395263e-01	9.243944217654777029e-01	1.339439921248940735e+00	1.396845679198252554e+01	1.366183193033455368e+01
9.986109794333299927e-01	9.231161768090148101e-01	1.337523057028569218e+00	1.393774619881502552e+01	1.363175281799376926e+01
9.973596498644946573e-01	9.222244617200073824e-01	1.335354601618435444e+00	1.390636491463098956e+01	1.361390968141376412e+01
9.961119153865215514e-01	9.208999535962704153e-01	1.333132929008099765e+00	1.388529883201160864e+01	1.358769215094144300e+01
9.948677554010630919e-01	9.195167812176701094e-01	1.331351692846828083e+00	1.386591675254338796e+01	1.356632533244277461e+01
9.936271494862958242e-01	9.181689054215148582e-01	1.329561721623462756e+00	1.384115789549004560e+01	1.354140157482660101e+01
9.923900773949092535e-01	9.169872359720608879e-01	1.327998243063674755e+00	1.381222657631115425e+01	1.351298421072774225e+01
9.911565190521226532e-01	9.157383702399738423e-01	1.326152322604621459e+00	1.378455079520445636e+01	1.348804255178069766e+01
9.899264545537312943e-01	9.142564891591729026e-01	1.324503850887424505e+00	1.375983318433774372e+01	1.347341630139795221e+01
9.886998641641782104e-01	9.132984018037676455e-01	1.321947551500199047e+00	1.373176854124220192e+01	1.345515479043948659e+01
9.874767283146552721e-01	9.123080335005623320e-01	1.319652873950442729e+00	1.371400474149723614e+01	1.343762131340656296e+01
9.862570276012296855e-01	9.111912877099845876e-01	1.317635523636424999e+00	1.368103956841776458e+01	1.341274739687886708e+01
9.850407427829966922e-01	9.099951731338937755e-01	1.315763289844780859e+00	1.366097295026457914e+01	1.338310207949835728e+01
9.838278547802585816e-01	9.089708178639275271e-01	1.314125270382882960e+00	1.363882814328608184e+01	1.335445715591553295e+01
9.826183446727287940e-01	9.080629668128643583e-01	1.312643647503935140e+00	1.361557826607191934e+01	1.333063308453580831e+01
9.814121936977612259e-01	9.072746355480336700e-01	1.310584715279027090e+00	1.359250657889668368e+01	1.330988727724539977e+01
9.802093832486035163e-01	9.060504301164993279e-01	1.308222178940934732e+00	1.356362256841682168e+01	1.328146543219951781e+01
9.790098948726749795e-01	9.050964253236447599e-01	1.306347703116414793e+00	1.353341066091539346e+01	1.325905817905664463e+01
9.778137102698678529e-01	9.039157098724756034e-01	1.304521000950467968e+00	1.351428899857367938e+01	1.323369149004857448e+01
9.766208112908723038e-01	9.029835670359899202e-01	1.302661395338071904e+00	1.349018303088740822e+01	1.321073086671174046e+01
9.754311799355240842e-01	9.019419294434459777e-01	1.300664289210214042e+00	1.346312068595845091e+01	1.318476808030421843e+01
9.742447983511747234e-01	9.008392453539921796e-01	1.298797747389873525e+00	1.344086132338222228e+01	1.315910295027487997e+01
9.730616488310839252e-01	8.992811018289322833e-01	1.296876771849250876e+00	1.341906510229762439e+01	1.313402155283803019e+01
9.718817138128343913e-01	8.980043505584975883e-01	1.295010862365505444e+00	1.339215310361473144e+01	1.311316740407463932e+01
9.707049758767667402e-01	8.967849932715106220e-01	1.293408634310794891e+00	1.335718824531065962e+01	1.308371319119049403e+01
9.695314177444374071e-01	8.955533520240236411e-01	1.291877414971279725e+00	1.332817347575126909e+01	1.305742302666470600e+01
9.683610222770958620e-01	8.943581455174520745e-01	1.290298715926064377e+00	1.329833538537843474e+01	1.303520230685399639e+01
9.671937724741827003e-01	8.927764927263959205e-01	1.288150076938485711e+00	1.326929830800478882e+01	1.301171056183232899e+01
9.660296514718483829e-01	8.916456822614216016e-01	1.286074430228020704e+00	1.325090525754231585e+01	1.298882735497121033e+01
9.648686425414907397e-01	8.905568275890415331e-01	1.284588186564140422e+00	1.323149210764300854e+01	1.296711692670191596e+01
9.637107290883133448e-01	8.892847166954298554e-01	1.282596820389023007e+00	1.321612472377551661e+01	1.294047392811966901e+01
9.625558946499016555e-01	8.880220718950971870e-01	1.280668532957241812e+00	1.318731790897225409e+01	1.292280836310445480e+01
9.614041228948190243e-01	8.872671510664775774e-01	1.279145967460788791e+00	1.316781730624533786e+01	1.289693355911710526e+01
9.602553976212209186e-01	8.859704425400021233e-01	1.277311053131753305e+00	1.314710094383578465e+01	1.287763650586211028e+01
9.591097027554869037e-01	8.847473261088393270e-01	1.275709543359943687e+00	1.312205702656167894e+01	1.284835295843219960e+01
9.579670223508722771e-01	8.838801568021305011e-01	1.273405860585235638e+00	1.309798086388995131e+01	1.282247834333925596e+01
9.568273405861750236e-01	8.829147030429889131e-01	1.271627373832192376e+00	1.307443524110802180e+01	1.280518386683581156e+01
9.556906417644220886e-01	8.817686168363134680e-01	1.269691074139483122e+00	1.304919566174173617e+01	1.278749718641005195e+01
9.545569103115724152e-01	8.806308877286733727e-01	1.268474150676919709e+00	1.301988152061368176e+01	1.276539609770888362e+01
9.534261307752359693e-01	8.796116460118579283e-01	1.266104786160274331e+00	1.299676687533823660e+01	1.274033210330353505e+01
9.522982878234104165e-01	8.785596443305856429e-01	1.264403906916400366e+00	1.298226047473462685e+01	1.271828603849237815e+01
9.511733662432338976e-01	8.776418810891788436e-01	1.262859954119119665e+00	1.296412959580027469e+01	1.269559160512400275e+01
9.500513509397535694e-01	8.768820960235113038e-01	1.261326745967445984e+00	1.294574044758073050e+01	1.266916671235110492e+01
9.489322269347104655e-01	8.758731831363972820e-01	1.260118531802929320e+00	1.292635049960178861e+01	1.264837209747574143e+01
9.478159793653393450e-01	8.748713678581050424e-01	1.258428052717651235e+00	1.290781702306558287e+01	1.262631315262412990e+01
9.467025934831849732e-01	8.737107659534528725e-01	1.257078321245711505e+00	1.288847678482119186e+01	1.259807072457318355e+01
9.455920546529326121e-01	8.726558806010247249e-01	1.255610506964359718e+00	1.286518133042432233e+01	1.258236223561938338e+01
9.444843483512531668e-01	8.717963804054584820e-01	1.253855308792995116e+00	1.284354051404326924e+01	1.256097894011513461e+01
9.433794601656647627e-01	8.703505005783203075e-01	1.251904804870598520e+00	1.281273282047994932e+01	1.253860784521296878e+01
9.422773757934063132e-01	8.696483474398422064e-01	1.250521815822301264e+00	1.277823780224741768e+01	1.250705282006609487e+01
9.411780810403276298e-01	8.682800435527235905e-01	1.248403356321571511e+00	1.275569009417601940e+01	1.248317618209892821e+01
9.400815618197919665e-01	8.674463752196425181e-01	1.246669967963908388e+00	1.273003615409990097e+01	1.245399454709890286e+01
9.389878041515929974e-01	8.663012169915285110e-01	1.244838314319456796e+00	1.270206271794392272e+01	1.242416702944636597e+01
9.378967941608853387e-01	8.654173056002421038e-01	1.243218848028621037e+00	1.267009366889403488e+01	1.240279933155334824e+01
9.368085180771287268e-01	8.647825826668023019e-01	1.242019385749130400e+00	1.264520826437990131e+01	1.237892725819736661e+01
9.357229622330449637e-01	8.639532124665079138e-01	1.240493962395507577e+00	1.262341864440370109e+01	1.235820000493991166e+01
9.346401130635878518e-01	8.629425530083618678e-01	1.238641194943300938e+00	1.259160219358807531e+01	1.232321683684804903e+01
9.335599571049263412e-01	8.617438540911589451e-01	1.237281818734670580e+00	1.256612991118067946e+01	1.230107389491659475e+01
9.324824809934403325e-01	8.604954386502094987e-01	1.235922996146823216e+00	1.255054309485253050e+01	1.228372598337287691e+01
9.314076714647279154e-01	8.594128089395403070e-01	1.234287770220911851e+00	1.253139642374579132e+01	1.226376002207177507e+01
9.303355153526262633e-01	8.582866700726518028e-01	1.232414457249689788e+00	1.250911752585612646e+01	1.224053371576443361e+01
9.292659995882438517e-01	8.572665191124735351e-01	1.230743912876498092e+00	1.248418249323212414e+01	1.221881505155460523e+01
9.281991111990041121e-01	8.564017041375517891e-01	1.229249757810282340e+00	1.246203854479568740e+01	1.219562567958314858e+01
9.271348373077019644e-01	8.554256050198688621e-01	1.227374717696984030e+00	1.244477887765371626e+01	1.217899261862292981e+01
9.260731651315707857e-01	8.544207366713667540e-01	1.226064358668783827e+00	1.242100660173312221e+01	1.215912612694059369e+01
9.250140819813614801e-01	8.531558658686084762e-01	1.224524569580735633e+00	1.240185375239254917e+01	1.213637165870775192e+01
9.239575752604324288e-01	8.520217617260100740e-01	1.223112224086273292e+00	1.238093642105167547e+01	1.211229615600885801e+01
9.229036324638502098e-01	8.507633868602887395e-01	1.221747592616979405e+00	1.235945732595767943e+01	1.209283292908346752e+01
9.218522411775020853e-01	8.495478101793693115e-01	1.220332707688436935e+00	1.234244896258486790e+01	1.207055368941232487e+01
9.208033890772180374e-01	8.486816391692423300e-01	1.219039540420640666e+00	1.232094406996194280e+01	1.205234944316209678e+01
9.197570639279044613e-01	8.479565411912211026e-01	1.217034209726366445e+00	1.229966156378967312e+01	1.203694234062992763e+01
9.187132535826879609e-01	8.471331241573791804e-01	1.215195960732600611e+00	1.227303104548133206e+01	1.201413195349598162e+01
9.176719459820682490e-01	8.461529392926854243e-01	1.213625840405716083e+00	1.224925160457912376e+01	1.199706430343764296e+01
9.166331291530833703e-01	8.455332373194788254e-01	1.211808010175491779e+00	1.222149543489913803e+01	1.197616715463945525e+01
9.155967912084829186e-01	8.449034309176792767e-01	1.210308597320481017e+00	1.219954035866000197e+01	1.195501119538761259e+01
9.145629203459121337e-01	8.440196285250944896e-01	1.208264517323548892e+00	1.217264095655804645e+01	1.193859323401747830e+01
9.135315048471055466e-01	8.432087414695050853e-01	1.206035251999060920e+00	1.214619713255113709e+01	1.191500187085543239e+01
9.125025330770896170e-01	8.422886781087864927e-01	1.204524757180374772e+00	1.212351547634395921e+01	1.189506621978604706e+01
9.114759934833958077e-01	8.413789201936416884e-01	1.202910574743583316e+00	1.210495560484749156e+01	1.187243551195948399e+01
9.104518745952816516e-01	8.405428853109834231e-01	1.200875267498648480e+00	1.208503683289887576e+01	1.184620575079533644e+01
9.094301650229625888e-01	8.397609128028091785e-01	1.199191275690552061e+00	1.206690198827784677e+01	1.182589530014038459e+01
9.084108534568509086e-01	8.390383439742210570e-01	1.197512790416373374e+00	1.204825621539747793e+01	1.180540500718629815e+01
9.073939286668054605e-01	8.380294286893763545e-01	1.195848524147223202e+00	1.203160515059325242e+01	1.177997744552674142e+01
9.063793795013886934e-01	8.371214523259027374e-01	1.194069663045774554e+00	1.200684604767901753e+01	1.175796358233997729e+01
9.053671948871333530e-01	8.363126928269948301e-01	1.192513604730179644e+00	1.198451246285426386e+01	1.173748216583078019e+01
9.043573638278169513e-01	8.353389502021343338e-01	1.190906658976277566e+00	1.196350380740204677e+01	1.171405460205862958e+01
9.033498754037452283e-01	8.343200616125430180e-01	1.189161451279356019e+00	1.194206902306550688e+01	1.169091243100346489e+01
9.023447187710433859e-01	8.334398525567602301e-01	1.187525433176709111e+00	1.192434583232872569e+01	1.166331648628351481e+01
9.013418831609562032e-01	8.327012505737557690e-01	1.186095031031798364e+00	1.190848312417589483e+01	1.164645185902472946e+01
9.003413578791554794e-01	8.313346500290281771e-01	1.184665129758682545e+00	1.186904845397961772e+01	1.162671736611827811e+01
8.993431323050558035e-01	8.304486252875333818e-01	1.183192303498758813e+00	1.185129787648432043e+01	1.160649153478627049e+01
8.983471958911382060e-01	8.295328469919631686e-01	1.181671527665366206e+00	1.183324635106153622e+01	1.158793323457309121e+01
8.973535381622811391e-01	8.285889857226432786e-01	1.180416564992237571e+00	1.181269523689010548e+01	1.156470671215034152e+01
8.963621487151000045e-01	8.275347844831402178e-01	1.178737565129518661e+00	1.178370122864878411e+01	1.153925275225712710e+01
8.953730172172932322e-01	8.267397800589035839e-01	1.176948649508128053e+00	1.176710335159060605e+01	1.152000201145300906e+01
8.943861334069960201e-01	8.255064613019412745e-01	1.175441827344888335e+00	1.174725389076196791e+01	1.149237216145783336e+01
8.934014870921417328e-01	8.247467931962780829e-01	1.173699051712188801e+00	1.172932944857197413e+01	1.147265079238922958e+01
8.924190681498306299e-01	8.237857052014561088e-01	1.172398232975421006e+00	1.170676397928758483e+01	1.145611682175927726e+01
8.914388665257049205e-01	8.228972773665877982e-01	1.170707118322902085e+00	1.168894306390739857e+01	1.144007723227464091e+01
8.904608722333315907e-01	8.215970077645253777e-01	1.169325735582860126e+00	1.167150579852308567e+01	1.142193003350105585e+01
8.894850753535921140e-01	8.207811481092867067e-01	1.168021396004351953e+00	1.165111390530993241e+01	1.140538940937334544e+01
8.885114660340780457e-01	8.196741050552178720e-01	1.166507827175338186e+00	1.163054525777114989e+01	1.138241319803034735e+01
8.875400344884956105e-01	8.188743471842444555e-01	1.165009004118877201e+00	1.160839034354262722e+01	1.136309043766580018e+01
8.865707709960740646e-01	8.181665518182776875e-01	1.163887776208842428e+00	1.158553652684325286e+01	1.134536945951472653e+01
8.856036659009827172e-01	8.174045833826513174e-01	1.162350881338467534e+00	1.156874356728792108e+01	1.132454649126327872e+01
8.846387096117533932e-01	8.166562638891888826e-01	1.161291619217290627e+00	1.155545586883527065e+01	1.130322165760542852e+01
8.836758926007104442e-01	8.157201414434940290e-01	1.159997912389191477e+00	1.153381780069558182e+01	1.128924658560873340e+01
8.827152054034053119e-01	8.148517554587947354e-01	1.158158609393460825e+00	1.150992356772149705e+01	1.127346737906017182e+01
8.817566386180591964e-01	8.139183536200239599e-01	1.157044951619246698e+00	1.148311291977536008e+01	1.125657392016085367e+01
8.808001829050102760e-01	8.130798454124661401e-01	1.155724168739574509e+00	1.145980758567589319e+01	1.123481491364513474e+01
8.798458289861681436e-01	8.122127060089647799e-01	1.154316062561155043e+00	1.144594305707223292e+01	1.121429068521115191e+01
8.788935676444733502e-01	8.110397250598062602e-01	1.153255952970904996e+00	1.142818241957452052e+01	1.119462055292153124e+01
8.779433897233639428e-01	8.102867686796730862e-01	1.151739615462406885e+00	1.141195682201859185e+01	1.117699384471939617e+01
8.769952861262468868e-01	8.093212389506634352e-01	1.150525263035782508e+00	1.139257346217950939e+01	1.115631420730240286e+01
8.760492478159749297e-01	8.085798304941395065e-01	1.149066492291525687e+00	1.137439969164635301e+01	1.114092793182709862e+01
8.751052658143307905e-01	8.078308776493400289e-01	1.147768658359634486e+00	1.135831803461896428e+01	1.112319437597350458e+01
8.741633312015151258e-01	8.069232071959280272e-01	1.145895490751161150e+00	1.134232081377967383e+01	1.109849484820277610e+01
8.732234351156412666e-01	8.058532282899416588e-01	1.144206107751720491e+00	1.132010714345486058e+01	1.107612625600275535e+01
8.722855687522347301e-01	8.050490937928888036e-01	1.142651328143753586e+00	1.130182706062294962e+01	1.106271587527309208e+01
8.713497233637386152e-01	8.042044863721644621e-01	1.141231525615547415e+00	1.128295700784086719e+01	1.104737470311755487e+01
8.704158902590233282e-01	8.033346308209253772e-01	1.139585389532294935e+00	1.126757724551609030e+01	1.103276965762429818e+01
8.694840608029033024e-01	8.026124993183717526e-01	1.138048447654461448e+00	1.125180698567116977e+01	1.101494294143600072e+01
8.685542264156573822e-01	8.019561728648688659e-01	1.136682657950838671e+00	1.123245613826068734e+01	1.099843854166614854e+01
8.676263785725548683e-01	8.011536713026325973e-01	1.135315420963390221e+00	1.121338900227192248e+01	1.098642403472753415e+01
8.667005088033865601e-01	8.003707772603922965e-01	1.133625623030036111e+00	1.119823168177867601e+01	1.096836587980142674e+01
8.657766086920006821e-01	7.994632879585708007e-01	1.131919056704612458e+00	1.117723351323327741e+01	1.094598196207609675e+01
8.648546698758441398e-01	7.989523763061792128e-01	1.130551320814885408e+00	1.115962973206290876e+01	1.093102429437936429e+01
8.639346840455082166e-01	7.982143952286175903e-01	1.129248740481663349e+00	1.114298096891952028e+01	1.091308336508271637e+01
8.630166429442791554e-01	7.974181428926006010e-01	1.127695786149504276e+00	1.112456463233130499e+01	1.089843362054626219e+01
8.621005383676940692e-01	7.965190235285363185e-01	1.126308640598170152e+00	1.110974958470860230e+01	1.087667134367876187e+01
8.611863621630997390e-01	7.958748112868877511e-01	1.124765980980781954e+00	1.108961104637249662e+01	1.086200761690439265e+01
8.602741062292187380e-01	7.949525617426620450e-01	1.123414242319181744e+00	1.107315377031705950e+01	1.084266811839721889e+01
8.593637625157177773e-01	7.940178456212538816e-01	1.121901884070828803e+00	1.105922917151580620e+01	1.082341452274996918e+01
8.584553230227817133e-01	7.932801970320285667e-01	1.120771414784631492e+00	1.104283227987224869e+01	1.080929783712638859e+01
8.575487798006918849e-01	7.924928329672757954e-01	1.119587212621087957e+00	1.102802547373149622e+01	1.079300694673582228e+01
8.566441249494081145e-01	7.915311276053221823e-01	1.118159425870165702e+00	1.100758224075380376e+01	1.077319199668464478e+01
8.557413506181564822e-01	7.906831249877359635e-01	1.117180026391335401e+00	1.098904529420258669e+01	1.074985166300125528e+01
8.548404490050200977e-01	7.896079537148796845e-01	1.115878314650019298e+00	1.097191203294193151e+01	1.073097589089998749e+01
8.539414123565343129e-01	7.886799995366995386e-01	1.114763167592603299e+00	1.096421897473555163e+01	1.071410260430851835e+01
8.530442329672869306e-01	7.880709939359871186e-01	1.113671594367901641e+00	1.094486473920534486e+01	1.069710216047830897e+01
8.521489031795210778e-01	7.871920059674237802e-01	1.111974482289054045e+00	1.092738889368482624e+01	1.067962560324038357e+01
8.512554153827442960e-01	7.863786142069377760e-01	1.110772960678827470e+00	1.090857490826526544e+01	1.066243394845862547e+01
8.503637620133391861e-01	7.852913876957523520e-01	1.109524680939083963e+00	1.089324692344581180e+01	1.064137896313994602e+01
8.494739355541796044e-01	7.844193398445478138e-01	1.108047205727627826e+00	1.087847380046358836e+01	1.062280911667689409e+01
8.485859285342510772e-01	7.836191942751302708e-01	1.106673753892841727e+00	1.085502414401042159e+01	1.060567474364739304e+01
8.476997335282732138e-01	7.830470904335729010e-01	1.105660195830076020e+00	1.083511201463804063e+01	1.058947587549949532e+01
8.468153431563281153e-01	7.821756731986890809e-01	1.104145769032843782e+00	1.081494514089343717e+01	1.057797839842380583e+01
8.459327500834916691e-01	7.813137338035380797e-01	1.103249049820287375e+00	1.080058777798674363e+01	1.056091238190989934e+01
8.450519470194677307e-01	7.806158739237472055e-01	1.101744418596320330e+00	1.078390689114099210e+01	1.054633852233585678e+01
8.441729267182276342e-01	7.798879914640768352e-01	1.100796454453590645e+00	1.076720849756951282e+01	1.053716383181838268e+01
8.432956819776518120e-01	7.790656379168510171e-01	1.099324504561609794e+00	1.075055897237879066e+01	1.052082830429379889e+01
8.424202056391766336e-01	7.783410205547571792e-01	1.097906005148419517e+00	1.073719694630545796e+01	1.049962168893220493e+01
8.415464905874427970e-01	7.777435120581441819e-01	1.096887108025920599e+00	1.071825020280927987e+01	1.047570953119194037e+01
8.406745297499493841e-01	7.770748606227377842e-01	1.095460659438855844e+00	1.070271092585126738e+01	1.045885752157275839e+01
8.398043160967098020e-01	7.763120333143067597e-01	1.094132825849763790e+00	1.068081043299420685e+01	1.044083376093538895e+01
8.389358426399114999e-01	7.755751622384841060e-01	1.092330952598299820e+00	1.065992362417743422e+01	1.042455616001456775e+01
8.380691024335800154e-01	7.749017697279847461e-01	1.091384693568149711e+00	1.063743208754141278e+01	1.040752001978287211e+01
8.372040885732451310e-01	7.741130344231922367e-01	1.090245997835691538e+00	1.061661053273446065e+01	1.039191685629399231e+01
8.363407941956108038e-01	7.735123240832960656e-01	1.089090876937322427e+00	1.059770838165221285e+01	1.037302975821702056e+01
8.354792124782287610e-01	7.726119436876658364e-01	1.087742069928206767e+00	1.057636080806497780e+01	1.034945444681583915e+01
8.346193366391745361e-01	7.717621775062932787e-01	1.086461920393831049e+00	1.056416624128979898e+01	1.033847052366129660e+01
8.337611599367280579e-01	7.709384053504376721e-01	1.085359784581003684e+00	1.054865595350694996e+01	1.032673242391121526e+01
8.329046756690552389e-01	7.700966088289188383e-01	1.084068805852281603e+00	1.052653816635542228e+01	1.030718670159918027e+01
8.320498771738950028e-01	7.694336817817712948e-01	1.082775074278540695e+00	1.050595774594572873e+01	1.028767886975485979e+01
8.311967578282478675e-01	7.684184678854881767e-01	1.081434404492582768e+00	1.048955883335591110e+01	1.026763401560073774e+01
8.303453110480680799e-01	7.677763415220811849e-01	1.080226124049347591e+00	1.047267325923027848e+01	1.025292249223468311e+01
8.294955302879586378e-01	7.666957363342544740e-01	1.079206281608688256e+00	1.045891772889525839e+01	1.023113249541059666e+01
8.286474090408699755e-01	7.656925718968043970e-01	1.078355510258712346e+00	1.044298499921807455e+01	1.021681686251566745e+01
8.278009408378000922e-01	7.649378287945628463e-01	1.077308826723700541e+00	1.042299285786930341e+01	1.020537096472279970e+01
8.269561192474992328e-01	7.640447935834229209e-01	1.076305406621581362e+00	1.040061674836767480e+01	1.018780668910067355e+01
8.261129378761763453e-01	7.633602646282194870e-01	1.075007011051613226e+00	1.038408000948999721e+01	1.016715082002886739e+01
8.252713903672086460e-01	7.624884556735564978e-01	1.073817044671292020e+00	1.036877966850391175e+01	1.015137309317580261e+01
8.244314704008546268e-01	7.615409802296591035e-01	1.072661846294839183e+00	1.035349475239538464e+01	1.013576520899485622e+01
8.235931716939686176e-01	7.609796920016329569e-01	1.071551937475523353e+00	1.033917036101943765e+01	1.011750972556703765e+01
8.227564879997195657e-01	7.601173526556339599e-01	1.070102325919229269e+00	1.032745534035640844e+01	1.010253797568129741e+01
8.219214131073103724e-01	7.593118485496779257e-01	1.069353263071562532e+00	1.031591293990525315e+01	1.009145012533530128e+01
8.210879408417030012e-01	7.586257367042157362e-01	1.068454059314081439e+00	1.030016639254750110e+01	1.007547841834149871e+01
8.202560650633432537e-01	7.578856146286112594e-01	1.066839299841591204e+00	1.027512651285294787e+01	1.005692484905912387e+01
8.194257796678900974e-01	7.572057752901407701e-01	1.065340110468912194e+00	1.026402140154733722e+01	1.004350620059678612e+01
8.185970785859462140e-01	7.565410250337507581e-01	1.063845428177553343e+00	1.024475253164979627e+01	1.002863973608319448e+01
8.177699557827924348e-01	7.556139282095974963e-01	1.062266660481908875e+00	1.022095427072586560e+01	1.000788171357928391e+01
8.169444052581238402e-01	7.549759400916732366e-01	1.061177752622544990e+00	1.020244106993088096e+01	9.993635130660690535e+00
8.161204210457883024e-01	7.542733781643575774e-01	1.060063178638954273e+00	1.019064164903386427e+01	9.974291938324153506e+00
8.152979972135285802e-01	7.534591139655018033e-01	1.058935199769690527e+00	1.017837141850557536e+01	9.953190817505014110e+00
8.144771278627249700e-01	7.526799296295006991e-01	1.057571863078160312e+00	1.016366017454782167e+01	9.938525715319412868e+00
8.136578071281423963e-01	7.518453044694789478e-01	1.056653576964857066e+00	1.014694322265559379e+01	9.917069451265899005e+00
8.128400291776782804e-01	7.510191615203765103e-01	1.055720526627197842e+00	1.012946463973678313e+01	9.899964968907648100e+00
8.120237882121139616e-01	7.502267265799027474e-01	1.054675652319333468e+00	1.011291161118640503e+01	9.885140975351069059e+00
8.112090784648677833e-01	7.493598548052948782e-01	1.053634272484329948e+00	1.010055736913026259e+01	9.872917708636784084e+00
8.103958942017506217e-01	7.485136447009521632e-01	1.052244517586004680e+00	1.007842518752215533e+01	9.860156063325389297e+00
8.095842297207231919e-01	7.476164915761563945e-01	1.051237041616944312e+00	1.006310734155781184e+01	9.847731029386594059e+00
8.087740793516575710e-01	7.468634314151711973e-01	1.049890183657240517e+00	1.004173963247501611e+01	9.833325383626513982e+00
8.079654374560978347e-01	7.463679563847193110e-01	1.048774264425364811e+00	1.002650603270899055e+01	9.822014632770262210e+00
8.071582984270257999e-01	7.454601253024331076e-01	1.047511310596976442e+00	1.000598115671231270e+01	9.803388351824699143e+00
8.063526566886274338e-01	7.446239116936600455e-01	1.046173313372370739e+00	9.989501678045876076e+00	9.783561338416031816e+00
8.055485066960613727e-01	7.439871118503375014e-01	1.044701980309228784e+00	9.977884732836935555e+00	9.767902387986726609e+00
8.047458429352303266e-01	7.433444414419823065e-01	1.043301206926394276e+00	9.963931421092741658e+00	9.745639114551726934e+00
8.039446599225543721e-01	7.426519083617947325e-01	1.041922537324118991e+00	9.950459546561768676e+00	9.728066411138495795e+00
8.031449522047454659e-01	7.419953377429272523e-01	1.040751074706257828e+00	9.934642734162904887e+00	9.716528888851199142e+00
8.023467143585856221e-01	7.413878999863852126e-01	1.039500979878164699e+00	9.917303047709046027e+00	9.707850302240787599e+00
8.015499409907055339e-01	7.406324013876746104e-01	1.038206871915570817e+00	9.900632036922544899e+00	9.694706040622284249e+00
8.007546267373664151e-01	7.396313188804365391e-01	1.037050262605827111e+00	9.888077989012632685e+00	9.677874490543649344e+00
7.999607662642428396e-01	7.390660884331236025e-01	1.036104431837959972e+00	9.873131324218217486e+00	9.659627721860665872e+00
7.991683542662086914e-01	7.384834645510136575e-01	1.035372090107605336e+00	9.855897362264233408e+00	9.642126289476994572e+00
7.983773854671241121e-01	7.377915300808108867e-01	1.034221631674039577e+00	9.843248368492913514e+00	9.625773751622174856e+00
7.975878546196243368e-01	7.369219247833668218e-01	1.032489110360376827e+00	9.830331573800858536e+00	9.611144378275636058e+00
7.967997565049117492e-01	7.362510300993387879e-01	1.031355226538478886e+00	9.817872241472807460e+00	9.600547225643989435e+00
7.960130859325480479e-01	7.355906086475403338e-01	1.030287032571896688e+00	9.803717644726013702e+00	9.587707600233645877e+00
7.952278377402495213e-01	7.347884663662913596e-01	1.029358161238658864e+00	9.785296037778623557e+00	9.577595593259957241e+00
7.944440067936837657e-01	7.339791840826640490e-01	1.028573942648070449e+00	9.773105603334901303e+00	9.561615936582253283e+00
7.936615879862682910e-01	7.332793627271131376e-01	1.027852487446962781e+00	9.757839570819209385e+00	9.545889317500678928e+00
7.928805762389704581e-01	7.325987039898739228e-01	1.026604105432730618e+00	9.744472104097695819e+00	9.531372429563568005e+00
7.921009665001106370e-01	7.318953681556429336e-01	1.025274070794613968e+00	9.727966655298361687e+00	9.516810383638164339e+00
7.913227537451650306e-01	7.311458266000541162e-01	1.024404070261772048e+00	9.712722461527137696e+00	9.506451385546874633e+00
7.905459329765723853e-01	7.302491959604054950e-01	1.023557442879492019e+00	9.699483864288607649e+00	9.490761675557752852e+00
7.897704992235403676e-01	7.294922107124717225e-01	1.022217428180572041e+00	9.683935676026413475e+00	9.477632992456602068e+00
7.889964475418556056e-01	7.286822861004059737e-01	1.021061376772686380e+00	9.672083324704656704e+00	9.461131233721703282e+00
7.882237730136943954e-01	7.278147251416700048e-01	1.019828899324846327e+00	9.655248425753013564e+00	9.447663865642290659e+00
7.874524707474346297e-01	7.271708135182910482e-01	1.018779533088493006e+00	9.638130036090334585e+00	9.434286968703906595e+00
7.866825358774709454e-01	7.264737796926450386e-01	1.017332684661029107e+00	9.626429526188253760e+00	9.422703868061592658e+00
7.859139635640295385e-01	7.259594491488565726e-01	1.016605367790347936e+00	9.616751614781909652e+00	9.409599770255367090e+00
7.851467489929863097e-01	7.254162650459818895e-01	1.015650372432519655e+00	9.599931664263918307e+00	9.390988207332174653e+00
7.843808873756857869e-01	7.248327575135153911e-01	1.014742634528231546e+00	9.584635722430871141e+00	9.376902959359062706e+00
7.836163739487617130e-01	7.242375849787074937e-01	1.013780464822034100e+00	9.569871939913424441e+00	9.361320304169439055e+00
7.828532039739595216e-01	7.232384193612826362e-01	1.013023932572560071e+00	9.555632375655966015e+00	9.347849895990886893e+00
7.820913727379594782e-01	7.225790028426982703e-01	1.012089529130291377e+00	9.539195654811633673e+00	9.334325322848803452e+00
7.813308755522028193e-01	7.219054092949618306e-01	1.010923740386847181e+00	9.526286091017210467e+00	9.321346169605194021e+00
7.805717077527183356e-01	7.212367919962615614e-01	1.009517488053761847e+00	9.507850074706619026e+00	9.308542868452523322e+00
7.798138646999505097e-01	7.205095986422112020e-01	1.008691976954384728e+00	9.493954363011271269e+00	9.294496512663799948e+00
7.790573417785897625e-01	7.198677202850752854e-01	1.007709343316882888e+00	9.475748358731632237e+00	9.283353852848431842e+00
7.783021343974033668e-01	7.193215047889649494e-01	1.006593024435816108e+00	9.460835446913444358e+00	9.265041684199943006e+00
7.775482379890686913e-01	7.187394992749621681e-01	1.005485297472286765e+00	9.449964949375116774e+00	9.246213570921096192e+00
7.767956480100073335e-01	7.180092156385445845e-01	1.004527180803856279e+00	9.432024849331819283e+00	9.235509371385543176e+00
7.760443599402206960e-01	7.170993790031142678e-01	1.003268081143585899e+00	9.419563737290291172e+00	9.220298317404521882e+00
7.752943692831273381e-01	7.163558239523692972e-01	1.002445957456830072e+00	9.403579164116395717e+00	9.207369468312283090e+00
7.745456715654011060e-01	7.158653298879420479e-01	1.001568668458457045e+00	9.386982705946126160e+00	9.196049219742834069e+00
7.737982623368113710e-01	7.153639851633041280e-01	1.000694431804241669e+00	9.372389566277222528e+00	9.174756268691638184e+00
7.730521371700642685e-01	7.148619935407152237e-01	9.993976023838501144e-01	9.354011724211638068e+00	9.159681216932684222e+00
7.723072916606454896e-01	7.142664914098877382e-01	9.984937945078562471e-01	9.337945170927335781e+00	9.143494402115452502e+00
7.715637214266639621e-01	7.133434265852341971e-01	9.971796416611357072e-01	9.323738745779857950e+00	9.131050659245770973e+00
7.708214221086969742e-01	7.126863614853119477e-01	9.960319518020489538e-01	9.314108413389298846e+00	9.116406595390023071e+00
7.700803893696376301e-01	7.120847222170954005e-01	9.953137614734881566e-01	9.295311957410836712e+00	9.100470573575739408e+00
7.693406188945421942e-01	7.114126866161235574e-01	9.938912606590351029e-01	9.281594129666341786e+00	9.088027720651490782e+00
7.686021063904793227e-01	7.105716872168361675e-01	9.930737536510202412e-01	9.267975909168884030e+00	9.077177972618471813e+00
7.678648475863809608e-01	7.098506176466102824e-01	9.919732331377248968e-01	9.249643510320963102e+00	9.066807221685063922e+00
7.671288382328937949e-01	7.094022025304118628e-01	9.905771071507870618e-01	9.232470543737814950e+00	9.049550274935322491e+00
7.663940741022324810e-01	7.085596530204117949e-01	9.898628132180424810e-01	9.219143416070696873e+00	9.033244354141510613e+00
7.656605509880337612e-01	7.076632578896053793e-01	9.887976393154338517e-01	9.206000062367193593e+00	9.022175012635139879e+00
7.649282647052122464e-01	7.066912524830853970e-01	9.878031885211936425e-01	9.195507192180865985e+00	9.007778298218756419e+00
7.641972110898167525e-01	7.059856478045365424e-01	9.866824161775897828e-01	9.179444778416032236e+00	8.993525308773454796e+00
7.634673859988887479e-01	7.053214163009805526e-01	9.856166094814918788e-01	9.164665359476735773e+00	8.976607124825378037e+00
7.627387853103211324e-01	7.046605791894238191e-01	9.844554565410179592e-01	9.155241992332170398e+00	8.962426527874027826e+00
7.620114049227183495e-01	7.039779087339013142e-01	9.831883171588001735e-01	9.143016015696924015e+00	8.950082974133392710e+00
7.612852407552586076e-01	7.034758145142580021e-01	9.821270776215804688e-01	9.131587427285476011e+00	8.932538981640597342e+00
7.605602887475556573e-01	7.026856716645606404e-01	9.813008015326267763e-01	9.121140948217899336e+00	8.919035248186400366e+00
7.598365448595230109e-01	7.020901945262403299e-01	9.803618383865780883e-01	9.110288070601203714e+00	8.906706785053028597e+00
7.591140050712390508e-01	7.014541656725424845e-01	9.792722555806073759e-01	9.092748265470429914e+00	8.890541313614537700e+00
7.583926653828123587e-01	7.007762513997899401e-01	9.783324848703921495e-01	9.079004832606145214e+00	8.877510021434718013e+00
7.576725218142494889e-01	6.999998843077396282e-01	9.775580113075322819e-01	9.066620006253621966e+00	8.867065178790001667e+00
7.569535704053232950e-01	6.994235338801163548e-01	9.762248607073489293e-01	9.053296962507001666e+00	8.855165173050970395e+00
7.562358072154414801e-01	6.988147216491840119e-01	9.750359507904778900e-01	9.037221284684259004e+00	8.840853273205357965e+00
7.555192283235176998e-01	6.983172100212060585e-01	9.741267064195228143e-01	9.017699205262236006e+00	8.827315461373508754e+00
7.548038298278431091e-01	6.976054700264774366e-01	9.730779743387435454e-01	9.005140452225658620e+00	8.813111304050138983e+00
7.540896078459582430e-01	6.971046853496666307e-01	9.719974373845734483e-01	8.993412088598985221e+00	8.797191805689696054e+00
7.533765585145271171e-01	6.965364759639280923e-01	9.710771870306915687e-01	8.979034491884211988e+00	8.786117353420678455e+00
7.526646779892116612e-01	6.958078139369823223e-01	9.698571439660652604e-01	8.967700680369686594e+00	8.773465307652346112e+00
7.519539624445475967e-01	6.951937227756330717e-01	9.688195948873974395e-01	8.952604554615508192e+00	8.759154030107065836e+00
7.512444080738206464e-01	6.943766386577259198e-01	9.678687301227151263e-01	8.938715553652869517e+00	8.745529147724305119e+00
7.505360110889445213e-01	6.937602044772347432e-01	9.668173197367719851e-01	8.922106316298146211e+00	8.736233951034611422e+00
7.498287677203395729e-01	6.930347949629098725e-01	9.660112199433049662e-01	8.907943209368990978e+00	8.725968014630671732e+00
7.491226742168122232e-01	6.924146473657846190e-01	9.651046062879629073e-01	8.890998374768306789e+00	8.709759151894296281e+00
7.484177268454359488e-01	6.916667830803727712e-01	9.643649911516444240e-01	8.878322734785422554e+00	8.694973031681049846e+00
7.477139218914324870e-01	6.909054154160999550e-01	9.632676322565032478e-01	8.866287681062651416e+00	8.681731599627346085e+00
7.470112556580545959e-01	6.902203473379984189e-01	9.624879654126959894e-01	8.852503856674706739e+00	8.669277163546954768e+00
7.463097244664695928e-01	6.895425218079594964e-01	9.617092250753735971e-01	8.839967183402810846e+00	8.656990761086200692e+00
7.456093246556434462e-01	6.890712060501075209e-01	9.608226413761299378e-01	8.827733752696387270e+00	8.646938311132375432e+00
7.449100525822267560e-01	6.884177427197326615e-01	9.598779130507217872e-01	8.815417616926033872e+00	8.629879303467651752e+00
7.442119046204402899e-01	6.878819888213918432e-01	9.588527682763487991e-01	8.801369083536171090e+00	8.619512775005087946e+00
7.435148771619628505e-01	6.873003044343876100e-01	9.579424417196920061e-01	8.789400621714252182e+00	8.608246620003574989e+00
7.428189666158192539e-01	6.864250866703202059e-01	9.570873598233852197e-01	8.778694663161338951e+00	8.595487979037343962e+00
7.421241694082685303e-01	6.859509813974012937e-01	9.560352548908757075e-01	8.768346534713902685e+00	8.584058670972492422e+00
7.414304819826951221e-01	6.854048830976768869e-01	9.549166732197131857e-01	8.753980282328678086e+00	8.569992408442741905e+00
7.407379007994985276e-01	6.847098614635159786e-01	9.539988049540644166e-01	8.743203204784659732e+00	8.557014066268884278e+00
7.400464223359858318e-01	6.841230970865123107e-01	9.529792164148440659e-01	8.729509378784991114e+00	8.542786961093527864e+00
7.393560430862633481e-01	6.832385018770671392e-01	9.521760605097080443e-01	8.717598690597949229e+00	8.530832179271323312e+00
7.386667595611304815e-01	6.825970489629792359e-01	9.505201612226225061e-01	8.703165356767945227e+00	8.516887039303062679e+00
7.379785682879740349e-01	6.821735444115406555e-01	9.495972891093036328e-01	8.691911101247832505e+00	8.507085845669600133e+00
7.372914658106625163e-01	6.816428174165738429e-01	9.483974903886770447e-01	8.683670914388462947e+00	8.497237818266432541e+00
7.366054486894429987e-01	6.806586941273118363e-01	9.473732539923467311e-01	8.668875517485115978e+00	8.483834180941316916e+00
7.359205135008370924e-01	6.801428382494170144e-01	9.465634226063834866e-01	8.657812486160887389e+00	8.473365513115625802e+00
7.352366568375384714e-01	6.795063133159462421e-01	9.454787599519913766e-01	8.649353596666829347e+00	8.462474242863695650e+00
7.345538753083116212e-01	6.789998385420852323e-01	9.444406160698548547e-01	8.638899509758426021e+00	8.449053793038311611e+00
7.338721655378905862e-01	6.784533367693057482e-01	9.432388814242325115e-01	8.629012845417335598e+00	8.432856439414663896e+00
7.331915241668786054e-01	6.777704626978877656e-01	9.422154611924198342e-01	8.613380603994880147e+00	8.426126424634285073e+00
7.325119478516497473e-01	6.772261579807594689e-01	9.413605437828279632e-01	8.604787626900222364e+00	8.417761235952626819e+00
7.318334332642488782e-01	6.766630163940435816e-01	9.405004773329432854e-01	8.593484235781467362e+00	8.409188142257416843e+00
7.311559770922955170e-01	6.760212812077728284e-01	9.394512392836684711e-01	8.582451698599115275e+00	8.394010367687469554e+00
7.304795760388853587e-01	6.754172816817298752e-01	9.383248372256310921e-01	8.568197647764222324e+00	8.381577557088601083e+00
7.298042268224951279e-01	6.745207807886518525e-01	9.371783967485806111e-01	8.558269462948354445e+00	8.372681292829247113e+00
7.291299261768864337e-01	6.740161411996072882e-01	9.360833474164736989e-01	8.542993655235759931e+00	8.362179915777550931e+00
7.284566708510107347e-01	6.733271360448505050e-01	9.351938701031083934e-01	8.533651607690174501e+00	8.346858140023616812e+00
7.277844576089163020e-01	6.726420237852381856e-01	9.345073455815998686e-01	8.521827896820347803e+00	8.333625182356870553e+00
7.271132832296539616e-01	6.720900122833820545e-01	9.333954103428298010e-01	8.508709468430241785e+00	8.321459765015884358e+00
7.264431445071849458e-01	6.714503461493198655e-01	9.326510707403531386e-01	8.491823939699266077e+00	8.308545295242781847e+00
7.257740382502887444e-01	6.708559198516119704e-01	9.318352852673259523e-01	8.480926482404960609e+00	8.295531818654206191e+00
7.251059612824719558e-01	6.701903850185928491e-01	9.310034095105610419e-01	8.467783115840079589e+00	8.284327550898407111e+00
7.244389104418783587e-01	6.695904253758556690e-01	9.298451625666612763e-01	8.456659952686743864e+00	8.270365250919542888e+00
7.237728825811982070e-01	6.690262852887819411e-01	9.287455017531329737e-01	8.446910534539131987e+00	8.254317052888588080e+00
7.231078745675798558e-01	6.685050200819178112e-01	9.278201162683266112e-01	8.432059639360325320e+00	8.239857733573128229e+00
7.224438832825410550e-01	6.679485317157519697e-01	9.267200345023449692e-01	8.421631713002454944e+00	8.230872916996764488e+00
7.217809056218811303e-01	6.675874181882177627e-01	9.257928487744965240e-01	8.410116784676882062e+00	8.216388167587018287e+00
7.211189384955939419e-01	6.670398440070661739e-01	9.247231761189704802e-01	8.397215618678762539e+00	8.207237226971203725e+00
7.204579788277819530e-01	6.663924674787534697e-01	9.238404519868361753e-01	8.388438750331218330e+00	8.192897464531391449e+00
7.197980235565697438e-01	6.658668171589647855e-01	9.229970316499753746e-01	8.378651256096594224e+00	8.180386781400626361e+00
7.191390696340191901e-01	6.652868017495844333e-01	9.222677059253175935e-01	8.363987563074093856e+00	8.168148911326067463e+00
7.184811140260450868e-01	6.647862726743921646e-01	9.211025073043894729e-01	8.351604966701879462e+00	8.158289734962648865e+00
7.178241537123314364e-01	6.640871517893111031e-01	9.202989626319738603e-01	8.340733525040443297e+00	8.145996727684634564e+00
7.171681856862479609e-01	6.635476993760218711e-01	9.192811898746691135e-01	8.329496049205888042e+00	8.138104115816540585e+00
7.165132069547678340e-01	6.628697733694994820e-01	9.185048874799128793e-01	8.316533008681959771e+00	8.128839772331872382e+00
7.158592145383854133e-01	6.622723057778451272e-01	9.172805458308588289e-01	8.304514428759402378e+00	8.118360557893753437e+00
7.152062054710350836e-01	6.615841815926801761e-01	9.162883538480337542e-01	8.293464223820480541e+00	8.107227885884237040e+00
7.145541768000107652e-01	6.610783842098947316e-01	9.154067450774803216e-01	8.282986952962639648e+00	8.093308762726660888e+00
7.139031255858854230e-01	6.604385237929772945e-01	9.146196222006888199e-01	8.269525607086569252e+00	8.081912175151058975e+00
7.132530489024317966e-01	6.600175774970535869e-01	9.138153798122318205e-01	8.260297543967562106e+00	8.071553284395708516e+00
7.126039438365435741e-01	6.593966034903913087e-01	9.130217473154198515e-01	8.249599969317154446e+00	8.061574784649810255e+00
7.119558074881564558e-01	6.588176841953652385e-01	9.121535674909575508e-01	8.236128311288572590e+00	8.049581102735768212e+00
7.113086369701714373e-01	6.582016260732121982e-01	9.112785949898409843e-01	8.222943488245098465e+00	8.039968615472242064e+00
7.106624294083766502e-01	6.575748628513113925e-01	9.099103680207986100e-01	8.208217373950635221e+00	8.031601481194611480e+00
7.100171819413715335e-01	6.571130958729325400e-01	9.086830225809309214e-01	8.198672053615032596e+00	8.018762951417357954e+00
7.093728917204902285e-01	6.565326447475799965e-01	9.079665066819830876e-01	8.187719360387347933e+00	8.006617039449853479e+00
7.087295559097264164e-01	6.557177461145046182e-01	9.070510441859123141e-01	8.174594129336542281e+00	7.995334157572878908e+00
7.080871716856586007e-01	6.551143628226924198e-01	9.058716058084663736e-01	8.162809813632591727e+00	7.985186129974040092e+00
7.074457362373750557e-01	6.542749861160619407e-01	9.050090731468353189e-01	8.151344868063585380e+00	7.974033274955623085e+00
7.068052467664012184e-01	6.535644034483268916e-01	9.043382443206784416e-01	8.133390980235827072e+00	7.962393482213626861e+00
7.061657004866248588e-01	6.530451874944913637e-01	9.032910696953252438e-01	8.124523729946021788e+00	7.950971489273133130e+00
7.055270946242249153e-01	6.524310867622741261e-01	9.024670301727852895e-01	8.113261287580076697e+00	7.942816563996245804e+00
7.048894264175983304e-01	6.518953993888244591e-01	9.015661151329552592e-01	8.098424713658463503e+00	7.931351337954302139e+00
7.042526931172886639e-01	6.514313973559383575e-01	9.005015288016560149e-01	8.084618233582062885e+00	7.923765018071806665e+00
7.036168919859151494e-01	6.507446970594967794e-01	8.997021066692577618e-01	8.075103241561262024e+00	7.909074256392707447e+00
7.029820202981015287e-01	6.501338914470139452e-01	8.988077274447618947e-01	8.065357417130259776e+00	7.897649033382073469e+00
7.023480753404068855e-01	6.495817128724872269e-01	8.979885315352638120e-01	8.053307787303056742e+00	7.886886375889043066e+00
7.017150544112551458e-01	6.490469611652741611e-01	8.972748803294094966e-01	8.042281436227668223e+00	7.872631294401534419e+00
7.010829548208664663e-01	6.484925251888788988e-01	8.963116227268399516e-01	8.032523629552903444e+00	7.860121326751061233e+00
7.004517738911886227e-01	6.475714990807198701e-01	8.955835731313352976e-01	8.020898641524345507e+00	7.848390970291678315e+00
6.998215089558287305e-01	6.470662237877580214e-01	8.947941165051542800e-01	8.008873959842061296e+00	7.838836140135805763e+00
6.991921573599859663e-01	6.464585680576950821e-01	8.940677898796759449e-01	7.995079069791079185e+00	7.829217650069519863e+00
6.985637164603841764e-01	6.458827670961728717e-01	8.933422793679882679e-01	7.980255999318430327e+00	7.816166831233775980e+00
6.979361836252055973e-01	6.452931557758585512e-01	8.925745311222532674e-01	7.967852418860453589e+00	7.801282728689400869e+00
6.973095562340243525e-01	6.447501022236850066e-01	8.913567392142209833e-01	7.958524751776345774e+00	7.790970906377050476e+00
6.966838316777409501e-01	6.443263600562353366e-01	8.906911881376662343e-01	7.944590537154377685e+00	7.778272217410812317e+00
6.960590073585173343e-01	6.438483391170346515e-01	8.894235608940906923e-01	7.933713201750588695e+00	7.764314997317462996e+00
6.954350806897116044e-01	6.432681320362881872e-01	8.885538552595038109e-01	7.915519824722962561e+00	7.752042955732581397e+00
6.948120490958146211e-01	6.426267808215828659e-01	8.878472852788417136e-01	7.900390224349114199e+00	7.742520770243493722e+00
6.941899100123853916e-01	6.420363137500075812e-01	8.867364625879834428e-01	7.889420457918185470e+00	7.729245939164899326e+00
6.935686608859878977e-01	6.414024202691992471e-01	8.857042281159102082e-01	7.878024046937338376e+00	7.720520324295407910e+00
6.929482991741288123e-01	6.408891745754102809e-01	8.846652444324499820e-01	7.869056970970468967e+00	7.710799122279157203e+00
6.923288223451944390e-01	6.402836242870667549e-01	8.838767925782846646e-01	7.859040347881446564e+00	7.699463845818023344e+00
6.917102278783887614e-01	6.396966547143895232e-01	8.830394981840062885e-01	7.848566657142041159e+00	7.691479971174674191e+00
6.910925132636723811e-01	6.390055144330293313e-01	8.823334351437254197e-01	7.835461575281541968e+00	7.680128989342232870e+00
6.904756760017007888e-01	6.385923332784468887e-01	8.813636978091383689e-01	7.823891161016910623e+00	7.665075481217816566e+00
6.898597136037641908e-01	6.381424090614199462e-01	8.803041791548034123e-01	7.811704461291792967e+00	7.654998337500064309e+00
6.892446235917268904e-01	6.373412700084586380e-01	8.794576141581881279e-01	7.802867351443361521e+00	7.641652814006310912e+00
6.886304034979677802e-01	6.369026017688885766e-01	8.785916748084123817e-01	7.790181820346690600e+00	7.630479488603658211e+00
6.880170508653209449e-01	6.363506387689060739e-01	8.779363834640452335e-01	7.779304150974539311e+00	7.614015611968366848e+00
6.874045632470159317e-01	6.359239809830229406e-01	8.767880366304696693e-01	7.770823030726532465e+00	7.600534004681334999e+00
6.867929382066204624e-01	6.353211396598232863e-01	8.760888487630240640e-01	7.760817034747100607e+00	7.591984374202666253e+00
6.861821733179811478e-01	6.348374608552873610e-01	8.754482369502036843e-01	7.749433721835624844e+00	7.582502918035740613e+00
6.855722661651665328e-01	6.341612880821252407e-01	8.744653912949645891e-01	7.739325222002704230e+00	7.573509050161606027e+00
6.849632143424093655e-01	6.336720021257536972e-01	8.735393953084299445e-01	7.728250394892961950e+00	7.564495727785369716e+00
6.843550154540494201e-01	6.329856401763221951e-01	8.723368429628119980e-01	7.716922120134064755e+00	7.551867381604345120e+00
6.837476671144775420e-01	6.325705677898390000e-01	8.714203644917996039e-01	7.702883548880003595e+00	7.536946744779118745e+00
6.831411669480791371e-01	6.319701567718668533e-01	8.704573810616541563e-01	7.690780818636342886e+00	7.528899590854097212e+00
6.825355125891786612e-01	6.312434159827464697e-01	8.696912316659934916e-01	7.680226295597715414e+00	7.519649798457515466e+00
6.819307016819839973e-01	6.306056277733071980e-01	8.691453205904955404e-01	7.670218968962867478e+00	7.509725904961636722e+00
6.813267318805312778e-01	6.299877720693698446e-01	8.682549726134376478e-01	7.660045297510363227e+00	7.494288243655045534e+00
6.807236008486310386e-01	6.293903844241198753e-01	8.675138683728194078e-01	7.647064760994543242e+00	7.482785193773811905e+00
6.801213062598132630e-01	6.287024212409740853e-01	8.666071387158130745e-01	7.636688403873256981e+00	7.472512895109156617e+00
6.795198457972739803e-01	6.280756953398944908e-01	8.659159809529687335e-01	7.622241271018879161e+00	7.462420755445545950e+00
6.789192171538217524e-01	6.274368005236913293e-01	8.650106180553431834e-01	7.612713628340292082e+00	7.450326210998693632e+00
6.783194180318238287e-01	6.267425172779942377e-01	8.639592422962358853e-01	7.603000190177915840e+00	7.442793178965883882e+00
6.777204461431548532e-01	6.263645972831831665e-01	8.629974812461204126e-01	7.591023443827251249e+00	7.432447175396336370e+00
6.771222992091431303e-01	6.257777212662457567e-01	8.622865480495636170e-01	7.580326215824718439e+00	7.421023211239426765e+00
6.765249749605193319e-01	6.252041115349148415e-01	8.611752910923899940e-01	7.572404369304977401e+00	7.408542961895309809e+00
6.759284711373647614e-01	6.247212337366657708e-01	8.602285773661405566e-01	7.559260393406603384e+00	7.393457059236012263e+00
6.753327854890596171e-01	6.242866156566793112e-01	8.593515743083195435e-01	7.544966681349561277e+00	7.382280354271840928e+00
6.747379157742328104e-01	6.237898825914159895e-01	8.585997143148312860e-01	7.534933050350184125e+00	7.373267944075776015e+00
6.741438597607106731e-01	6.232990913046525527e-01	8.576575459924243860e-01	7.525003550749250536e+00	7.359389539654905832e+00
6.735506152254669976e-01	6.227789465315610729e-01	8.570171265320599696e-01	7.515260401294724169e+00	7.345246060760927342e+00
6.729581799545731879e-01	6.222387159574933602e-01	8.560811761149705879e-01	7.502162278318041722e+00	7.335656997470937135e+00
6.723665517431482996e-01	6.215429035969155525e-01	8.553201665903664708e-01	7.491072437545531315e+00	7.324856352786374813e+00
6.717757283953105230e-01	6.207694827696701445e-01	8.544175628406985856e-01	7.472201296895204514e+00	7.314754461007419550e+00
6.711857077241275560e-01	6.202307719191018087e-01	8.538248942865906965e-01	7.456527804961543104e+00	7.301170859295168292e+00
6.705964875515683099e-01	6.197030106390115645e-01	8.529899550573002420e-01	7.443052705868530516e+00	7.290140176630242941e+00
6.700080657084549474e-01	6.191925863909935046e-01	8.522628782642933665e-01	7.432531031780382769e+00	7.274564875810874298e+00
6.694204400344144767e-01	6.187339710891038846e-01	8.516575118614648776e-01	7.415789043458596019e+00	7.263178277020328366e+00
6.688336083778313457e-01	6.183759689073923260e-01	8.507705601775846782e-01	7.405378861697132997e+00	7.252820507952682405e+00
6.682475685958003675e-01	6.179303326305343180e-01	8.498286416902639528e-01	7.393900638642876721e+00	7.242576383122187877e+00
6.676623185540795369e-01	6.173752321849920177e-01	8.490851757122663823e-01	7.381253791554405197e+00	7.225055901353436560e+00
6.670778561270437335e-01	6.168713542982111608e-01	8.482876558178263915e-01	7.369371470497378063e+00	7.210508605969690343e+00
6.664941791976376484e-01	6.164598334642258370e-01	8.477077684880558461e-01	7.358752960700805090e+00	7.202554928070855844e+00
6.659112856573307093e-01	6.159463748344337075e-01	8.469384324649560369e-01	7.349802443674423813e+00	7.194554226011625531e+00
6.653291734060706730e-01	6.154261664025211243e-01	8.461480604884628054e-01	7.333584646395927109e+00	7.185853229294487221e+00
6.647478403522386614e-01	6.149655807052456513e-01	8.452204750512162246e-01	7.322409139387248800e+00	7.171607965205611279e+00
6.641672844126037534e-01	6.144867747250630785e-01	8.442931515037129797e-01	7.312183729152721412e+00	7.164099454275222989e+00
6.635875035122785759e-01	6.139834415042586535e-01	8.434529781436570506e-01	7.300799019036175785e+00	7.153881668627191992e+00
6.630084955846742290e-01	6.134410162812269363e-01	8.426596221407507414e-01	7.287123291249834267e+00	7.143950555773106004e+00
6.624302585714566538e-01	6.128661945703195446e-01	8.419980964394194745e-01	7.277334902306447084e+00	7.133156647194956790e+00
6.618527904225025571e-01	6.123861619803984135e-01	8.413214811066149768e-01	7.269591226068931711e+00	7.124479756781654238e+00
6.612760890958556681e-01	6.116142525036978306e-01	8.404699846743626246e-01	7.261505107619147026e+00	7.110362565226561848e+00
6.607001525576834400e-01	6.110439142132777501e-01	8.395890558480966215e-01	7.248776469580135995e+00	7.100591456143116709e+00
6.601249787822340842e-01	6.105183762312316187e-01	8.385325484507791804e-01	7.239781866913073571e+00	7.091467495148602751e+00
6.595505657517938269e-01	6.100544247638834960e-01	8.374127298413613918e-01	7.229989222460902809e+00	7.080690314451452139e+00
6.589769114566446095e-01	6.095758380563787160e-01	8.364676780942367218e-01	7.218549839447764072e+00	7.070936882021979564e+00
6.584040138950214560e-01	6.089205114490169324e-01	8.358244251090698462e-01	7.209339046334421575e+00	7.060683015925731887e+00
6.578318710730707286e-01	6.083416333554246824e-01	8.349168244610325473e-01	7.199982653885825812e+00	7.051583775767012341e+00
6.572604810048089385e-01	6.080117115537895245e-01	8.337419028797204978e-01	7.188923334000668852e+00	7.043398699284428410e+00
6.566898417120807796e-01	6.075171968181132254e-01	8.331550766922515283e-01	7.178082718298519183e+00	7.032043033220738870e+00
6.561199512245182719e-01	6.070602265436587652e-01	8.320006127853454281e-01	7.171004449214067655e+00	7.024913069857674053e+00
6.555508075795000167e-01	6.064356269029470559e-01	8.312926789643139136e-01	7.157976640016495473e+00	7.014351254089541854e+00
6.549824088221106733e-01	6.059339985945662033e-01	8.304216040526947173e-01	7.148799717580961222e+00	7.005494493173217485e+00
6.544147530051003248e-01	6.053483831734103315e-01	8.297734526789724008e-01	7.137221040717343534e+00	6.990762688833981109e+00
6.538478381888449542e-01	6.047887784345309381e-01	8.291810706373150541e-01	7.129106558070922084e+00	6.979496542339730603e+00
6.532816624413062545e-01	6.042696711107441443e-01	8.282439605211464606e-01	7.119576615032527478e+00	6.968477776353054765e+00
6.527162238379924375e-01	6.037569705093221994e-01	8.274524272466157182e-01	7.112269273655028812e+00	6.959612457617398107e+00
6.521515204619185990e-01	6.032788131339545945e-01	8.267804913783014520e-01	7.102746559841384588e+00	6.950484760002428430e+00
6.515875504035681942e-01	6.028984367197494088e-01	8.259426826202208582e-01	7.095109640792144567e+00	6.941255722650717885e+00
6.510243117608539576e-01	6.024485961328847061e-01	8.253257051746929474e-01	7.085587672103365264e+00	6.929117996140199409e+00
6.504618026390796004e-01	6.019770020428467650e-01	8.243346638744037946e-01	7.074834421122459638e+00	6.921077042227039122e+00
6.499000211509015079e-01	6.013076257844915951e-01	8.234985426830885302e-01	7.064575399357456043e+00	6.909286169671661426e+00
6.493389654162904367e-01	6.007905261932705576e-01	8.224732560284553351e-01	7.054115548007876768e+00	6.900751033895082820e+00
6.487786335624945444e-01	6.001345223601403100e-01	8.217619247894113466e-01	7.044257406004572175e+00	6.889545983985477129e+00
6.482190237240007535e-01	5.995004636285543587e-01	8.212197823870792668e-01	7.036244143899796910e+00	6.879792492315823793e+00
6.476601340424988917e-01	5.990480765540091568e-01	8.207083792874151351e-01	7.026598482101496401e+00	6.870582756392399126e+00
6.471019626668432778e-01	5.986451523530001984e-01	8.199958680599513938e-01	7.015997304799659773e+00	6.862478363828685701e+00
6.465445077530167506e-01	5.980251382668460014e-01	8.193055327942022625e-01	7.004477847004973334e+00	6.851268177408472049e+00
6.459877674640940315e-01	5.975281106749517068e-01	8.183288620064084196e-01	6.994089383277775518e+00	6.842129483267402890e+00
6.454317399702051983e-01	5.970533536460476132e-01	8.174074473754613379e-01	6.982281716004876237e+00	6.835042780720731237e+00
6.448764234484997138e-01	5.965468951487633564e-01	8.162755055136149407e-01	6.971534836594940110e+00	6.822964728614339336e+00
6.443218160831104546e-01	5.958258606534381219e-01	8.155039559272436733e-01	6.963813390812494397e+00	6.813298459009319075e+00
6.437679160651184063e-01	5.954937627694241176e-01	8.148445662390910726e-01	6.953000823536256370e+00	6.804274092826483766e+00
6.432147215925166917e-01	5.950741291538290678e-01	8.141001626476965791e-01	6.943623551531906024e+00	6.795184750067969404e+00
6.426622308701761543e-01	5.947212934585094368e-01	8.134364013207256994e-01	6.933747500670678576e+00	6.785216597035784503e+00
6.421104421098097204e-01	5.943320835383247847e-01	8.126254935030821080e-01	6.923163765202474451e+00	6.777561540092454706e+00
6.415593535299379813e-01	5.936992786377033315e-01	8.121020121595267094e-01	6.913748888662531122e+00	6.766754092939638809e+00
6.410089633558547773e-01	5.932056327890373737e-01	8.111685234373291475e-01	6.905436345188899594e+00	6.754619655808654421e+00
6.404592698195924472e-01	5.925231799817780587e-01	8.103732023584568900e-01	6.898367434839865808e+00	6.746126640942287978e+00
6.399102711598886328e-01	5.920837244801024912e-01	8.098377779713963331e-01	6.887692345431487340e+00	6.737851904254672064e+00
6.393619656221511960e-01	5.917412853303845033e-01	8.092678372567659872e-01	6.879918126848334481e+00	6.728781682385982954e+00
6.388143514584259108e-01	5.910911633696928069e-01	8.082545901783761977e-01	6.870846563677840635e+00	6.719993771048866193e+00
6.382674269273619361e-01	5.906582070725199252e-01	8.075699673194098871e-01	6.860266008003117477e+00	6.710839308169054718e+00
6.377211902941789523e-01	5.900874561948117325e-01	8.069329056574554571e-01	6.852296917482312288e+00	6.701878693866985870e+00
6.371756398306346325e-01	5.896397360547751543e-01	8.059206940171820266e-01	6.841788728399140318e+00	6.691822423672555864e+00
6.366307738149910023e-01	5.888948277335364079e-01	8.052785217438911403e-01	6.833425960238321828e+00	6.681011692672726987e+00
6.360865905319824654e-01	5.884212541049385070e-01	8.046239103274788196e-01	6.825482744235814359e+00	6.673900542735030861e+00
6.355430882727831632e-01	5.877485560703874512e-01	8.040426519499503932e-01	6.815977788564766549e+00	6.665564387987806150e+00
6.350002653349746673e-01	5.872189595918163585e-01	8.034011203723507855e-01	6.806059723280528218e+00	6.655302918552233216e+00
6.344581200225143380e-01	5.868141829262331077e-01	8.025943090409388692e-01	6.796578807746387341e+00	6.645677984331955557e+00
6.339166506457032391e-01	5.861282870929003241e-01	8.018837351656694645e-01	6.787472707995031662e+00	6.637525275655351109e+00
6.333758555211544961e-01	5.857138390458966892e-01	8.011695699492847877e-01	6.775476107166160666e+00	6.627636949476856110e+00
6.328357329717620994e-01	5.851118057092409286e-01	8.006249334614491397e-01	6.765707645851153806e+00	6.619690543000307237e+00
6.322962813266695958e-01	5.844399148060168692e-01	7.997600350460970509e-01	6.760161854610642784e+00	6.611804127560167110e+00
6.317574989212390024e-01	5.840330077410418319e-01	7.991380933420708654e-01	6.752380180937336718e+00	6.602790035305631910e+00
6.312193840970203862e-01	5.835373368074745493e-01	7.982730799765276331e-01	6.743140440298150295e+00	6.595310198166854043e+00
6.306819352017205560e-01	5.830379736777776545e-01	7.973776223766562143e-01	6.734047124463955036e+00	6.588326045819338894e+00
6.301451505891730864e-01	5.824367104813767959e-01	7.964315012706764119e-01	6.726602943840092941e+00	6.581465446884975812e+00
6.296090286193081198e-01	5.818964440342231370e-01	7.958073531954230617e-01	6.713636928497571432e+00	6.572335165075297247e+00
6.290735676581219460e-01	5.815176000721167249e-01	7.951577497591437726e-01	6.706027273885005080e+00	6.561640957058559209e+00
6.285387660776473595e-01	5.811106426446057682e-01	7.946298090033335759e-01	6.697316992875881780e+00	6.554193255941927809e+00
6.280046222559242386e-01	5.806180527082034359e-01	7.939829539243384859e-01	6.690401444972565059e+00	6.547473769821322342e+00
6.274711345769692361e-01	5.802408372579563878e-01	7.935020219983175416e-01	6.682790702024836271e+00	6.537005094833433283e+00
6.269383014307472468e-01	5.798285887490863821e-01	7.926888661717431672e-01	6.675958107830686217e+00	6.528057636293387311e+00
6.264061212131416534e-01	5.793370428492270463e-01	7.920403697712563584e-01	6.663957774733239248e+00	6.518364238011119305e+00
6.258745923259260158e-01	5.789222216025169399e-01	7.914414185115959954e-01	6.654222221940234938e+00	6.510764260942556447e+00
6.253437131767345392e-01	5.785785990943124180e-01	7.908369131358239379e-01	6.646091395976990057e+00	6.501470519793550729e+00
6.248134821790339855e-01	5.782489978337916892e-01	7.901825887358790990e-01	6.636885188777101874e+00	6.490474255452593155e+00
6.242838977520950294e-01	5.776879825638775445e-01	7.893781441727184545e-01	6.630045290601621844e+00	6.480305101520695388e+00
6.237549583209638371e-01	5.770966141658471216e-01	7.883039895534988961e-01	6.621434140038277683e+00	6.471324585806391028e+00
6.232266623164343100e-01	5.766404730990615235e-01	7.875166496952600292e-01	6.610308379981644222e+00	6.461099799434555813e+00
6.226990081750198858e-01	5.760996687364714486e-01	7.868976949293053913e-01	6.599689512871250940e+00	6.451058776160424557e+00
6.221719943389257823e-01	5.757850085604689916e-01	7.863087175613443502e-01	6.586182454098707062e+00	6.441459806358074580e+00
6.216456192560215754e-01	5.753385265726973508e-01	7.856816436573033080e-01	6.578023882969688430e+00	6.432533784025307178e+00
6.211198813798135543e-01	5.748117294474381911e-01	7.847679277830262867e-01	6.568888813290891804e+00	6.420656983818246566e+00
6.205947791694178539e-01	5.742255243561291689e-01	7.842697681215694550e-01	6.560584408683642899e+00	6.410894220279529598e+00
6.200703110895325887e-01	5.736180437936699850e-01	7.835795352583583284e-01	6.553161003794018669e+00	6.401486227361802506e+00
6.195464756104118731e-01	5.732435126522099633e-01	7.828495492424362157e-01	6.544778899796879656e+00	6.388055703159577270e+00
6.190232712078381772e-01	5.726879097120525230e-01	7.822473073724319770e-01	6.536112565517447237e+00	6.377962984044430073e+00
6.185006963630965693e-01	5.721124498656309232e-01	7.817970278671522166e-01	6.519838925848277178e+00	6.370209514365547498e+00
6.179787495629475158e-01	5.717079799522224448e-01	7.811444260373876514e-01	6.509173533935177502e+00	6.360166424510667937e+00
6.174574292996009017e-01	5.712695081361152116e-01	7.802658006136409252e-01	6.497699026493955365e+00	6.351723832147131432e+00
6.169367340706899405e-01	5.707697512414484642e-01	7.796165304048472411e-01	6.489681663327475647e+00	6.343116452192546717e+00
6.164166623792450839e-01	5.703238902528233734e-01	7.788950408811032844e-01	6.480776459215695340e+00	6.334466246530854328e+00
6.158972127336684865e-01	5.698662085371875019e-01	7.780692757968310502e-01	6.472359422489465608e+00	6.324277830039839010e+00
6.153783836477079161e-01	5.693591939557498538e-01	7.772327661697066015e-01	6.462631389564991835e+00	6.313798594539312248e+00
6.148601736404314400e-01	5.688306815130310667e-01	7.764782868765721657e-01	6.450039878034651508e+00	6.304221591833251814e+00
6.143425812362018901e-01	5.683904056407849126e-01	7.758646194764102777e-01	6.440904847917256149e+00	6.295617224790680311e+00
6.138256049646522161e-01	5.678546296925703896e-01	7.750174602058920170e-01	6.430806366480001479e+00	6.287268802632059561e+00
6.133092433606596172e-01	5.673553083315523438e-01	7.743825962366666094e-01	6.419628083235568994e+00	6.278639992754136756e+00
6.127934949643214502e-01	5.668949468533532876e-01	7.736361954087234150e-01	6.410331002678597123e+00	6.268056491514028217e+00
6.122783583209296943e-01	5.665396020525415022e-01	7.729628252794085164e-01	6.401084728047214512e+00	6.262546984223400059e+00
6.117638319809467484e-01	5.660942761728173789e-01	7.725721589923469912e-01	6.389421232378507121e+00	6.252269243238589347e+00
6.112499144999808953e-01	5.654979755600426650e-01	7.718663158478322739e-01	6.377836062244658599e+00	6.243982462821662693e+00
6.107366044387623205e-01	5.650484101706757523e-01	7.712947699273048352e-01	6.372120215929927056e+00	6.232293173792958108e+00
6.102239003631180214e-01	5.646072620584743351e-01	7.707411403329492705e-01	6.359811519481140429e+00	6.224725646896790643e+00
6.097118008439487147e-01	5.641759749398540524e-01	7.700916095617994506e-01	6.349321382970664729e+00	6.215701350869037967e+00
6.092003044572043002e-01	5.637726953682977715e-01	7.693988306137335975e-01	6.339386503312431032e+00	6.207793480757542781e+00
6.086894097838605466e-01	5.633859004259882397e-01	7.686467244968309132e-01	6.331021921536678754e+00	6.198007254069950456e+00
6.081791154098952212e-01	5.629709980741612885e-01	7.678317520080616410e-01	6.323217929771501211e+00	6.184679550631352107e+00
6.076694199262646645e-01	5.623504409795534453e-01	7.672426249245347663e-01	6.309477579513929513e+00	6.176468834023107313e+00
6.071603219288802533e-01	5.619455748923745109e-01	7.667801108297418455e-01	6.300852445845982253e+00	6.170087607721085554e+00
6.066518200185855303e-01	5.614427679868863041e-01	7.660662905197246353e-01	6.293056022350974388e+00	6.160712912771814764e+00
6.061439128011331112e-01	5.610164012374431186e-01	7.653278636225342435e-01	6.281079477900741281e+00	6.150520232097441919e+00
6.056365988871612593e-01	5.605618600246689009e-01	7.646075813837431845e-01	6.269780813356791604e+00	6.140095707772593059e+00
6.051298768921717919e-01	5.598108069429559297e-01	7.641770272338291869e-01	6.261942528289180743e+00	6.133340156442874225e+00
6.046237454365069874e-01	5.592662979238287591e-01	7.634243534549769450e-01	6.253367440562278112e+00	6.127923510222148984e+00
6.041182031453269374e-01	5.586089965342353469e-01	7.628184118299869976e-01	6.243640001041440790e+00	6.120054461285875824e+00
6.036132486485872306e-01	5.582500734714923585e-01	7.621579408238084996e-01	6.234228516396941089e+00	6.110696619246698269e+00
6.031088805810173037e-01	5.578770075257324379e-01	7.616457200585031728e-01	6.224702204241442161e+00	6.102025995182021489e+00
6.026050975820971267e-01	5.573109328517362737e-01	7.608651159479591364e-01	6.212544635326463727e+00	6.090352383731962860e+00
6.021018982960363308e-01	5.568083138245353281e-01	7.603599723982410463e-01	6.207899821006184204e+00	6.083061001277382474e+00
6.015992813717512266e-01	5.563846484964843908e-01	7.595360643857217431e-01	6.197389084581927499e+00	6.074341372031698327e+00
6.010972454628441541e-01	5.558704141091691531e-01	7.587040068936652393e-01	6.188245189324227624e+00	6.063661723027816919e+00
6.005957892275809451e-01	5.554011063297281670e-01	7.580613694584155127e-01	6.178995093373787384e+00	6.054400578028647395e+00
6.000949113288699399e-01	5.549679582446600534e-01	7.575641803718999867e-01	6.171683336945809728e+00	6.044565331306964495e+00
5.995946104342402272e-01	5.545150809991932217e-01	7.566071591443872535e-01	6.162565889048027934e+00	6.034977593641711380e+00
5.990948852158207716e-01	5.539452424638615646e-01	7.559593684433948413e-01	6.155076108715582528e+00	6.027716683068344850e+00
5.985957343503189865e-01	5.534021250198668529e-01	7.552022251435835942e-01	6.147099838374720626e+00	6.016141120017933552e+00
5.980971565189996397e-01	5.530153258841090658e-01	7.545979512497579256e-01	6.134782455554858238e+00	6.006842701817873831e+00
5.975991504076640926e-01	5.527798919898452290e-01	7.540354573397139992e-01	6.126518262274289306e+00	6.000976656899048578e+00
5.971017147066297603e-01	5.524068990649093625e-01	7.533810759068310103e-01	6.118746365590851610e+00	5.992349830712357495e+00
5.966048481107091295e-01	5.520389165188533953e-01	7.526574385255224708e-01	6.111077855861431374e+00	5.983883861681367655e+00
5.961085493191891072e-01	5.516156652477038902e-01	7.518655902812098057e-01	6.103559145211407078e+00	5.977071448359922989e+00
5.956128170358105933e-01	5.510952252036818155e-01	7.508770706629011027e-01	6.096614005539136905e+00	5.966333473410972310e+00
5.951176499687489407e-01	5.507826683105565557e-01	7.503629424953518479e-01	6.088834512635210139e+00	5.959848584342935851e+00
5.946230468305926387e-01	5.503298659091537814e-01	7.498029019813338136e-01	6.080136299834164149e+00	5.949624076035639142e+00
5.941290063383237730e-01	5.497867031886466416e-01	7.491250704962238993e-01	6.070770498687315886e+00	5.941711770936764836e+00
5.936355272132984862e-01	5.494082322990112566e-01	7.485026832219011661e-01	6.062171850758575786e+00	5.934986116342284568e+00
5.931426081812258833e-01	5.489934238617590889e-01	7.477393867748824974e-01	6.056023000162994663e+00	5.926575411904381419e+00
5.926502479721498240e-01	5.485237789878409931e-01	7.470422015291808826e-01	6.047204173415191342e+00	5.918127543138728797e+00
5.921584453204281617e-01	5.480015043548613907e-01	7.464790815086596032e-01	6.035576330867493233e+00	5.908833097200493434e+00
5.916671989647135366e-01	5.476240407975266899e-01	7.456498663799475679e-01	6.026239491819895377e+00	5.902174675771466816e+00
5.911765076479340575e-01	5.471956929811254700e-01	7.452279759514484070e-01	6.014685441665867494e+00	5.893704642569328023e+00
5.906863701172742065e-01	5.467744522177331312e-01	7.444003111066729295e-01	6.005480087751524643e+00	5.884516757318736246e+00
5.901967851241551877e-01	5.463517226262796234e-01	7.435906702924086620e-01	5.997695499635124605e+00	5.874938678042235018e+00
5.897077514242159424e-01	5.459453050764015991e-01	7.430456858264358200e-01	5.988672511839302715e+00	5.866158954365092271e+00
5.892192677772947196e-01	5.455347971894533021e-01	7.424909843403973975e-01	5.980527570506281698e+00	5.856390104363734750e+00
5.887313329474095358e-01	5.450510222669562310e-01	7.418730188503891432e-01	5.971992287105995167e+00	5.846657931969437172e+00
5.882439457027393015e-01	5.447976196667196902e-01	7.413389677125339361e-01	5.962357291457951014e+00	5.837937077000794339e+00
5.877571048156060574e-01	5.443422441767837849e-01	7.408018919107227651e-01	5.954165645668828333e+00	5.830902629721542496e+00
5.872708090624555455e-01	5.439443926741769353e-01	7.401521859321597008e-01	5.945946627793109229e+00	5.821814541713347779e+00
5.867850572238393347e-01	5.433936036760440569e-01	7.396481072086288355e-01	5.937735424361936687e+00	5.814595483768839834e+00
5.862998480843961691e-01	5.429196690061199870e-01	7.390113101166945198e-01	5.928697620203478458e+00	5.807240210580565609e+00
5.858151804328335377e-01	5.424595137710277459e-01	7.385240592591066910e-01	5.917436731873480404e+00	5.796769693693765824e+00
5.853310530619100227e-01	5.419595741213489859e-01	7.376616265530133720e-01	5.910499733302716052e+00	5.790001205548148455e+00
5.848474647684169803e-01	5.415634708805856512e-01	7.369999335854604539e-01	5.903949880723981636e+00	5.782954739802965705e+00
5.843644143531605550e-01	5.411183161462446156e-01	7.363001513839017020e-01	5.894736213398392266e+00	5.776322810993294254e+00
5.838819006209439166e-01	5.407275676635067141e-01	7.355754161613683451e-01	5.883977057449209624e+00	5.769212831771215910e+00
5.833999223805494960e-01	5.404028723997882366e-01	7.350431024774831679e-01	5.876911831659432650e+00	5.758233491337113819e+00
5.829184784447214440e-01	5.400146480943613936e-01	7.342964909680554930e-01	5.870243125949380136e+00	5.749106213286306222e+00
5.824375676301479787e-01	5.395914181000232013e-01	7.335546766336004110e-01	5.861688664210156219e+00	5.740194360938870588e+00
5.819571887574437330e-01	5.390564480997809271e-01	7.327488104659516388e-01	5.854008554792271113e+00	5.730891303407141812e+00
5.814773406511331011e-01	5.386644292402958945e-01	7.320631617566719651e-01	5.847246304883444878e+00	5.722334000261314557e+00
5.809980221396320310e-01	5.382639321285102030e-01	7.314882490442422558e-01	5.841772950866539027e+00	5.714392431541928552e+00
5.805192320552314822e-01	5.378183622539798314e-01	7.308081192464067621e-01	5.834405410590375318e+00	5.704805458373151339e+00
5.800409692340801060e-01	5.374436690254063009e-01	7.300250275070523376e-01	5.825509391812074611e+00	5.694807444072657709e+00
5.795632325161677034e-01	5.371162651318179826e-01	7.293847791408550885e-01	5.816833706202443111e+00	5.685058207043912404e+00
5.790860207453076836e-01	5.365563092521383748e-01	7.289163913406930817e-01	5.806537662236640251e+00	5.677406550218464076e+00
5.786093327691204102e-01	5.360493783127053824e-01	7.279665771776142602e-01	5.797924635366326740e+00	5.669648676830456147e+00
5.781331674390174369e-01	5.356604181226113370e-01	7.272791110150885752e-01	5.790621724124458858e+00	5.661205451979225423e+00
5.776575236101832989e-01	5.351939621234251820e-01	7.265049588898265798e-01	5.783703266636689655e+00	5.652698747594602224e+00
5.771824001415605254e-01	5.345889402810295454e-01	7.255649854287953282e-01	5.776064317231595524e+00	5.644773365868324788e+00
5.767077958958320982e-01	5.342663665674174389e-01	7.251481029558248803e-01	5.766633469923706734e+00	5.637145378237250704e+00
5.762337097394057972e-01	5.337437418191289806e-01	7.246398903228329358e-01	5.759624171202795573e+00	5.630090360485211498e+00
5.757601405423977692e-01	5.332242098212963688e-01	7.240778649638612841e-01	5.751250595471123717e+00	5.622134236184709088e+00
5.752870871786159856e-01	5.330060832066125798e-01	7.234742225336828758e-01	5.740737324696572941e+00	5.614649114015843878e+00
5.748145485255449216e-01	5.325861593493717017e-01	7.230611475353132533e-01	5.730685157782602346e+00	5.604993308684525388e+00
5.743425234643291244e-01	5.321810873902542705e-01	7.223931788572165447e-01	5.720352229202060101e+00	5.597144010056506858e+00
5.738710108797570042e-01	5.317349020089445766e-01	7.217841622658698331e-01	5.711513485602677243e+00	5.588321530863338715e+00
5.734000096602456242e-01	5.312795887496521985e-01	7.211664862845734714e-01	5.703251834865964653e+00	5.579191179457954064e+00
5.729295186978247134e-01	5.308053131793040169e-01	7.206430469633506863e-01	5.695937198551347613e+00	5.571787731520101872e+00
5.724595368881211233e-01	5.303391952289505662e-01	7.200226455755471822e-01	5.686432788976914843e+00	5.564227348092902758e+00
5.719900631303431737e-01	5.298859389855109514e-01	7.192824644363928766e-01	5.677769707885636841e+00	5.554446586458255730e+00
5.715210963272651101e-01	5.291906471202498796e-01	7.186821804743791509e-01	5.670261854104232668e+00	5.548064455370289139e+00
5.710526353852117820e-01	5.288277605297868611e-01	7.180293128870568475e-01	5.662241618068983406e+00	5.538241982248440110e+00
5.705846792140436552e-01	5.284256411192533864e-01	7.174066280808120144e-01	5.656584198747001579e+00	5.528017299630649362e+00
5.701172267271408245e-01	5.279850737294524698e-01	7.168375358140161024e-01	5.649713655568796788e+00	5.519512622225071219e+00
5.696502768413890250e-01	5.276187556020209835e-01	7.163303738167667856e-01	5.641297789387027528e+00	5.513129443185850853e+00
5.691838284771633116e-01	5.270572886116573486e-01	7.159266518747282593e-01	5.635148812136564267e+00	5.506634182180243364e+00
5.687178805583137375e-01	5.267405426330128426e-01	7.151978129297599240e-01	5.624543050128222532e+00	5.500312162169123553e+00
5.682524320121509209e-01	5.264103864677712741e-01	7.144192818837797887e-01	5.615144118203009960e+00	5.493628125968900378e+00
5.677874817694301690e-01	5.259393639553634481e-01	7.139650384505141778e-01	5.608667056152757624e+00	5.485765211934953811e+00
5.673230287643373781e-01	5.254207656404796811e-01	7.130081503812450983e-01	5.600504760523591585e+00	5.478258622625500784e+00
5.668590719344743789e-01	5.248494134757561991e-01	7.121697147473745604e-01	5.589652136431748630e+00	5.469372918501999692e+00
5.663956102208443921e-01	5.245546004163916809e-01	7.114782729599489208e-01	5.581636675676315384e+00	5.463067446671011851e+00
5.659326425678370409e-01	5.240602882792180228e-01	7.108064268679523678e-01	5.572234464989655578e+00	5.457537221840910391e+00
5.654701679232145839e-01	5.236595596711735023e-01	7.099781868580654631e-01	5.564541354582043020e+00	5.448103409194894553e+00
5.650081852380969272e-01	5.232231828608226998e-01	7.092873135057514711e-01	5.557822982519329713e+00	5.441918895271620649e+00
5.645466934669478576e-01	5.228291240028598574e-01	7.086933991558291845e-01	5.547160248743786326e+00	5.430221379419651662e+00
5.640856915675609429e-01	5.223053407492069811e-01	7.081465754736051554e-01	5.539180746980626679e+00	5.419429158077692321e+00
5.636251785010444326e-01	5.219332831987247845e-01	7.074315077109898375e-01	5.532185899832914089e+00	5.411154004152806785e+00
5.631651532318084907e-01	5.216603292728692054e-01	7.068191439209079441e-01	5.525370048574479220e+00	5.404416783148204395e+00
5.627056147275505404e-01	5.213695020685229498e-01	7.061602559309584359e-01	5.516802084067339962e+00	5.394765738503179975e+00
5.622465619592412756e-01	5.209428293767055518e-01	7.054627850267063405e-01	5.507092170288204080e+00	5.385974667342335209e+00
5.617879939011111157e-01	5.205687338122673147e-01	7.047562510934444191e-01	5.498836681757744316e+00	5.377310199274284663e+00
5.613299095306364395e-01	5.199422696813865707e-01	7.041511648900317111e-01	5.489890668388854422e+00	5.367431034737001561e+00
5.608723078285255959e-01	5.195797753257100915e-01	7.036091857033228703e-01	5.478104348507440768e+00	5.358223064709795480e+00
5.604151877787060254e-01	5.191691684207563329e-01	7.030491331080691575e-01	5.470019642667522497e+00	5.351020431402347732e+00
5.599585483683096054e-01	5.186773227691579002e-01	7.022803399155600479e-01	5.462513208590548786e+00	5.341948624631092102e+00
5.595023885876599934e-01	5.181516733147166764e-01	7.015668877545337967e-01	5.455845098752936551e+00	5.332121864138990475e+00
5.590467074302593042e-01	5.177534580931378860e-01	7.008390926248651009e-01	5.447068030075834955e+00	5.323202715352320702e+00
5.585915038927742327e-01	5.174416314662773075e-01	7.000519669639976295e-01	5.437930395801263472e+00	5.316301484034121394e+00
5.581367769750233965e-01	5.169642335814838008e-01	6.994883624177573589e-01	5.425543099833159744e+00	5.310881047494871332e+00
5.576825256799633479e-01	5.165180993459999037e-01	6.988566563793964237e-01	5.418712317471321427e+00	5.302807146913145253e+00
5.572287490136764720e-01	5.161366623611457483e-01	6.982428116590172484e-01	5.409821810204862302e+00	5.295344659083746741e+00
5.567754459853571092e-01	5.156536704259582216e-01	6.976227864922950328e-01	5.403690776994334755e+00	5.286962864610183388e+00
5.563226156072988982e-01	5.151872757355442367e-01	6.971233514172928691e-01	5.393485707932523354e+00	5.279987797349749989e+00
5.558702568948818978e-01	5.147815914993624231e-01	6.965466293970771217e-01	5.388538120694462918e+00	5.274460577350609469e+00
5.554183688665598195e-01	5.143438027753531872e-01	6.957716993015361506e-01	5.379817122202981139e+00	5.266768999759382730e+00
5.549669505438468153e-01	5.139023612098143623e-01	6.951460551421332346e-01	5.369778067520472931e+00	5.259917576634275171e+00
5.545160009513054877e-01	5.134289488563414938e-01	6.946063407376740217e-01	5.360202104356573294e+00	5.252049254702110481e+00
5.540655191165333449e-01	5.130409970423308597e-01	6.941954895242561374e-01	5.353487144074474458e+00	5.244561803619171236e+00
5.536155040701511432e-01	5.125640033144589491e-01	6.936904568220970679e-01	5.345327283044740696e+00	5.237781051042158076e+00
5.531659548457894537e-01	5.122683554017888330e-01	6.928399504089434169e-01	5.336267645865995668e+00	5.227751646213434356e+00
5.527168704800773380e-01	5.118195506538165684e-01	6.920681788277661672e-01	5.327438434506198917e+00	5.221303718352186429e+00
5.522682500126285809e-01	5.113540056574401582e-01	6.913018565735234988e-01	5.318522178734673922e+00	5.214275523316029393e+00
5.518200924860305889e-01	5.109793888837811382e-01	6.906212726335964058e-01	5.311198800702797485e+00	5.204589358662076393e+00
5.513723969458317331e-01	5.104708599470656472e-01	6.900195648006324234e-01	5.301310879749143723e+00	5.197915010106425981e+00
5.509251624405282488e-01	5.100726662096495279e-01	6.896497340561652534e-01	5.294533283019308811e+00	5.191090708928110864e+00
5.504783880215539105e-01	5.096353723842556027e-01	6.890958707463192834e-01	5.287007894201225966e+00	5.180515355104985176e+00
5.500320727432663759e-01	5.092413811354147279e-01	6.882445309209337392e-01	5.279832502999134647e+00	5.173006642722308257e+00
5.495862156629358619e-01	5.088349392723583442e-01	6.875541009520067526e-01	5.273194268994597422e+00	5.164794890203262767e+00
5.491408158407333762e-01	5.084190970635584783e-01	6.868928989519933470e-01	5.268312832276343727e+00	5.156175915283047750e+00
5.486958723397179494e-01	5.080497927221476751e-01	6.863878554943112498e-01	5.262290353404559085e+00	5.148584905480512397e+00
5.482513842258260883e-01	5.075893361497769707e-01	6.859851958638373270e-01	5.255636985964814656e+00	5.139712711888367203e+00
5.478073505678587862e-01	5.071755404791680188e-01	6.853820937327762541e-01	5.249909628929825267e+00	5.134748701433865747e+00
5.473637704374707535e-01	5.068678406734568043e-01	6.849642088831574549e-01	5.241197377895325360e+00	5.125828162349399975e+00
5.469206429091580945e-01	5.065059096287757301e-01	6.843730352789206828e-01	5.234650624426675058e+00	5.117483648757541914e+00
5.464779670602472050e-01	5.061276061456823072e-01	6.837494911644845796e-01	5.226927590616040398e+00	5.110609142909741998e+00
5.460357419708830040e-01	5.057354821620896335e-01	6.832359907787451947e-01	5.219924934437988107e+00	5.103271379959460674e+00
5.455939667240173874e-01	5.052813062839760505e-01	6.826573858323422561e-01	5.213222769689521030e+00	5.095295459425879692e+00
5.451526404053981256e-01	5.048671267159366982e-01	6.821579481764660224e-01	5.204096341071956289e+00	5.087446103413070020e+00
5.447117621035572066e-01	5.044893054160444201e-01	6.815136524407241492e-01	5.194573259892826478e+00	5.079584014781977963e+00
5.442713309097997332e-01	5.041298656100807740e-01	6.809457205905463661e-01	5.185772126262938819e+00	5.070963477153862087e+00
5.438313459181924880e-01	5.037087381702156641e-01	6.802449508060008920e-01	5.178091680918624817e+00	5.064696207833770281e+00
5.433918062255530534e-01	5.033313577446343334e-01	6.796849814960368441e-01	5.170681917937229422e+00	5.055427363941712215e+00
5.429527109314383759e-01	5.030577207048814170e-01	6.792284453591228566e-01	5.161556882544119595e+00	5.047477310296733854e+00
5.425140591381339972e-01	5.026627890768103901e-01	6.786835227371026402e-01	5.150492888530847857e+00	5.040079745442054282e+00
5.420758499506425077e-01	5.023049443601337316e-01	6.781983633441792669e-01	5.142933728335024490e+00	5.033053987826500375e+00
5.416380824766734436e-01	5.019965013984828417e-01	6.776518125446182594e-01	5.137338084124451143e+00	5.021926061838408728e+00
5.412007558266316298e-01	5.016002455805067539e-01	6.769084815405989053e-01	5.127919207198005758e+00	5.016610393072498120e+00
5.407638691136065212e-01	5.011344182309023232e-01	6.762820156111291059e-01	5.119659859145640368e+00	5.008836109240160539e+00
5.403274214533617670e-01	5.007335953254941074e-01	6.758171366879974773e-01	5.113538962316164671e+00	5.000705991299928321e+00
5.398914119643239973e-01	5.003688290550483142e-01	6.753832728479659542e-01	5.106168017659220126e+00	4.991579707781373720e+00
5.394558397675723871e-01	5.000817076161021557e-01	6.747939294999294457e-01	5.099889062986334487e+00	4.983038061284152498e+00
5.390207039868282202e-01	4.995741030327813803e-01	6.741832000545974202e-01	5.091765451877023452e+00	4.976844005899318191e+00
5.385860037484435647e-01	4.992245887836931351e-01	6.736103420066125169e-01	5.085919938583725930e+00	4.971896458800010521e+00
5.381517381813918366e-01	4.987931878990793932e-01	6.729427183890777098e-01	5.079569932484053751e+00	4.965857611692508833e+00
5.377179064172561418e-01	4.983259431504041270e-01	6.725672937556194109e-01	5.073477291753788698e+00	4.959539600111913416e+00
5.372845075902200618e-01	4.978386827047979191e-01	6.719377149333872756e-01	5.066103620673888308e+00	4.951611481499409884e+00
5.368515408370562181e-01	4.973234728794827531e-01	6.712726617119773032e-01	5.059271172463382982e+00	4.945080568895046547e+00
5.364190052971167244e-01	4.969529140464729045e-01	6.708351037290798402e-01	5.052459558861976063e+00	4.936551669459380065e+00
5.359869001123225285e-01	4.965482509337373340e-01	6.701620553692205773e-01	5.044893112470338004e+00	4.929491302356347582e+00
5.355552244271533091e-01	4.960773155386328792e-01	6.696667874941581999e-01	5.032857786177441284e+00	4.922645815744322917e+00
5.351239773886371509e-01	4.957107646377505450e-01	6.691436557195655777e-01	5.024692838154589225e+00	4.918630926706307527e+00
5.346931581463407746e-01	4.952758290704870614e-01	6.685396485378148901e-01	5.018661600139792789e+00	4.910830464738855206e+00
5.342627658523591005e-01	4.948093286339008134e-01	6.680041773365342772e-01	5.012195723549814907e+00	4.903187858575702940e+00
5.338327996613058124e-01	4.943836188739790805e-01	6.674105042975172486e-01	5.005744010622585449e+00	4.896327991263827784e+00
5.334032587303023654e-01	4.939932826670930810e-01	6.668593603253374358e-01	4.998084996840413297e+00	4.888585731417304459e+00
5.329741422189691047e-01	4.935502802999449101e-01	6.663823492941701732e-01	4.988305902091020094e+00	4.880243563771265336e+00
5.325454492894150516e-01	4.930916543930008444e-01	6.658049915684387532e-01	4.981611314851165595e+00	4.872533829789821525e+00
5.321171791062279111e-01	4.925932955008233693e-01	6.653036854553828761e-01	4.974168600183159761e+00	4.868277180571798368e+00
5.316893308364643023e-01	4.922784723750676106e-01	6.647020383068915628e-01	4.964873535087374279e+00	4.858760660946054522e+00
5.312619036496402103e-01	4.917512231349463470e-01	6.642075657742289030e-01	4.954558304126294388e+00	4.848773026304392886e+00
5.308348967177216604e-01	4.913641271532906973e-01	6.636752365701273915e-01	4.949146510889466555e+00	4.840103939590677307e+00
5.304083092151139489e-01	4.909501256228519517e-01	6.632165444582863723e-01	4.942668740181423992e+00	4.831312626196775817e+00
5.299821403186536495e-01	4.905186145743850590e-01	6.626505260809382181e-01	4.936134963620957272e+00	4.824228286048994008e+00
5.295563892075976220e-01	4.902222490762579432e-01	6.621169379746736361e-01	4.928917526597199839e+00	4.817946052668000689e+00
5.291310550636143528e-01	4.898067759013710054e-01	6.613400803863854760e-01	4.920609274392957033e+00	4.812703862656429799e+00
5.287061370707745178e-01	4.893526306790203506e-01	6.607505172141299177e-01	4.914476085101040503e+00	4.804189707794653152e+00
5.282816344155409904e-01	4.889314362221489629e-01	6.602796317103507562e-01	4.906795176230088984e+00	4.797236207055138202e+00
5.278575462867602930e-01	4.884988712345537110e-01	6.596669013036470242e-01	4.895817612883229586e+00	4.791262395189253454e+00
5.274338718756526045e-01	4.879835360706277769e-01	6.591943790197745123e-01	4.889232248529535418e+00	4.781573874128630663e+00
5.270106103758029903e-01	4.875759769514862452e-01	6.586107956372687644e-01	4.882727260482637277e+00	4.775170495042895702e+00
5.265877609831519646e-01	4.871958251712048549e-01	6.581210169079753092e-01	4.877088911978262331e+00	4.769591626005630580e+00
5.261653228959863871e-01	4.867582686110781820e-01	6.576259813498058771e-01	4.871043915899798016e+00	4.765166973127391792e+00
5.257432953149302479e-01	4.863738203137946137e-01	6.569719972785791340e-01	4.864027329651928078e+00	4.759052627206834529e+00
5.253216774429357860e-01	4.859304444209761042e-01	6.564983761628854220e-01	4.854939741983193002e+00	4.752381387345183228e+00
5.249004684852740521e-01	4.855742796485292834e-01	6.560807383356455080e-01	4.849059483644787782e+00	4.746414866480886730e+00
5.244796676495265819e-01	4.852276163116282515e-01	6.555018408261462648e-01	4.843085203975647346e+00	4.739983863606989978e+00
5.240592741455758485e-01	4.847364369177294408e-01	6.551341473976957097e-01	4.836860902337661194e+00	4.734206463390468578e+00
5.236392871855966025e-01	4.842788599073970524e-01	6.546797864767898156e-01	4.832246752711307103e+00	4.727283283073651532e+00
5.232197059840472120e-01	4.840087845250341525e-01	6.541855741130759849e-01	4.827661142207436917e+00	4.718984331795383014e+00
5.228005297576603372e-01	4.835793978368655432e-01	6.536820723077056972e-01	4.817871551814042697e+00	4.711693475072677550e+00
5.223817577254344924e-01	4.832264259933018447e-01	6.531440005684560068e-01	4.808213308214577708e+00	4.703614140036453506e+00
5.219633891086254973e-01	4.828260907484804854e-01	6.527186814522943914e-01	4.802211242276046121e+00	4.697032911300684788e+00
5.215454231307374844e-01	4.824426413629245847e-01	6.523509627421962831e-01	4.795792318709790614e+00	4.688442309337735203e+00
5.211278590175142389e-01	4.821556338709327427e-01	6.517277896505015988e-01	4.786480993690008567e+00	4.683356143352004786e+00
5.207106959969306503e-01	4.818758208469692828e-01	6.511866985015025699e-01	4.781157168099571919e+00	4.676173726888338322e+00
5.202939332991843857e-01	4.815710689281585410e-01	6.506318116774394422e-01	4.775721147108895615e+00	4.667632014415633357e+00
5.198775701566870078e-01	4.811268322487306515e-01	6.500401520310028491e-01	4.768579950465253958e+00	4.662548070975089054e+00
5.194616058040557594e-01	4.807524791635100492e-01	6.495363792206558795e-01	4.760350220269561561e+00	4.655166044895436173e+00
5.190460394781047926e-01	4.803406864877998173e-01	6.490906408470155098e-01	4.754904190463891567e+00	4.651331983142506843e+00
5.186308704178373974e-01	4.799283908727189907e-01	6.486490521830060585e-01	4.747318266974015266e+00	4.643523129706585095e+00
5.182160978644367866e-01	4.795050228718574226e-01	6.480964610783217505e-01	4.740524935383908733e+00	4.636866602013060223e+00
5.178017210612586574e-01	4.791565784538205364e-01	6.473183161282601850e-01	4.733287588221057440e+00	4.629403345792825419e+00
5.173877392538219766e-01	4.787167933010907928e-01	6.467579224519730552e-01	4.724026261006067706e+00	4.623652859169270712e+00
5.169741516898017641e-01	4.783090263549566457e-01	6.461387376244013270e-01	4.719421801356362245e+00	4.616921996413713813e+00
5.165609576190198782e-01	4.780171801399090148e-01	6.456698265761485755e-01	4.711687448712513770e+00	4.610279897222341994e+00
5.161481562934375766e-01	4.775974587208579591e-01	6.450683684021515374e-01	4.703820838915556024e+00	4.603030687261264298e+00
5.157357469671471906e-01	4.771906351216414488e-01	6.446411827265695615e-01	4.698593961657484108e+00	4.596699155789099933e+00
5.153237288963639084e-01	4.769087385175164728e-01	6.439962137857868640e-01	4.691885715310948335e+00	4.590411404803226070e+00
5.149121013394178936e-01	4.765751745509325121e-01	6.435384412181672786e-01	4.686201874286074265e+00	4.583689070505488239e+00
5.145008635567460686e-01	4.761110729399106734e-01	6.430947922234012681e-01	4.680780506986899958e+00	4.578415056532949556e+00
5.140900148108842327e-01	4.758484888713629957e-01	6.425764086757240756e-01	4.673122678311604439e+00	4.571192642755152136e+00
5.136795543664594010e-01	4.754575120014959411e-01	6.419130131518578919e-01	4.665841318386157788e+00	4.566431449817853760e+00
5.132694814901814784e-01	4.750874683551406519e-01	6.414427228006818194e-01	4.659005028883306920e+00	4.560278199942310096e+00
5.128597954508355983e-01	4.748008223209262968e-01	6.409172819611830274e-01	4.652566797182863034e+00	4.554603967139035703e+00
5.124504955192743516e-01	4.744049034915026053e-01	6.403009254710014808e-01	4.644746028816275185e+00	4.549133587547252944e+00
5.120415809684099040e-01	4.740649962135949913e-01	6.397706740064158515e-01	4.638377353273696713e+00	4.540344572789440036e+00
5.116330510732063352e-01	4.737063261591545338e-01	6.393455470034360433e-01	4.632115151777554729e+00	4.533547821819767343e+00
5.112249051106718678e-01	4.732933614986237769e-01	6.388719500724943101e-01	4.625798012094275435e+00	4.526379570679774034e+00
5.108171423598509842e-01	4.730189728553770845e-01	6.384238688850776278e-01	4.619945017033957768e+00	4.518681968820472683e+00
5.104097621018173214e-01	4.726638710516912201e-01	6.377929097881359644e-01	4.613061923740806591e+00	4.512883476435273877e+00
5.100027636196655667e-01	4.723106350788146557e-01	6.372724698402701948e-01	4.608799911109730196e+00	4.506103839302929792e+00
5.095961461985039076e-01	4.718009445345437425e-01	6.367733731886738857e-01	4.599162809215209258e+00	4.501135365818599965e+00
5.091899091254472598e-01	4.713653851304314690e-01	6.363223535008463161e-01	4.594165062049069270e+00	4.494617966018970456e+00
5.087840516896082743e-01	4.708638761446712340e-01	6.359170108406627664e-01	4.586629351259035481e+00	4.485211569505795914e+00
5.083785731820913423e-01	4.705290425989737124e-01	6.354431285960375764e-01	4.579216951432661276e+00	4.480576150639672406e+00
5.079734728959843792e-01	4.701407835992325035e-01	6.348977730722801249e-01	4.571278783700965853e+00	4.473060294349457067e+00
5.075687501263519419e-01	4.698171382908712390e-01	6.344466939170079200e-01	4.566228755785401106e+00	4.466460545580309471e+00
5.071644041702270123e-01	4.693820200218578598e-01	6.339314537952556172e-01	4.559742399532041190e+00	4.461174931064225468e+00
5.067604343266047806e-01	4.689906549854703233e-01	6.333852328665106057e-01	4.553806752431059479e+00	4.456598328932916964e+00
5.063568398964344297e-01	4.686608872539256843e-01	6.327456658233703291e-01	4.545738514347677395e+00	4.449421446151395010e+00
5.059536201826124735e-01	4.683872632999345198e-01	6.320575955782389288e-01	4.538768157593805697e+00	4.444649396762943461e+00
5.055507744899748745e-01	4.680256173177305135e-01	6.313908043303292361e-01	4.531966495101579007e+00	4.439815996752350280e+00
5.051483021252909378e-01	4.675734932997930304e-01	6.309892704914292771e-01	4.527209134645034716e+00	4.433566363760127693e+00
5.047462023972547618e-01	4.673100265948488818e-01	6.304940628148738568e-01	4.517717864172154485e+00	4.427120970164164504e+00
5.043444746164793546e-01	4.669088170963084927e-01	6.299704956488856311e-01	4.510828568052057008e+00	4.420383386220074762e+00
5.039431180954889733e-01	4.665200633488146842e-01	6.294723884909364520e-01	4.502185379477296578e+00	4.415039267137511381e+00
5.035421321487120183e-01	4.662108688381978450e-01	6.288894430718369177e-01	4.496747736619940206e+00	4.407243426493224092e+00
5.031415160924740393e-01	4.657999609039272793e-01	6.282164738358377853e-01	4.490447515666797784e+00	4.399427202234147849e+00
5.027412692449910736e-01	4.653053296844075204e-01	6.276781003802472947e-01	4.483052845129297914e+00	4.391640830277626861e+00
5.023413909263619859e-01	4.648477796292999065e-01	6.271427115139438513e-01	4.476984288628617747e+00	4.383147984910921835e+00
5.019418804585624727e-01	4.644330131436026354e-01	6.266934430621358132e-01	4.470192884038696413e+00	4.377539770472708369e+00
5.015427371654372912e-01	4.640866072035574330e-01	6.261291434889513230e-01	4.463036579307892993e+00	4.371480519075315208e+00
5.011439603726941527e-01	4.637281533101849096e-01	6.255145212694160906e-01	4.457270161269057063e+00	4.365165566749100279e+00
5.007455494078959513e-01	4.634126736046936812e-01	6.248254003305830917e-01	4.450878908823898250e+00	4.356592134801231531e+00
5.003475036004551013e-01	4.631427879711793594e-01	6.242863579883691783e-01	4.442705039089719143e+00	4.351841465170622314e+00
4.999498222816258219e-01	4.627419598426252279e-01	6.238754901386832641e-01	4.436984782094085311e+00	4.344309412715714913e+00
4.995525047844978639e-01	4.623407772427978180e-01	6.233032251522712119e-01	4.429831296103852623e+00	4.337102526695443494e+00
4.991555504439897373e-01	4.619524252005119402e-01	6.226606187333248998e-01	4.424590154023448463e+00	4.331454773396602675e+00
4.987589585968417727e-01	4.615235526428487778e-01	6.222273164893308284e-01	4.416991357369404625e+00	4.324028037648023570e+00
4.983627285816100150e-01	4.611959920172165606e-01	6.216280263247935256e-01	4.407090467700871095e+00	4.317045847655092139e+00
4.979668597386588957e-01	4.608661844343120428e-01	6.211504881874090334e-01	4.399385038886161503e+00	4.309398726902035293e+00
4.975713514101554047e-01	4.604583739618964278e-01	6.204586495918594791e-01	4.393062315798188067e+00	4.301072699364512530e+00
4.971762029400619287e-01	4.600828449623483030e-01	6.199764910594939282e-01	4.387198198769660884e+00	4.296237001024507229e+00
4.967814136741297570e-01	4.596864350679150113e-01	6.193161326830159963e-01	4.381318658263538168e+00	4.287586807098074715e+00
4.963869829598931971e-01	4.592562905957198183e-01	6.188824522908860093e-01	4.375372095629709968e+00	4.282020924245790283e+00
4.959929101466623580e-01	4.588313478464381978e-01	6.180814113188257686e-01	4.368300513682301656e+00	4.273271926093531015e+00
4.955991945855170999e-01	4.584043064297987913e-01	6.176270924963779274e-01	4.362833364185854101e+00	4.267398780767638122e+00
4.952058356293006502e-01	4.579050649431863351e-01	6.171470276895171247e-01	4.355352265001231515e+00	4.260634229357322944e+00
4.948128326326128867e-01	4.574696116745936569e-01	6.166441192241252089e-01	4.348227524700003066e+00	4.253407500994748069e+00
4.944201849518045089e-01	4.570974179770058710e-01	6.161927716885037265e-01	4.340476989237115113e+00	4.248467839622180442e+00
4.940278919449701545e-01	4.567822324532624378e-01	6.157545081069938364e-01	4.334401966434819009e+00	4.240418484063751769e+00
4.936359529719425709e-01	4.564676442798891731e-01	6.154509352999660843e-01	4.326937111715609241e+00	4.232249794736612003e+00
4.932443673942860651e-01	4.558787319447291653e-01	6.149242089758888419e-01	4.320533364242979069e+00	4.227761928988625684e+00
4.928531345752902304e-01	4.556255852696901032e-01	6.143954697511864183e-01	4.313746375622351970e+00	4.220010768095915132e+00
4.924622538799639515e-01	4.553454505076979242e-01	6.140965109864467975e-01	4.307822069282374322e+00	4.214406232304024336e+00
4.920717246750291873e-01	4.549951269835735834e-01	6.135606972984049001e-01	4.302266293369441996e+00	4.208977546941947701e+00
4.916815463289146981e-01	4.545159138671580612e-01	6.130439114345823670e-01	4.296001712684477170e+00	4.203010382687830671e+00
4.912917182117497727e-01	4.541582731691731767e-01	6.124113485567423965e-01	4.288032943585763590e+00	4.197822290989079441e+00
4.909022396953586220e-01	4.538791051269733812e-01	6.117289493000670486e-01	4.281000272787015781e+00	4.190194236871728428e+00
4.905131101532539395e-01	4.535092522874642484e-01	6.111702001267506068e-01	4.273814380744972219e+00	4.184107103387150417e+00
4.901243289606306286e-01	4.531860557503902820e-01	6.106198042266061110e-01	4.269279522056734777e+00	4.176158669356760278e+00
4.897358954943603626e-01	4.528317454341178605e-01	6.100229573189857035e-01	4.260782980468962755e+00	4.169900966745319515e+00
4.893478091329853674e-01	4.525069194019704089e-01	6.094312241227267668e-01	4.252134674207654896e+00	4.163878948690758364e+00
4.889600692567119822e-01	4.522238572369151610e-01	6.090470074021876457e-01	4.244323845540707296e+00	4.156367604047371600e+00
4.885726752474055523e-01	4.518111622121443460e-01	6.085625172645960923e-01	4.239624930701131333e+00	4.147416681592905441e+00
4.881856264885839347e-01	4.514059682387741579e-01	6.080588239393024397e-01	4.234075644134617455e+00	4.141634513120259875e+00
4.877989223654116691e-01	4.510425986881667626e-01	6.075376469467470564e-01	4.227879017430130837e+00	4.134083937987427682e+00
4.874125622646943157e-01	4.507034318830567265e-01	6.070591771516538060e-01	4.220850122549374639e+00	4.125891652085749151e+00
4.870265455748726824e-01	4.503412022788249036e-01	6.065595141327714268e-01	4.212711337030432546e+00	4.119978752921074516e+00
4.866408716860164962e-01	4.500360412596510207e-01	6.061307127248750648e-01	4.205902855018432085e+00	4.115179135965974844e+00
4.862555399898192965e-01	4.497817912799103035e-01	6.056877843656265359e-01	4.199364016315834114e+00	4.107936471138683210e+00
4.858705498795921618e-01	4.494732275112121034e-01	6.053635320683323773e-01	4.193888698484329325e+00	4.101136790590648395e+00
4.854859007502584367e-01	4.490380093470933698e-01	6.049215087026624804e-01	4.188103851618324214e+00	4.092429067469709025e+00
4.851015919983474034e-01	4.486452145573680550e-01	6.045530130517393630e-01	4.182962780676926506e+00	4.085825075060920852e+00
4.847176230219892301e-01	4.482278890284666639e-01	6.039681913392594970e-01	4.174820888034250999e+00	4.080877659506556121e+00
4.843339932209089760e-01	4.479200120542429220e-01	6.034168514036287734e-01	4.167734927438107917e+00	4.074616826909988276e+00
4.839507019964210954e-01	4.475473110366169349e-01	6.030517544031352983e-01	4.159993987773460411e+00	4.069480500878682072e+00
4.835677487514237205e-01	4.472283015500317926e-01	6.027057193340448205e-01	4.153878243117822500e+00	4.062836062966913353e+00
4.831851328903931098e-01	4.469352213591939460e-01	6.022181762307100561e-01	4.146897957579580130e+00	4.057186563860647688e+00
4.828028538193781527e-01	4.466628633056333175e-01	6.016961365341872980e-01	4.140888151910871784e+00	4.050256756406437120e+00
4.824209109459948186e-01	4.464022119751068773e-01	6.012315345190524241e-01	4.135158275334799072e+00	4.043676191026584377e+00
4.820393036794204944e-01	4.460799823631319549e-01	6.009229527046975328e-01	4.128924228799470519e+00	4.038010687860015047e+00
4.816580314303890442e-01	4.457410431226586089e-01	6.004426042917304640e-01	4.122889902572625331e+00	4.031974080621219869e+00
4.812770936111843700e-01	4.454353973243618259e-01	5.999793526753338657e-01	4.117111034759202148e+00	4.023162827689027665e+00
4.808964896356359153e-01	4.451130638799704053e-01	5.994461575725169578e-01	4.111904090055592320e+00	4.018127173519651762e+00
4.805162189191127808e-01	4.447466582047785444e-01	5.989341131950695063e-01	4.105880604678999291e+00	4.012820785968353121e+00
4.801362808785184511e-01	4.443703145084512141e-01	5.982983156247326795e-01	4.098924919218955409e+00	4.007568356581523439e+00
4.797566749322854651e-01	4.441258011483286694e-01	5.979727177692284457e-01	4.091687102793263975e+00	4.001395404936815225e+00
4.793774005003700323e-01	4.438195953193286858e-01	5.974232278285015463e-01	4.085266196287322238e+00	3.995315112399208335e+00
4.789984570042465917e-01	4.434772707482027565e-01	5.970533886030915394e-01	4.079234604219379001e+00	3.987403997479172180e+00
4.786198438669028166e-01	4.431267653825247121e-01	5.965510062658720969e-01	4.072878839484543434e+00	3.979304177417301691e+00
4.782415605128340075e-01	4.427075666361929285e-01	5.958894184705734176e-01	4.065200188951221705e+00	3.973011537425525930e+00
4.778636063680381518e-01	4.422451386152010944e-01	5.954399276648369987e-01	4.060827214072421754e+00	3.966548842894686011e+00
4.774859808600103728e-01	4.418997756887619865e-01	5.950344032589154342e-01	4.054103461324634949e+00	3.960096469097940997e+00
4.771086834177379887e-01	4.416249222668795493e-01	5.946309032360579394e-01	4.045592834966672768e+00	3.955640861592836011e+00
4.767317134716952953e-01	4.413251365326382736e-01	5.942640559783642917e-01	4.040040155585153947e+00	3.950475044744800268e+00
4.763550704538382918e-01	4.409898582549581780e-01	5.937305377272764639e-01	4.033942617430967381e+00	3.944391654841896688e+00
4.759787537975996297e-01	4.407181778083715251e-01	5.931811603682726197e-01	4.028133671269769067e+00	3.938869557937108024e+00
4.756027629378835053e-01	4.402884778544036148e-01	5.926389607195113873e-01	4.020093382611257482e+00	3.934092953249494595e+00
4.752270973110604424e-01	4.399317382122410747e-01	5.923007989262271122e-01	4.015018655513822310e+00	3.928437047244963232e+00
4.748517563549624620e-01	4.394706077724437332e-01	5.918000090723984918e-01	4.008903096876922589e+00	3.922530783776311925e+00
4.744767395088778095e-01	4.391280602013591383e-01	5.911946208227332189e-01	4.000226546680431206e+00	3.917503642229777761e+00
4.741020462135461244e-01	4.388456630782285872e-01	5.907094640471088898e-01	3.993210218829413627e+00	3.912305283395355993e+00
4.737276759111530566e-01	4.384451353604122970e-01	5.902744292133195181e-01	3.987413256612009960e+00	3.906428462988630557e+00
4.733536280453257694e-01	4.380532026663741529e-01	5.897653649299392509e-01	3.981822499452404074e+00	3.899780845795189244e+00
4.729799020611278326e-01	4.377765543814539084e-01	5.893202338951639696e-01	3.976600805502626734e+00	3.893304801016069128e+00
4.726064974050540046e-01	4.373879968908739868e-01	5.889116107730165695e-01	3.969607238500595159e+00	3.888598206675724978e+00
4.722334135250256804e-01	4.370931788138565643e-01	5.885336643863261497e-01	3.963353300468203333e+00	3.882544817223651190e+00
4.718606498703857843e-01	4.366802521689971406e-01	5.880986929503617677e-01	3.957460234053710835e+00	3.878303011240322729e+00
4.714882058918938856e-01	4.364120846602383974e-01	5.873616709604554398e-01	3.950330661925351983e+00	3.872417156133312499e+00
4.711160810417215350e-01	4.360033290342085754e-01	5.869716252723999883e-01	3.945940148792622448e+00	3.865694761204225394e+00
4.707442747734471578e-01	4.357100266692891521e-01	5.864383809340072418e-01	3.938628593352028417e+00	3.859425574512201695e+00
4.703727865420515020e-01	4.354065087369132225e-01	5.859313643420233086e-01	3.931959053131443671e+00	3.852667879401429740e+00
4.700016158039126424e-01	4.350696865762576082e-01	5.854223004467218328e-01	3.926195336898169685e+00	3.846426910401226529e+00
4.696307620168012065e-01	4.347054051641885408e-01	5.847592128878901230e-01	3.919713483637208284e+00	3.840662507444626339e+00
4.692602246398758226e-01	4.344041957986325420e-01	5.843615267724420193e-01	3.914250805414550172e+00	3.831693275429491674e+00
4.688900031336783458e-01	4.341229096888802874e-01	5.838785665864407726e-01	3.908720424476840094e+00	3.827891703817265068e+00
4.685200969601289733e-01	4.338310792692468554e-01	5.834578787819248991e-01	3.900755877551499218e+00	3.820273969892087784e+00
4.681505055825214701e-01	4.335134871425209702e-01	5.829425437914276253e-01	3.895866521702843421e+00	3.814188250541705294e+00
4.677812284655190611e-01	4.332648314109954768e-01	5.825274456566615910e-01	3.889308071647953113e+00	3.809484732175315358e+00
4.674122650751489361e-01	4.328881667202501005e-01	5.821025150961227634e-01	3.882458361328604557e+00	3.804574813379737463e+00
4.670436148787984743e-01	4.325741831783659896e-01	5.816589940714285145e-01	3.875386613615128706e+00	3.798970521428596925e+00
4.666752773452100822e-01	4.323356740435062573e-01	5.811037761188490025e-01	3.870125898379585649e+00	3.793389782583583614e+00
4.663072519444765307e-01	4.321069668988466450e-01	5.806187360185195434e-01	3.863396681365792951e+00	3.788926735956673841e+00
4.659395381480369025e-01	4.317592781579584482e-01	5.802939037480896456e-01	3.857392175642119891e+00	3.783041625541879949e+00
4.655721354286715963e-01	4.314516620742119835e-01	5.799153492484523387e-01	3.851454116870538069e+00	3.776732956961657006e+00
4.652050432604979413e-01	4.310437544071449301e-01	5.795251754093885266e-01	3.845138150677694266e+00	3.771039729066667068e+00
4.648382611189656455e-01	4.307562530098032472e-01	5.791219321466123393e-01	3.839035502542830880e+00	3.765193222870196976e+00
4.644717884808523545e-01	4.303917381657477725e-01	5.786113705281419328e-01	3.834483783542919966e+00	3.759690338736287440e+00
4.641056248242591553e-01	4.299889368575274817e-01	5.781478050122265122e-01	3.828241834780583552e+00	3.754077127658553170e+00
4.637397696286059690e-01	4.295883480999372894e-01	5.776150545478073717e-01	3.819914754016939806e+00	3.748752483896477639e+00
4.633742223746274425e-01	4.291773717879145411e-01	5.771401658461313700e-01	3.814988957437289496e+00	3.742863520085507822e+00
4.630089825443681750e-01	4.289086577947637258e-01	5.767769318311980475e-01	3.810356228836663028e+00	3.738114024588612860e+00
4.626440496211784437e-01	4.285886543324223252e-01	5.762179169498806708e-01	3.803871765021471507e+00	3.732276738618569567e+00
4.622794230897098733e-01	4.282291327659079605e-01	5.757147361572607647e-01	3.799915378592577664e+00	3.726380535469304700e+00
4.619151024359111624e-01	4.278644135141964622e-01	5.753362870237371807e-01	3.793515725700447039e+00	3.722411436893682701e+00
4.615510871470234200e-01	4.274735439416144644e-01	5.748866542704873517e-01	3.787615636126272278e+00	3.717943859458264999e+00
4.611873767115761136e-01	4.270883709357015667e-01	5.744400312004971365e-01	3.783654372751551254e+00	3.712636428046207193e+00
4.608239706193826279e-01	4.267547902292153639e-01	5.740035433502672646e-01	3.777502356865012789e+00	3.707223073208476549e+00
4.604608683615361020e-01	4.264247658001539820e-01	5.735280346462063861e-01	3.772066604270163381e+00	3.700945226612219141e+00
4.600980694304049878e-01	4.260268435144403676e-01	5.731044673677478940e-01	3.766380487123521803e+00	3.695000578490995835e+00
4.597355733196288874e-01	4.255776778140304417e-01	5.726368880339081091e-01	3.762415208946848555e+00	3.690132389967947013e+00
4.593733795241142226e-01	4.252126318906743196e-01	5.721936766640529637e-01	3.758190195945620093e+00	3.683139703054031155e+00
4.590114875400300720e-01	4.248498731259677808e-01	5.717171869385849758e-01	3.753245787694089231e+00	3.676988569206956381e+00
4.586498968648040631e-01	4.245666880390199793e-01	5.712963351617075247e-01	3.748706793501437762e+00	3.670190618597239940e+00
4.582886069971181531e-01	4.242597517674726038e-01	5.709097371363840434e-01	3.744021655139983640e+00	3.664137426145743337e+00
4.579276174369041330e-01	4.239590109141910812e-01	5.703866051859062258e-01	3.738132021755657508e+00	3.657795561559994635e+00
4.575669276853400746e-01	4.236199709598291174e-01	5.699600038883232411e-01	3.732274866842508754e+00	3.650746813959992121e+00
4.572065372448456677e-01	4.233125836898096739e-01	5.695989939757509779e-01	3.725997638014567848e+00	3.646651494636581781e+00
4.568464456190782785e-01	4.231279347842941130e-01	5.690720690679942351e-01	3.722139128838308331e+00	3.640154749008747803e+00
4.564866523129289533e-01	4.227318150061756818e-01	5.686755743249682915e-01	3.716174695034925257e+00	3.633745029142913197e+00
4.561271568325182546e-01	4.224695631043693389e-01	5.682730448877275631e-01	3.709561979342160143e+00	3.627503842132835388e+00
4.557679586851921538e-01	4.221297626598054520e-01	5.678600046258580614e-01	3.705325326459145696e+00	3.620869784626259413e+00
4.554090573795178121e-01	4.217822821033616609e-01	5.675424285424868209e-01	3.698990321025071193e+00	3.614637207561361087e+00
4.550504524252800831e-01	4.215129458196006929e-01	5.671026232540065104e-01	3.690397867920153896e+00	3.609986777984280693e+00
4.546921433334770168e-01	4.212439986369371780e-01	5.665256558169401435e-01	3.685979015410769222e+00	3.605252153698474959e+00
4.543341296163159182e-01	4.208585682155859820e-01	5.660459932310092368e-01	3.678969116184428678e+00	3.600028921527740788e+00
4.539764107872096277e-01	4.206685056146953205e-01	5.655155387287875701e-01	3.672474324830724335e+00	3.595284093195234121e+00
4.536189863607721362e-01	4.202191654669396592e-01	5.650705776076315745e-01	3.666155255635127563e+00	3.590637547231794180e+00
4.532618558528150876e-01	4.199020880381838516e-01	5.646607606421096825e-01	3.658142259951703057e+00	3.585323028989328087e+00
4.529050187803434491e-01	4.195134026645379599e-01	5.640582574276242767e-01	3.652661309871430451e+00	3.579939519586683438e+00
4.525484746615519027e-01	4.191688003288880915e-01	5.637299427736022217e-01	3.646334015573737375e+00	3.574015012436833061e+00
4.521922230158207934e-01	4.188176315988569876e-01	5.632915608346198422e-01	3.641446579217996860e+00	3.568858810101708023e+00
4.518362633637120762e-01	4.184817168984862334e-01	5.627677656195344547e-01	3.636680924434942508e+00	3.562724212541346080e+00
4.514805952269658196e-01	4.180064092018502819e-01	5.621672867500080439e-01	3.631751758262992347e+00	3.556177623705357949e+00
4.511252181284960416e-01	4.176710815119664133e-01	5.617723298627446127e-01	3.626288558645787141e+00	3.549037242279731608e+00
4.507701315923871022e-01	4.173631026437526481e-01	5.612875165474295880e-01	3.621782964779508784e+00	3.544033764958100630e+00
4.504153351438896502e-01	4.170256433194614587e-01	5.608580618444866106e-01	3.616479245693986044e+00	3.538123377059546826e+00
4.500608283094169049e-01	4.167397059946250093e-01	5.604069326265361806e-01	3.611445340773585144e+00	3.533322125840574923e+00
4.497066106165409916e-01	4.164014143680923041e-01	5.599962115275274321e-01	3.605377926383184217e+00	3.526930280178274035e+00
4.493526815939890007e-01	4.160164766934212888e-01	5.596178700709335541e-01	3.600905431309344262e+00	3.522796112590707018e+00
4.489990407716391019e-01	4.157078082869147262e-01	5.591213960192540355e-01	3.596972247043042525e+00	3.517718492134073394e+00
4.486456876805174909e-01	4.154564540913031068e-01	5.586226177787585456e-01	3.590457865174715213e+00	3.513034112726819203e+00
4.482926218527934492e-01	4.150847367845903468e-01	5.581373486107594761e-01	3.585550602341078807e+00	3.508483639795863862e+00
4.479398428217767902e-01	4.146648290520582036e-01	5.577028814128255352e-01	3.581711643243751908e+00	3.503812855611617927e+00
4.475873501219135298e-01	4.143196526090169307e-01	5.574241874611181036e-01	3.575150530620041511e+00	3.499065352985651245e+00
4.472351432887824441e-01	4.139379629854300080e-01	5.568931985791183426e-01	3.571144480677948430e+00	3.494824012407313774e+00
4.468832218590912397e-01	4.136037486181592948e-01	5.563852646144515912e-01	3.566320310600302967e+00	3.489772599921460383e+00
4.465315853706729454e-01	4.132064940311567236e-01	5.559026067857336662e-01	3.560508755896351296e+00	3.484513604995576941e+00
4.461802333624823591e-01	4.128693672881632581e-01	5.554646314691724651e-01	3.557327829511380823e+00	3.478680162957282107e+00
4.458291653745923844e-01	4.125045942597168613e-01	5.550688122167541927e-01	3.550554561890630456e+00	3.472570980423939080e+00
4.454783809481902002e-01	4.122717248585042182e-01	5.546532367662286855e-01	3.545106551692028152e+00	3.467937906499802825e+00
4.451278796255742076e-01	4.119274307698587156e-01	5.540632417256261544e-01	3.539861444576654304e+00	3.461507617656923941e+00
4.447776609501495892e-01	4.116874541442169244e-01	5.536069511070493832e-01	3.534599022429139925e+00	3.455369698564213277e+00
4.444277244664256443e-01	4.114209228873750845e-01	5.530670042644416640e-01	3.528617794155433085e+00	3.451602904761097435e+00
4.440780697200117921e-01	4.110920362924848637e-01	5.526152401147782500e-01	3.523253439253943409e+00	3.446073684799730419e+00
4.437286962576139082e-01	4.106780625686700659e-01	5.521694870857417614e-01	3.518569737088876881e+00	3.440493986041730068e+00
4.433796036270310492e-01	4.102563840183120480e-01	5.517504068370264747e-01	3.511201299925644115e+00	3.435319094829210940e+00
4.430307913771519002e-01	4.099315984578784100e-01	5.512551433554611080e-01	3.506616864261752564e+00	3.429861048575545190e+00
4.426822590579511107e-01	4.096209027710756567e-01	5.507965792676382533e-01	3.500528479730144582e+00	3.426729908430946825e+00
4.423340062204861312e-01	4.092907728560890579e-01	5.503803790978909483e-01	3.494963869707108817e+00	3.421018482399272198e+00
4.419860324168932708e-01	4.089314911542835107e-01	5.498698419713662355e-01	3.490158677699009449e+00	3.415580850736372742e+00
4.416383372003848118e-01	4.085555078168244814e-01	5.494772961669701639e-01	3.486413468405767713e+00	3.410912242324281696e+00
4.412909201252449565e-01	4.082243988894307396e-01	5.490871942524628846e-01	3.481503184806006068e+00	3.405625030049313384e+00
4.409437807468269410e-01	4.078893308463768519e-01	5.486549254084688299e-01	3.475876092719167421e+00	3.401715748760766989e+00
4.405969186215493161e-01	4.076056976618700478e-01	5.481320717677062859e-01	3.469760921455061098e+00	3.398009255447962840e+00
4.402503333068926716e-01	4.073855794444850575e-01	5.476240425278608992e-01	3.463713970823030230e+00	3.392943035279857966e+00
4.399040243613961954e-01	4.071637165538992131e-01	5.472100506679669074e-01	3.458390612819445042e+00	3.386767504855577204e+00
4.395579913446541753e-01	4.068314730600622875e-01	5.466096918535575666e-01	3.452254177962684079e+00	3.381600510830808481e+00
4.392122338173129470e-01	4.065405949852217149e-01	5.460516068268899126e-01	3.448416932278366431e+00	3.376131537024158025e+00
4.388667513410672294e-01	4.062303885024952654e-01	5.456161855678403061e-01	3.443944574359626642e+00	3.370516019271193375e+00
4.385215434786570166e-01	4.057912016116945741e-01	5.452483104038596817e-01	3.436532375557530550e+00	3.365113534310345766e+00
4.381766097938641358e-01	4.054512692921344308e-01	5.447362423657738928e-01	3.433307866476079440e+00	3.361588945024229780e+00
4.378319498515089725e-01	4.051620180237747726e-01	5.442357736991597639e-01	3.428114093126949147e+00	3.356404914891077507e+00
4.374875632174471396e-01	4.048362742733050412e-01	5.438683411652239785e-01	3.423218364303359351e+00	3.353562614648212037e+00
4.371434494585663133e-01	4.044950059033829426e-01	5.435010483085819244e-01	3.418295117085188295e+00	3.347666940046054140e+00
4.367996081427829025e-01	4.040968987009757596e-01	5.430442818665220939e-01	3.413365983605989751e+00	3.343753962247550504e+00
4.364560388390386070e-01	4.037875010330658210e-01	5.426463765398993333e-01	3.407058605841622789e+00	3.339171464130725298e+00
4.361127411172975865e-01	4.034641065866581000e-01	5.422711579616483757e-01	3.400874826985027521e+00	3.334545227855591154e+00
4.357697145485427415e-01	4.031517925517494327e-01	5.416998983651108990e-01	3.395496675096136840e+00	3.327395031063819175e+00
4.354269587047729928e-01	4.028866346162368606e-01	5.412868151463017252e-01	3.390022173861399146e+00	3.323046821291022468e+00
4.350844731589996739e-01	4.025099650151485742e-01	5.408306491565961771e-01	3.385114510439979796e+00	3.317610809049362786e+00
4.347422574852435329e-01	4.021948333671584441e-01	5.403595409645507441e-01	3.378489946135862176e+00	3.312398230275118038e+00
4.344003112585314019e-01	4.018105560507964635e-01	5.398458399199084212e-01	3.371977561721805738e+00	3.307000573465159299e+00
4.340586340548933664e-01	4.015419374395639007e-01	5.394770657859300211e-01	3.366436733817081084e+00	3.302080916138200539e+00
4.337172254513592673e-01	4.012790276606496565e-01	5.390966041604650094e-01	3.361681284354043342e+00	3.297458648868136777e+00
4.333760850259555930e-01	4.009645144704784836e-01	5.385714408683648369e-01	3.356760916702035136e+00	3.294069656384448486e+00
4.330352123577025925e-01	4.006777211440583630e-01	5.381719111689302615e-01	3.350146678790801857e+00	3.289148111553048537e+00
4.326946070266110000e-01	4.003857780448004666e-01	5.377839365384565751e-01	3.343190347674729779e+00	3.284512748234820201e+00
4.323542686136787605e-01	4.001438611848061599e-01	5.374398583380286532e-01	3.338988797705948031e+00	3.279182751998928946e+00
4.320141967008883643e-01	3.998530821584667105e-01	5.368750176088028514e-01	3.334705431281865362e+00	3.273400222871840626e+00
4.316743908712032951e-01	3.994924781121604873e-01	5.364629409132445348e-01	3.327388542826724027e+00	3.268516063045323161e+00
4.313348507085653649e-01	3.991795677604866865e-01	5.359831496599437584e-01	3.321543100241897584e+00	3.262547663808581078e+00
4.309955757978911617e-01	3.989635614676034781e-01	5.355301943724868341e-01	3.317012223813232019e+00	3.258117413135201534e+00
4.306565657250696622e-01	3.986911955933183371e-01	5.351902913547116336e-01	3.309593789989802026e+00	3.251775445060869796e+00
4.303178200769587347e-01	3.983511818967044871e-01	5.347694241047772357e-01	3.305585652900197680e+00	3.247677170216125120e+00
4.299793384413820863e-01	3.979670332092666296e-01	5.343005816737071978e-01	3.300455707554034834e+00	3.242692601512595196e+00
4.296411204071266532e-01	3.976297514786977239e-01	5.338201740430144060e-01	3.295125284584599079e+00	3.236782716313034935e+00
4.293031655639392152e-01	3.972586564345984006e-01	5.334693818719222769e-01	3.290572729686128906e+00	3.232272604159873275e+00
4.289654735025234533e-01	3.969056493198762636e-01	5.330676375139206113e-01	3.285703127581304006e+00	3.228643565803566595e+00
4.286280438145373406e-01	3.966021435600654566e-01	5.327269219389639821e-01	3.279716212730631408e+00	3.222803025604380700e+00
4.282908760925895897e-01	3.962443212014305494e-01	5.321527941156976027e-01	3.275728576481664156e+00	3.217244591240203899e+00
4.279539699302373212e-01	3.959413962731622161e-01	5.317337314162591255e-01	3.271630339269629317e+00	3.211974869875182215e+00
4.276173249219825112e-01	3.955576219156954343e-01	5.314073913625388945e-01	3.267034965107114886e+00	3.205728729052496728e+00
4.272809406632696594e-01	3.953401047480006869e-01	5.309263769336644012e-01	3.262338569958935341e+00	3.200593871638581334e+00
4.269448167504824587e-01	3.951188039710912259e-01	5.303548858230581198e-01	3.257104179224584506e+00	3.196784407762946145e+00
4.266089527809409088e-01	3.949034118323026532e-01	5.298885557362171816e-01	3.252563926888619061e+00	3.191529037129381408e+00
4.262733483528988732e-01	3.945360192250227938e-01	5.294523602715922594e-01	3.247120212385684823e+00	3.186379836392699172e+00
4.259380030655404159e-01	3.942438587765732527e-01	5.290488449076425903e-01	3.242666085136813425e+00	3.180609173790823974e+00
4.256029165189777475e-01	3.938437797113953920e-01	5.286848361748438530e-01	3.238815569111018533e+00	3.176537213790529002e+00
4.252680883142476720e-01	3.935369809523099338e-01	5.282299469885577414e-01	3.235197320252839681e+00	3.170847859424275050e+00
4.249335180533093670e-01	3.932597046058486923e-01	5.279871730697454080e-01	3.228671571772470550e+00	3.165988337716320267e+00
4.245992053390409970e-01	3.928658787559023424e-01	5.276263119195940821e-01	3.223552282765833166e+00	3.161469714507009865e+00
4.242651497752371048e-01	3.925798531239453326e-01	5.272135092587434402e-01	3.219434601793261130e+00	3.157078094119933453e+00
4.239313509666059465e-01	3.922765889868264355e-01	5.267181538411365160e-01	3.214700754980906794e+00	3.152262346955824412e+00
4.235978085187663833e-01	3.919277678728804171e-01	5.263256524733576081e-01	3.210170363705302066e+00	3.147527939524391360e+00
4.232645220382454943e-01	3.916018315728974075e-01	5.256416302008823926e-01	3.205153489016605572e+00	3.142882884608435123e+00
4.229314911324751902e-01	3.912890272862978858e-01	5.252691381499399181e-01	3.198852222283497859e+00	3.138236985534379464e+00
4.225987154097901044e-01	3.910814595205376887e-01	5.248105041625754641e-01	3.194443824550106115e+00	3.133687696544798396e+00
4.222661944794243727e-01	3.907749584530597620e-01	5.243586994284101799e-01	3.190862492335883260e+00	3.129314956512108115e+00
4.219339279515089691e-01	3.905678406098630484e-01	5.239307597639388803e-01	3.185989335270784206e+00	3.123630773192888732e+00
4.216019154370692079e-01	3.901692519705708406e-01	5.233984977337339251e-01	3.181594432727254951e+00	3.118995239901936056e+00
4.212701565480216903e-01	3.898089617978362509e-01	5.228400104284414152e-01	3.175878924504360157e+00	3.114746876107720386e+00
4.209386508971715846e-01	3.894333873832750426e-01	5.224147205691689333e-01	3.172882942139608531e+00	3.111022785944371538e+00
4.206073980982102944e-01	3.891068986613827607e-01	5.220245374746006473e-01	3.168001706209060853e+00	3.107035362409686918e+00
4.202763977657124062e-01	3.888132685946414924e-01	5.215490434501641737e-01	3.163571878214042066e+00	3.103009682420676540e+00
4.199456495151330238e-01	3.885097111096444955e-01	5.211349053563787415e-01	3.156738284079145362e+00	3.099081378454683122e+00
4.196151529628052712e-01	3.882618281540403116e-01	5.207290444491291526e-01	3.151867036835428237e+00	3.094791684642496765e+00
4.192849077259374613e-01	3.879900282882522422e-01	5.201970723636105687e-01	3.147333636217294117e+00	3.090298530562706425e+00
4.189549134226105420e-01	3.877068809751276213e-01	5.199306125044995675e-01	3.141432071779310498e+00	3.086536073453643780e+00
4.186251696717752102e-01	3.873717664131194338e-01	5.194347866624611232e-01	3.136479018603132385e+00	3.081951107456128103e+00
4.182956760932498019e-01	3.870911755801720311e-01	5.190598477064510829e-01	3.131888750285653611e+00	3.077212811869538545e+00
4.179664323077169619e-01	3.867806815712189761e-01	5.185588865633518063e-01	3.126984552144065344e+00	3.072288157788056306e+00
4.176374379367214784e-01	3.863754794340121257e-01	5.181564634661924851e-01	3.122076162804136246e+00	3.068707859745846811e+00
4.173086926026677301e-01	3.860914799478587511e-01	5.177572206191813908e-01	3.118261891600194957e+00	3.061997046951517643e+00
4.169801959288167437e-01	3.857172238299052536e-01	5.171884844451055674e-01	3.115133152604768085e+00	3.057724118484501652e+00
4.166519475392838623e-01	3.854249586878510381e-01	5.166794031098270734e-01	3.110738293007138111e+00	3.054634911125787333e+00
4.163239470590360813e-01	3.851401814894289677e-01	5.163447178700077966e-01	3.106676134488260743e+00	3.050043812947571098e+00
4.159961941138894392e-01	3.847125636891617906e-01	5.159088695259343993e-01	3.103150619238329799e+00	3.045427927309640292e+00
4.156686883305066305e-01	3.843995913394124830e-01	5.153053782031169483e-01	3.099368792201479206e+00	3.041876765757993262e+00
4.153414293363941190e-01	3.839651648388456295e-01	5.148332455748310110e-01	3.093715475792299330e+00	3.036251195558549831e+00
4.150144167599000844e-01	3.836678358840358016e-01	5.144380177291226763e-01	3.089695095710683681e+00	3.032018582076776436e+00
4.146876502302112577e-01	3.833753598127804252e-01	5.138160983936972404e-01	3.085501971562714996e+00	3.027719372953472377e+00
4.143611293773510340e-01	3.830309816416874735e-01	5.134365361470816236e-01	3.080007593134933330e+00	3.024011331061699170e+00
4.140348538321766414e-01	3.827117426045718029e-01	5.130096176300993349e-01	3.075976448889795378e+00	3.018262769382312527e+00
4.137088232263764209e-01	3.823549539178136003e-01	5.125792949810499266e-01	3.069532868242231594e+00	3.013615094820322859e+00
4.133830371924679392e-01	3.821840528419040428e-01	5.122001953386212669e-01	3.065060762383245763e+00	3.010316778167493101e+00
4.130574953637948799e-01	3.819136693551137274e-01	5.118119053784360162e-01	3.060643169247753814e+00	3.005022867937786835e+00
4.127321973745249339e-01	3.815466622159636723e-01	5.113231216861725548e-01	3.057147400777862067e+00	3.000347251612884403e+00
4.124071428596472466e-01	3.812951691650711683e-01	5.109586266001452382e-01	3.051952534895225888e+00	2.996217447468363382e+00
4.120823314549698635e-01	3.809613523196794249e-01	5.105592259423832324e-01	3.049051319998567156e+00	2.991692178895307919e+00
4.117577627971175103e-01	3.806219183807501572e-01	5.100584503632378253e-01	3.044646922766437669e+00	2.986917922982856410e+00
4.114334365235288171e-01	3.803471644853690381e-01	5.096600925931495940e-01	3.039449844891763952e+00	2.982274692127033333e+00
4.111093522724541538e-01	3.799790490492476747e-01	5.091967934834346066e-01	3.035732842084202687e+00	2.978537033414010882e+00
4.107855096829532426e-01	3.796426449015031235e-01	5.087659377281900097e-01	3.030907603658629768e+00	2.973315452066744413e+00
4.104619083948924940e-01	3.794482290010807723e-01	5.083354700036883944e-01	3.027725955906763300e+00	2.968305246662699126e+00
4.101385480489428415e-01	3.791937159477696828e-01	5.078538362190716526e-01	3.021614569232698333e+00	2.964951459714798343e+00
4.098154282865771325e-01	3.789491144580052762e-01	5.075084319192976201e-01	3.017713595893610989e+00	2.960128573551771503e+00
4.094925487500680195e-01	3.787471977295391867e-01	5.070271872416963754e-01	3.013642386547914942e+00	2.955373031928447247e+00
4.091699090824852947e-01	3.785177127238871231e-01	5.065796094036891795e-01	3.009107242735832521e+00	2.951244120697873008e+00
4.088475089276937813e-01	3.781664417413151957e-01	5.063324067799923611e-01	3.005613781888676339e+00	2.947051154398652617e+00
4.085253479303507795e-01	3.779133763488156661e-01	5.058660461465613878e-01	2.999815518993490748e+00	2.941590241997618982e+00
4.082034257359036800e-01	3.776906769026008859e-01	5.054476359261099727e-01	2.994458879650593541e+00	2.937820506847493629e+00
4.078817419905879094e-01	3.773810108169682875e-01	5.050385487648516580e-01	2.990436336793455219e+00	2.933473534228066892e+00
4.075602963414243773e-01	3.769935855051568252e-01	5.046446789611163108e-01	2.986003908061666934e+00	2.929798546759144529e+00
4.072390884362170893e-01	3.767635106173375936e-01	5.041738299825019309e-01	2.980499655092148537e+00	2.926474869425055747e+00
4.069181179235510371e-01	3.764665281867363156e-01	5.037268365665888981e-01	2.975290288766644142e+00	2.921467845311246148e+00
4.065973844527897563e-01	3.761507634723878502e-01	5.033351143582723841e-01	2.970339322564679030e+00	2.917856580144569723e+00
4.062768876740730506e-01	3.758305713370418411e-01	5.028934552062827024e-01	2.965090832508890273e+00	2.913598002557372890e+00
4.059566272383147156e-01	3.755281530301970982e-01	5.024648260357124085e-01	2.958851160700784799e+00	2.908250065909266269e+00
4.056366027972003185e-01	3.753055154496413581e-01	5.019558477043766231e-01	2.954241452684145397e+00	2.904266956259226706e+00
4.053168140031848665e-01	3.750012982717220167e-01	5.015871967441266621e-01	2.950855732720724323e+00	2.899742625047126765e+00
4.049972605094902534e-01	3.746392159146847423e-01	5.011902346680019438e-01	2.947452405374197504e+00	2.895950906458836904e+00
4.046779419701036495e-01	3.743219135796166941e-01	5.008696144999652544e-01	2.943373736495053183e+00	2.888989540629805397e+00
4.043588580397747823e-01	3.740431406660218450e-01	5.005702115787723505e-01	2.938651030738627767e+00	2.884353975962829164e+00
4.040400083740136594e-01	3.738061839332591507e-01	5.000902660534440880e-01	2.933924021389099579e+00	2.878898091771567636e+00
4.037213926290887378e-01	3.735862568150927210e-01	4.996570270104456757e-01	2.930370821548928362e+00	2.875307363441745423e+00
4.034030104620242030e-01	3.730577786143713381e-01	4.992486828110385688e-01	2.926576304411639740e+00	2.871361771814824770e+00
4.030848615305981930e-01	3.727671913750651989e-01	4.987979272597170555e-01	2.922469471621176318e+00	2.866058561577549124e+00
4.027669454933401894e-01	3.723682125543658628e-01	4.984670492012513998e-01	2.919025885876952664e+00	2.861415801104477907e+00
4.024492620095291850e-01	3.719901862902318390e-01	4.980303593064150380e-01	2.916330986421946214e+00	2.857037672411208540e+00
4.021318107391913532e-01	3.716071088551187174e-01	4.976626231490283159e-01	2.912870110990479766e+00	2.851710416178448781e+00
4.018145913430977156e-01	3.713185709248209010e-01	4.972627405027677527e-01	2.908465878299042462e+00	2.849142722346779344e+00
4.014976034827620888e-01	3.709482765605945920e-01	4.967634816007073795e-01	2.904941304308439776e+00	2.845328020425751170e+00
4.011808468204390299e-01	3.706437869759003356e-01	4.964317028388586239e-01	2.900756138760689495e+00	2.842011117041046919e+00
4.008643210191215611e-01	3.703150437025298780e-01	4.960759452238849287e-01	2.896646282318187104e+00	2.838185228928947090e+00
4.005480257425390045e-01	3.699318685984575583e-01	4.956705898133233479e-01	2.891848521408617589e+00	2.833864644604383809e+00
4.002319606551547615e-01	3.695937387753471803e-01	4.951804319716415215e-01	2.888047122739660466e+00	2.830018151209782395e+00
3.999161254221644812e-01	3.693691782242837784e-01	4.948179290798384589e-01	2.883154340553397255e+00	2.825264770664358327e+00
3.996005197094935069e-01	3.690956228868319533e-01	4.944581846498300459e-01	2.878380975620130400e+00	2.819931388030501029e+00
3.992851431837952103e-01	3.688105824182388304e-01	4.940270879377296476e-01	2.874315238000775263e+00	2.815087897240886594e+00
3.989699955124484942e-01	3.686271889789957124e-01	4.937154535172427194e-01	2.868773747260600082e+00	2.811665872448953163e+00
3.986550763635557937e-01	3.683410800417092346e-01	4.934235464809192950e-01	2.864671789352824849e+00	2.807593385888797588e+00
3.983403854059410776e-01	3.680234623070847144e-01	4.929813196184845703e-01	2.859789056653105899e+00	2.803288541512666043e+00
3.980259223091478504e-01	3.676666325011660463e-01	4.925492673166330659e-01	2.855243431355578121e+00	2.799009270387981196e+00
3.977116867434367653e-01	3.674515945485488100e-01	4.921790193704274063e-01	2.850148629212145401e+00	2.793874174957190704e+00
3.973976783797837364e-01	3.671979732852562739e-01	4.918247274455629925e-01	2.844192834412762938e+00	2.790223684955422723e+00
3.970838968898778298e-01	3.669380276120555728e-01	4.913184558138998792e-01	2.841052748119092364e+00	2.786489316352744883e+00
3.967703419461193204e-01	3.665883030928601127e-01	4.909006256906855992e-01	2.837732281492093556e+00	2.782666348031392900e+00
3.964570132216174159e-01	3.663281031250694153e-01	4.905201713336624914e-01	2.833391108121548818e+00	2.779743283226082440e+00
3.961439103901883696e-01	3.661223340155230765e-01	4.900119778293059447e-01	2.828765739279248237e+00	2.776032093422824421e+00
3.958310331263535931e-01	3.658753003990706798e-01	4.893899560968366647e-01	2.824587150137883196e+00	2.772477368411387477e+00
3.955183811053371024e-01	3.655419390082488840e-01	4.890641488767303313e-01	2.821234116928986957e+00	2.768362677439140551e+00
3.952059540030640750e-01	3.651499321215342930e-01	4.887889980810032897e-01	2.814986082007008950e+00	2.763953238558264136e+00
3.948937514961585737e-01	3.649461675856609522e-01	4.884452414053048752e-01	2.810899254696640259e+00	2.760573982140432481e+00
3.945817732619413820e-01	3.646093028164092420e-01	4.880738880573414207e-01	2.806475766639580982e+00	2.756477280501813620e+00
3.942700189784284492e-01	3.642796429278543635e-01	4.877202817553406566e-01	2.803359934895463201e+00	2.752426592473645517e+00
3.939584883243284485e-01	3.639583734943035442e-01	4.874345147728206817e-01	2.799819963617023344e+00	2.748965530627695664e+00
3.936471809790410004e-01	3.636576957212984129e-01	4.868856098930749443e-01	2.796440364036699933e+00	2.745847521845771411e+00
3.933360966226547295e-01	3.633574412920789198e-01	4.863918447358627217e-01	2.792300709743610110e+00	2.741582095637591809e+00
3.930252349359451003e-01	3.629742227900829565e-01	4.860738973364736593e-01	2.788640594043359400e+00	2.737346953721402354e+00
3.927145956003727512e-01	3.626958561276995008e-01	4.856104362640987215e-01	2.783402809551035695e+00	2.732836744864062251e+00
3.924041782980811077e-01	3.625048144376182835e-01	4.852354890581828117e-01	2.779238573795014045e+00	2.728413920997436737e+00
3.920939827118949395e-01	3.622861428076014079e-01	4.849027002279263643e-01	2.775794092990532480e+00	2.724355884412176021e+00
3.917840085253180282e-01	3.619656947008476067e-01	4.844105155481290281e-01	2.771771062604575064e+00	2.719722952579092023e+00
3.914742554225313365e-01	3.616507499431407258e-01	4.840952975912524159e-01	2.768213602260229500e+00	2.714662527548156401e+00
3.911647230883912307e-01	3.614210609601459234e-01	4.837744940469764221e-01	2.764295010487691773e+00	2.710245023318281987e+00
3.908554112084272614e-01	3.610999372374182337e-01	4.833051042871960856e-01	2.760078974270904428e+00	2.705790791292118413e+00
3.905463194688406081e-01	3.607901553270778661e-01	4.828609796500125118e-01	2.755339818622401626e+00	2.701854814152975237e+00
3.902374475565018042e-01	3.605765120903978715e-01	4.824872355085326747e-01	2.752195948661851244e+00	2.698128859643692756e+00
3.899287951589491263e-01	3.604115391604565399e-01	4.820593865791188426e-01	2.748548950121898038e+00	2.694566433216482704e+00
3.896203619643865412e-01	3.601564732781974976e-01	4.816408925775581551e-01	2.745251847674347712e+00	2.691057426061268743e+00
3.893121476616816512e-01	3.598747699357454088e-01	4.811778320956547894e-01	2.741589512023501651e+00	2.688887975262975516e+00
3.890041519403644177e-01	3.596654655680773249e-01	4.806922605924427438e-01	2.738253362117983869e+00	2.684592763630072820e+00
3.886963744906244411e-01	3.594127330807268539e-01	4.802042618075027525e-01	2.733911618157004675e+00	2.679016705640074658e+00
3.883888150033099618e-01	3.591236939711845433e-01	4.797962047728716595e-01	2.730099355272955552e+00	2.675126697081113392e+00
3.880814731699251396e-01	3.587739729579590975e-01	4.794263049487711426e-01	2.725976452741397438e+00	2.671229149796602975e+00
3.877743486826289443e-01	3.584782459767399398e-01	4.790353100724987767e-01	2.721795862085804263e+00	2.666926654125152396e+00
3.874674412342328789e-01	3.582002811315615487e-01	4.785317693530523053e-01	2.718015631985633451e+00	2.662934449758339817e+00
3.871607505181990927e-01	3.579533214755251658e-01	4.780881310662606909e-01	2.713773848441406678e+00	2.659471403567888359e+00
3.868542762286389380e-01	3.576896913556491531e-01	4.777531502438166489e-01	2.710364229911260026e+00	2.656169181611078844e+00
3.865480180603107496e-01	3.573924812272228912e-01	4.772983925227575752e-01	2.706103428429898372e+00	2.653538266043476312e+00
3.862419757086181238e-01	3.571146377254180160e-01	4.768380063707099437e-01	2.700349229945468998e+00	2.649783674386155585e+00
3.859361488696081977e-01	3.569220212998983621e-01	4.763972932592269172e-01	2.697933063412165211e+00	2.645169196151745616e+00
3.856305372399698728e-01	3.567277323795080002e-01	4.759139087184628414e-01	2.694547904012794870e+00	2.640198248219487454e+00
3.853251405170317057e-01	3.564680617765675352e-01	4.753946285935647387e-01	2.689770635337690230e+00	2.636188148385602670e+00
3.850199583987605756e-01	3.561150982834492829e-01	4.748747647600060073e-01	2.684508210765716552e+00	2.631563191865693430e+00
3.847149905837594086e-01	3.558580087926308533e-01	4.745112878097333953e-01	2.680598136562288847e+00	2.627929335090757768e+00
3.844102367712657342e-01	3.555850383229549605e-01	4.738103591901106082e-01	2.676456792937734974e+00	2.623633366183632631e+00
3.841056966611497980e-01	3.553038601651632988e-01	4.733766053703795107e-01	2.672778923412963525e+00	2.620700774424650437e+00
3.838013699539127854e-01	3.549669959080885562e-01	4.730397837459910937e-01	2.667966553479645953e+00	2.618097205964413199e+00
3.834972563506851007e-01	3.546373487054226281e-01	4.725718549326557438e-01	2.664272949982407379e+00	2.613240713919189329e+00
3.831933555532242575e-01	3.543754857937826408e-01	4.722738761998557244e-01	2.660827912372457860e+00	2.609983993753911768e+00
3.828896672639138243e-01	3.540931551839447966e-01	4.719069463896957695e-01	2.657815543899773481e+00	2.605701770228014968e+00
3.825861911857610931e-01	3.538349503859857248e-01	4.715035684943573169e-01	2.652841644952760536e+00	2.601875360728045816e+00
3.822829270223954135e-01	3.535805495476373461e-01	4.711366203742873293e-01	2.647649048373199587e+00	2.598452987187412688e+00
3.819798744780668054e-01	3.532737508422338912e-01	4.707265203682271526e-01	2.643576814413818532e+00	2.593796687181902705e+00
3.816770332576437941e-01	3.529948857053081812e-01	4.702010310010270588e-01	2.638266368555389541e+00	2.589776030653756944e+00
3.813744030666119111e-01	3.527618386829599051e-01	4.698096592651164194e-01	2.633590478487793707e+00	2.585852453531066963e+00
3.810719836110720293e-01	3.524621103784604248e-01	4.695460404250512698e-01	2.629886649503910601e+00	2.581231215138235946e+00
3.807697745977384196e-01	3.522619751819660583e-01	4.691098969665918328e-01	2.625873477215899143e+00	2.577830134217318214e+00
3.804677757339374189e-01	3.520330338523497415e-01	4.687190740315110848e-01	2.621617235008545599e+00	2.573518898529396193e+00
3.801659867276051541e-01	3.517166864599837739e-01	4.683113069364611691e-01	2.618095936103473687e+00	2.568578162206742732e+00
3.798644072872864319e-01	3.514236765213909486e-01	4.679416301850982673e-01	2.613162888122401828e+00	2.564997435957892424e+00
3.795630371221327959e-01	3.511600690468255070e-01	4.675150726519841093e-01	2.609992252558759773e+00	2.559980144485780151e+00
3.792618759419007501e-01	3.508597670725548956e-01	4.672608770467349126e-01	2.607275617513625132e+00	2.556597138605295250e+00
3.789609234569503160e-01	3.505525113060797282e-01	4.669541434992102169e-01	2.603503385648398893e+00	2.553648667015931295e+00
3.786601793782431447e-01	3.503278486705256878e-01	4.665311706641723788e-01	2.599037695462456998e+00	2.550138733856974760e+00
3.783596434173409628e-01	3.499609652238120927e-01	4.660423175911466709e-01	2.595648866180249481e+00	2.546192003272651050e+00
3.780593152864037965e-01	3.497395556899088875e-01	4.656555821890235869e-01	2.591891275839512510e+00	2.542996686155599484e+00
3.777591946981886939e-01	3.493838780026343738e-01	4.652660675137276769e-01	2.588949196991978230e+00	2.539863414862072233e+00
3.774592813660474500e-01	3.490760436155560531e-01	4.649127382710077638e-01	2.585469987483401511e+00	2.536864137008534303e+00
3.771595750039254957e-01	3.487608855498284255e-01	4.645351306390465007e-01	2.581685679381206633e+00	2.534136027631125998e+00
3.768600753263600667e-01	3.484873435902551830e-01	4.640793343086225264e-01	2.578409800381581185e+00	2.530283536638830100e+00
3.765607820484784818e-01	3.482025531706570143e-01	4.637359413642172523e-01	2.574632038337727025e+00	2.527007919200336516e+00
3.762616948859967003e-01	3.479797780232578019e-01	4.633780889590179974e-01	2.570521592746240813e+00	2.523108064771797832e+00
3.759628135552176009e-01	3.476235458876135720e-01	4.630760349038688939e-01	2.566488630410385330e+00	2.519716754842862283e+00
3.756641377730293163e-01	3.473299470656645571e-01	4.626184369088920945e-01	2.562871982419247185e+00	2.514985482958116858e+00
3.753656672569038455e-01	3.469817854552904590e-01	4.621530933030822963e-01	2.559099059740095328e+00	2.512186407736381799e+00
3.750674017248950554e-01	3.467700698003365334e-01	4.617895105073259732e-01	2.555035634311356940e+00	2.508996122963960129e+00
3.747693408956376260e-01	3.463854908416421630e-01	4.613916379555881297e-01	2.550341935256008163e+00	2.505796528355123343e+00
3.744714844883448301e-01	3.460321881056331317e-01	4.608894672233857515e-01	2.546882196038744439e+00	2.502609070912627409e+00
3.741738322228074232e-01	3.456975160300270189e-01	4.605105553243228345e-01	2.543147859677523659e+00	2.499534429528131874e+00
3.738763838193919775e-01	3.453657728737111188e-01	4.601440732726030935e-01	2.540488106003532920e+00	2.495865218993158052e+00
3.735791389990391065e-01	3.451649599327918927e-01	4.596687242989482836e-01	2.538068583635703757e+00	2.490861786613562501e+00
3.732820974832621319e-01	3.449137373113003169e-01	4.592632046212778985e-01	2.534114749339072770e+00	2.487985098326939148e+00
3.729852589941452523e-01	3.445866570294633391e-01	4.588478226894199818e-01	2.531104919200360293e+00	2.484654129948628665e+00
3.726886232543422661e-01	3.443126439873280820e-01	4.584777051375616419e-01	2.528078189501957063e+00	2.482382109900875822e+00
3.723921899870749619e-01	3.440093026036331048e-01	4.579524918298951697e-01	2.524170445903481941e+00	2.478692011518451199e+00
3.720959589161313419e-01	3.436758938666297225e-01	4.575274522130881039e-01	2.520484645761638109e+00	2.475962434812249313e+00
3.717999297658641789e-01	3.434126462282623971e-01	4.571585941224534100e-01	2.517494524827051716e+00	2.473244377899760149e+00
3.715041022611899058e-01	3.431096704844687761e-01	4.567906868409483678e-01	2.514277701285826616e+00	2.469906491637638535e+00
3.712084761275862288e-01	3.428316403619781072e-01	4.563693677325720288e-01	2.510062511787136241e+00	2.467367228437883142e+00
3.709130510910912948e-01	3.425882699005565191e-01	4.559801647207382125e-01	2.505669191748996827e+00	2.463929308474982705e+00
3.706178268783020258e-01	3.423158038578381634e-01	4.556534317687438995e-01	2.501296545978600960e+00	2.460226879878153472e+00
3.703228032163724537e-01	3.420911173740586175e-01	4.553856657218570136e-01	2.496848630597951590e+00	2.457315374768819893e+00
3.700279798330122216e-01	3.418925020262985615e-01	4.550309857327283769e-01	2.493080137807957897e+00	2.453344098608227331e+00
3.697333564564852515e-01	3.416279850221245473e-01	4.545404024650887553e-01	2.489734368391755215e+00	2.450168704974732048e+00
3.694389328156080232e-01	3.413394472303377114e-01	4.541441595370792617e-01	2.487490372189333332e+00	2.446449129469446593e+00
3.691447086397482980e-01	3.410287067779851911e-01	4.537321383262834518e-01	2.484138502983113561e+00	2.443199339721198626e+00
3.688506836588232862e-01	3.407459661824926989e-01	4.534236585944742548e-01	2.480051726466887985e+00	2.440258668153941102e+00
3.685568576032987043e-01	3.404745687050216851e-01	4.530865811531887832e-01	2.477377391275243923e+00	2.436955882902253734e+00
3.682632302041865535e-01	3.402347517583674263e-01	4.526970479862439944e-01	2.473725470769355006e+00	2.433586998470908647e+00
3.679698011930444546e-01	3.399190724381151996e-01	4.522432240721132035e-01	2.469891704732101179e+00	2.429415460976840357e+00
3.676765703019735376e-01	3.395642193069608461e-01	4.519794853323724215e-01	2.465935883985391541e+00	2.426638621137678253e+00
3.673835372636172214e-01	3.393373570593129496e-01	4.515859559232129339e-01	2.462206085763600338e+00	2.423841347409026348e+00
3.670907018111599918e-01	3.390805319211410152e-01	4.512113845289179026e-01	2.457859925940952373e+00	2.419579563523635013e+00
3.667980636783252923e-01	3.387819492157968515e-01	4.508529081731050825e-01	2.455061012779372831e+00	2.416397649827120908e+00
3.665056225993748584e-01	3.385453760744580043e-01	4.503154001815888874e-01	2.450946213270484453e+00	2.411635786684692473e+00
3.662133783091066075e-01	3.382575592869621062e-01	4.499087275587665968e-01	2.447864491090700589e+00	2.409806923185791039e+00
3.659213305428536400e-01	3.380109349825057286e-01	4.495272168791359380e-01	2.443495610392858008e+00	2.406580368324950925e+00
3.656294790364826297e-01	3.377535753279048980e-01	4.490558300181597406e-01	2.439936817816931836e+00	2.401548961274919680e+00
3.653378235263922136e-01	3.374318409193097223e-01	4.487856862493650456e-01	2.436656244542872773e+00	2.398013177397895213e+00
3.650463637495119373e-01	3.371087256244263419e-01	4.484962585537029534e-01	2.432746330019759373e+00	2.394212121309536201e+00
3.647550994433005345e-01	3.369509241889725448e-01	4.481021965474837887e-01	2.429362403024570849e+00	2.390275797221174781e+00
3.644640303457447605e-01	3.366859345992459507e-01	4.477408486233306895e-01	2.425147973033911608e+00	2.386731125356559069e+00
3.641731561953576723e-01	3.365012143482751794e-01	4.473862081042466743e-01	2.421738816518642423e+00	2.383432618049285079e+00
3.638824767311774067e-01	3.362643063758293249e-01	4.470219264983804619e-01	2.419260110634913197e+00	2.379813787586150475e+00
3.635919916927657924e-01	3.360328274460114284e-01	4.465255946101798212e-01	2.415719700683556237e+00	2.375908932900562487e+00
3.633017008202069076e-01	3.357532537565783848e-01	4.461894586459836942e-01	2.411692941646092159e+00	2.373055785635359349e+00
3.630116038541056356e-01	3.354613564956993033e-01	4.457313717297155531e-01	2.408727880248298536e+00	2.367943706102098034e+00
3.627217005355863888e-01	3.351198705010756118e-01	4.453742790825795939e-01	2.405092909498264930e+00	2.364971073058516726e+00
3.624319906062915542e-01	3.348682598665456145e-01	4.450282133891638736e-01	2.402059663704523729e+00	2.361191568233044435e+00
3.621424738083802719e-01	3.346590286951833249e-01	4.447245311553100766e-01	2.398369414817860257e+00	2.357460842107635290e+00
3.618531498845269923e-01	3.344073913913307994e-01	4.442433388054286558e-01	2.393943474833841289e+00	2.353149835034485271e+00
3.615640185779200322e-01	3.341568075357335688e-01	4.438586478004041824e-01	2.390504852638840827e+00	2.350095312512715751e+00
3.612750796322605207e-01	3.338698353423944498e-01	4.435081769380050387e-01	2.386789558208048945e+00	2.345183088247771330e+00
3.609863327917605114e-01	3.335760145699289136e-01	4.431687129875569453e-01	2.383076792760467466e+00	2.341618848183297796e+00
3.606977778011420943e-01	3.333269000093632140e-01	4.427959827495884793e-01	2.380252794519302384e+00	2.337574110101244163e+00
3.604094144056357307e-01	3.330074865167044762e-01	4.423351226606494491e-01	2.377196992383469265e+00	2.334710069779478481e+00
3.601212423509791427e-01	3.327857908944377163e-01	4.418868854574238281e-01	2.374248365387554127e+00	2.331401473796116619e+00
3.598332613834159255e-01	3.325984345172792178e-01	4.415716637775433107e-01	2.371078016687804713e+00	2.328847787080134957e+00
3.595454712496938265e-01	3.322365002530693334e-01	4.412186225851085775e-01	2.368127760477893862e+00	2.325630796351385143e+00
3.592578716970640240e-01	3.320323157251907076e-01	4.407529275005561686e-01	2.364879259847464166e+00	2.322443147692539345e+00
3.589704624732794058e-01	3.317662079220201621e-01	4.403391957850428806e-01	2.360704835766991305e+00	2.319603329200940145e+00
3.586832433265932929e-01	3.315448313308161921e-01	4.400066497323726900e-01	2.358067980350041726e+00	2.316005345015337724e+00
3.583962140057581625e-01	3.312077218631334641e-01	4.396676641228877136e-01	2.354030410759069714e+00	2.312450247855895924e+00
3.581093742600243157e-01	3.309605038399581756e-01	4.393444461290131331e-01	2.350850546608612479e+00	2.308893892647930102e+00
3.578227238391386011e-01	3.306759056163847132e-01	4.389571955171865936e-01	2.347339192962226040e+00	2.305857794526837701e+00
3.575362624933430267e-01	3.304801681552961834e-01	4.385409657298869335e-01	2.344236762915131500e+00	2.303183325960896255e+00
3.572499899733735385e-01	3.302756056648399330e-01	4.381788928282700502e-01	2.339733986733116833e+00	2.300671615699544148e+00
3.569639060304586886e-01	3.300336472512672148e-01	4.376929939350753251e-01	2.335747375597495790e+00	2.297284570758085565e+00
3.566780104163181919e-01	3.297786278363956658e-01	4.372958262928087203e-01	2.333056892873328625e+00	2.293277039935804673e+00
3.563923028831619821e-01	3.294093041066732952e-01	4.370634780408764186e-01	2.328646550415240046e+00	2.289851340010165437e+00
3.561067831836884912e-01	3.292348830626069534e-01	4.365031438725143209e-01	2.324650739399376054e+00	2.286757549476085227e+00
3.558214510710837608e-01	3.289815805870606180e-01	4.361754928592935787e-01	2.321883472714187491e+00	2.283450732735679001e+00
3.555363062990199441e-01	3.287519449450452269e-01	4.358948922023654360e-01	2.318675224171153904e+00	2.278461167423095013e+00
3.552513486216539729e-01	3.284866288876354679e-01	4.355328414629172085e-01	2.315743167952867498e+00	2.274563095627296860e+00
3.549665777936264477e-01	3.281017309947175664e-01	4.352387556463686580e-01	2.312147392287267067e+00	2.270840453680358362e+00
3.546819935700603610e-01	3.279353294175499922e-01	4.349263236623828743e-01	2.309211950211506270e+00	2.266732369376494027e+00
3.543975957065596538e-01	3.276926919664604476e-01	4.345326724369050764e-01	2.305871896641204177e+00	2.263100540915122139e+00
3.541133839592082722e-01	3.274498904733353921e-01	4.341763729943207140e-01	2.302725598871900203e+00	2.259678000113264140e+00
3.538293580845685016e-01	3.272627194349626012e-01	4.337300640298978882e-01	2.298175037939239829e+00	2.256538062621381346e+00
3.535455178396800791e-01	3.270717006036225616e-01	4.333174017367302233e-01	2.295716752441815167e+00	2.252628968224515305e+00
3.532618629820587497e-01	3.268404568903207630e-01	4.330298945560834278e-01	2.293225503052580105e+00	2.248511822697363716e+00
3.529783932696951010e-01	3.264578782803145285e-01	4.325612553058543197e-01	2.288995336875628617e+00	2.245126884601562178e+00
3.526951084610532305e-01	3.261912992457914884e-01	4.322037284463714490e-01	2.285464752645774755e+00	2.242626415574319854e+00
3.524120083150697469e-01	3.259179455197007691e-01	4.318864846449543271e-01	2.282469152667110368e+00	2.239769694544626599e+00
3.521290925911521597e-01	3.256251118714028614e-01	4.315768089827749510e-01	2.279252705369269716e+00	2.236595907364411495e+00
3.518463610491779914e-01	3.253583229195216586e-01	4.313291144830311286e-01	2.275526360324770181e+00	2.233821544874630582e+00
3.515638134494934453e-01	3.251295820242987578e-01	4.310423590917827896e-01	2.272616532438016534e+00	2.230739871784838346e+00
3.512814495529121284e-01	3.248844320722996115e-01	4.306903241983258690e-01	2.268859898981578027e+00	2.226992785140979425e+00
3.509992691207138304e-01	3.246575657011093741e-01	4.304377218159793350e-01	2.265093438282955951e+00	2.223530649970855588e+00
3.507172719146434137e-01	3.243189282048901112e-01	4.300837780542328126e-01	2.260883441011261485e+00	2.221041640424942010e+00
3.504354576969095358e-01	3.239272722194492804e-01	4.298205801837112761e-01	2.257374386604532823e+00	2.218727049505146542e+00
3.501538262301835402e-01	3.236347653839712901e-01	4.294935631486308525e-01	2.252681347494112085e+00	2.214103805625614818e+00
3.498723772775980123e-01	3.233253344152088871e-01	4.290684960749843735e-01	2.249470863251338493e+00	2.209979755942439894e+00
3.495911106027459470e-01	3.230552816056688759e-01	4.287954699570258876e-01	2.246050254156890080e+00	2.206529591332425877e+00
3.493100259696792498e-01	3.228212923472500995e-01	4.284173284892134892e-01	2.242725761702972775e+00	2.202330958254302473e+00
3.490291231429076824e-01	3.225986929137225623e-01	4.280030353097793450e-01	2.239076804906765972e+00	2.198433142119781358e+00
3.487484018873976410e-01	3.223157975117428853e-01	4.276771627981984514e-01	2.235913652713967803e+00	2.195750005375614489e+00
3.484678619685710466e-01	3.219912162575874204e-01	4.272446776153198678e-01	2.232855702470756931e+00	2.192767143510554906e+00
3.481875031523040120e-01	3.216275778066959301e-01	4.268760400359642437e-01	2.229217826057592777e+00	2.188367721303655866e+00
3.479073252049258436e-01	3.213234483183718404e-01	4.264867262066352471e-01	2.226272230169234589e+00	2.185236452577940636e+00
3.476273278932178745e-01	3.210339400115815311e-01	4.261359239478303973e-01	2.222900871163163483e+00	2.182481942486157234e+00
3.473475109844120778e-01	3.208324792821304339e-01	4.257155839952541654e-01	2.220021162630198663e+00	2.179165959988131007e+00
3.470678742461902333e-01	3.205434473537087103e-01	4.253741275527820886e-01	2.216447435860703585e+00	2.176172488364866098e+00
3.467884174466823732e-01	3.202503307968359025e-01	4.249934851076248021e-01	2.214063939852407348e+00	2.173183443494332678e+00
3.465091403544660054e-01	3.199569091936653176e-01	4.245406199323039642e-01	2.211655743581868006e+00	2.170355766652494633e+00
3.462300427385648360e-01	3.197075362631769391e-01	4.242001999871465312e-01	2.208594867429866326e+00	2.166531535922710638e+00
3.459511243684473825e-01	3.195023564341877842e-01	4.238125509172760430e-01	2.205881993783513906e+00	2.163320479988421585e+00
3.456723850140263621e-01	3.192459333785534481e-01	4.234381326652008615e-01	2.201511872346566534e+00	2.159567255418391785e+00
3.453938244456569162e-01	3.189665158777513776e-01	4.229363080093066496e-01	2.198599381979228440e+00	2.155890660156118965e+00
3.451154424341359439e-01	3.187616028605467222e-01	4.225438092029959458e-01	2.195633099370974062e+00	2.152766481103169927e+00
3.448372387507008807e-01	3.185444051106708363e-01	4.222184087606626335e-01	2.192181900952721474e+00	2.150556875924827249e+00
3.445592131670283664e-01	3.182355910619432127e-01	4.219959106872860355e-01	2.189439689721264237e+00	2.147158200577906850e+00
3.442813654552333014e-01	3.179592254909925364e-01	4.215823349307785128e-01	2.186821619600386679e+00	2.143816355280249386e+00
3.440036953878677917e-01	3.176983566074079723e-01	4.212553287112828504e-01	2.183933482424363248e+00	2.140743239945269494e+00
3.437262027379198170e-01	3.174582640010205070e-01	4.208933154850897362e-01	2.180707930592248545e+00	2.137198255558498516e+00
3.434488872788122316e-01	3.172922443043108554e-01	4.205442616354860830e-01	2.176634818738251820e+00	2.133087441812669294e+00
3.431717487844017089e-01	3.171137528423334517e-01	4.201984280474340694e-01	2.172890628392583068e+00	2.130977650672789547e+00
3.428947870289775768e-01	3.168717897224399005e-01	4.199162173957585731e-01	2.169386670501152192e+00	2.127845330928384904e+00
3.426180017872606509e-01	3.166037722560149370e-01	4.195422751845138132e-01	2.166744597474696832e+00	2.125231041637524854e+00
3.423413928344021806e-01	3.162806619276629649e-01	4.191594477757813464e-01	2.164049897326304261e+00	2.122069371953613892e+00
3.420649599459828494e-01	3.160602799262398621e-01	4.188369866432794519e-01	2.161073742489910021e+00	2.118434824166798514e+00
3.417887028980116648e-01	3.158189436132707861e-01	4.185111454449675916e-01	2.157814277830157224e+00	2.115137163479578586e+00
3.415126214669245708e-01	3.155251455482038225e-01	4.181133373021345134e-01	2.154777069367728171e+00	2.112398201095012418e+00
3.412367154295838367e-01	3.152722115892770960e-01	4.177891019250469795e-01	2.150987968001038642e+00	2.110062274174928643e+00
3.409609845632766700e-01	3.150689908701147512e-01	4.174179465401202660e-01	2.147352689994107333e+00	2.106734219131423558e+00
3.406854286457141057e-01	3.147693144894115336e-01	4.170102528002087583e-01	2.144281748865174642e+00	2.101453491648364924e+00
3.404100474550302291e-01	3.145791216086285536e-01	4.164994602039049365e-01	2.141643145462435616e+00	2.099225870305295061e+00
3.401348407697806775e-01	3.142644536974425473e-01	4.161761249570910537e-01	2.138985590335207299e+00	2.096074455619061361e+00
3.398598083689419180e-01	3.139550923961610396e-01	4.159435382090643785e-01	2.136026284111707696e+00	2.093569757089866812e+00
3.395849500319101377e-01	3.136829431648765487e-01	4.154523582456244313e-01	2.132419069088694830e+00	2.090469656436728219e+00
3.393102655384999111e-01	3.133644327799629536e-01	4.151181877803293840e-01	2.129259093871252784e+00	2.087218957180384304e+00
3.390357546689435897e-01	3.130718617909927226e-01	4.146674744956881931e-01	2.126196560922474443e+00	2.082885588670171373e+00
3.387614172038898031e-01	3.127826995248849662e-01	4.141620156498685978e-01	2.123068963744198179e+00	2.079990439338280872e+00
3.384872529244026262e-01	3.124923935830456467e-01	4.136670402193197149e-01	2.119567295295756271e+00	2.075759470742991830e+00
3.382132616119606361e-01	3.122190567410653705e-01	4.133714837833795119e-01	2.116583884978724850e+00	2.072999137359775812e+00
3.379394430484555789e-01	3.119423424143202284e-01	4.130111421662288063e-01	2.112193177405433886e+00	2.069515748111021125e+00
3.376657970161915934e-01	3.117785148629031999e-01	4.126381411770531638e-01	2.109540959412655514e+00	2.066100976304848125e+00
3.373923232978839892e-01	3.115580713169833760e-01	4.124077161720244855e-01	2.105228579627549390e+00	2.063140058159490309e+00
3.371190216766583037e-01	3.113113189827603766e-01	4.121271068269750648e-01	2.102025370784330160e+00	2.060446472721433775e+00
3.368458919360493575e-01	3.111164017353021394e-01	4.118544555454640710e-01	2.098870701697726382e+00	2.057487171842772078e+00
3.365729338599999787e-01	3.108165291522585472e-01	4.115236730407798582e-01	2.094925260638690112e+00	2.053734912743604646e+00
3.363001472328601693e-01	3.106173572615140710e-01	4.112209886305515649e-01	2.092297374799853227e+00	2.051137807184751694e+00
3.360275318393861066e-01	3.103016173790785759e-01	4.109295455750562875e-01	2.090099728299574799e+00	2.048925077673622308e+00
3.357550874647389216e-01	3.100050768750626240e-01	4.107113791609068310e-01	2.087198121531280925e+00	2.046175499229138328e+00
3.354828138944839777e-01	3.098292102728499864e-01	4.104669777266018449e-01	2.083918045587101364e+00	2.043570472910539948e+00
3.352107109145894825e-01	3.096192720605445148e-01	4.101546559628234667e-01	2.081501657523451509e+00	2.041413047347800713e+00
3.349387783114259887e-01	3.094095376271324138e-01	4.098025791600307111e-01	2.079029630516123106e+00	2.038584430931706493e+00
3.346670158717647281e-01	3.091846875459056676e-01	4.094529683364684369e-01	2.076869308528648705e+00	2.035542185336589593e+00
3.343954233827772238e-01	3.089286293959918606e-01	4.090213275228224976e-01	2.074285984647525449e+00	2.032507455518513417e+00
3.341240006320339573e-01	3.086624713180953217e-01	4.086832483682132922e-01	2.071278077154148356e+00	2.029805637211444136e+00
3.338527474075034807e-01	3.083873602627881794e-01	4.083922524921154151e-01	2.069266601302334418e+00	2.027341627508255417e+00
3.335816634975513062e-01	3.080585718518572547e-01	4.080947465287189657e-01	2.066018360820759181e+00	2.023425913325508141e+00
3.333107486909391293e-01	3.078321170098458071e-01	4.076972419193894415e-01	2.062748362287862847e+00	2.021063965007824148e+00
3.330400027768236626e-01	3.075791120885233987e-01	4.074068493712901251e-01	2.060330908692958651e+00	2.017586504222950161e+00
3.327694255447555816e-01	3.072513608021718579e-01	4.071116432679360297e-01	2.057628812573010890e+00	2.014172101432343709e+00
3.324990167846789135e-01	3.070228549510239935e-01	4.068051293332370921e-01	2.054943984862294570e+00	2.011307189243013216e+00
3.322287762869295946e-01	3.067998646336370094e-01	4.064732855824894076e-01	2.051752552384026096e+00	2.008754262425624937e+00
3.319587038422347480e-01	3.065450252875429604e-01	4.061543599285959982e-01	2.048233600386355491e+00	2.005485627031435403e+00
3.316887992417117403e-01	3.062563075478509922e-01	4.058627426716003850e-01	2.045676375838688443e+00	2.002612696859978225e+00
3.314190622768670713e-01	3.060417338565415424e-01	4.056213258346160200e-01	2.042508804626367525e+00	1.999693812679147698e+00
3.311494927395955412e-01	3.058046378626060879e-01	4.053300806858043948e-01	2.039403346142866003e+00	1.997270771381612908e+00
3.308800904221792516e-01	3.055709999316794656e-01	4.050300621187328809e-01	2.035956079779897454e+00	1.994889770675178253e+00
3.306108551172864951e-01	3.053292326449296157e-01	4.047219346516646721e-01	2.033085297672142744e+00	1.992137470465952909e+00
3.303417866179709783e-01	3.051144907411318385e-01	4.044003552241736132e-01	2.029512977875648883e+00	1.989756881312263026e+00
3.300728847176709890e-01	3.048552309343015576e-01	4.041073084902250256e-01	2.027171560423009389e+00	1.986991279388173659e+00
3.298041492102079530e-01	3.045536049671851431e-01	4.037803316432372336e-01	2.023889770185100634e+00	1.985101325920603843e+00
3.295355798897860455e-01	3.043376830137628497e-01	4.034086284985596849e-01	2.020236653106982860e+00	1.982318663854161223e+00
3.292671765509909143e-01	3.040667240762386370e-01	4.030569199436168093e-01	2.018417161213021505e+00	1.979288157870873421e+00
3.289989389887887361e-01	3.037340363499164697e-01	4.026873898573262722e-01	2.016181139672838185e+00	1.976666058849533059e+00
3.287308669985255505e-01	3.034720502896481875e-01	4.023682565468763017e-01	2.013513062589828095e+00	1.974234905613032387e+00
3.284629603759259830e-01	3.031861500062461023e-01	4.020519482073279249e-01	2.010901540657543229e+00	1.972388877553711506e+00
3.281952189170925238e-01	3.028858654036230003e-01	4.015099389286017062e-01	2.007915951891566131e+00	1.969505911192972469e+00
3.279276424185045835e-01	3.025711099661936854e-01	4.012271604066496300e-01	2.005518150749717954e+00	1.967180087414116318e+00
3.276602306770174389e-01	3.022959531083573848e-01	4.008782359495968173e-01	2.002331078109994333e+00	1.964813518596906228e+00
3.273929834898614000e-01	3.020649385216095939e-01	4.004182103669379211e-01	1.998714143855232939e+00	1.962216829241001381e+00
3.271259006546409220e-01	3.018854548169853658e-01	4.001856230210610876e-01	1.994815732225140525e+00	1.959093209987642137e+00
3.268589819693336618e-01	3.016692204139768685e-01	3.999002192828369773e-01	1.993058877983011401e+00	1.956454045576014655e+00
3.265922272322894226e-01	3.014453429680143404e-01	3.995603730972516754e-01	1.990775748959964675e+00	1.953605548763808875e+00
3.263256362422293777e-01	3.012447549486618192e-01	3.993384958706282517e-01	1.987166008934781347e+00	1.951805576252974461e+00
3.260592087982452369e-01	3.009531232897203479e-01	3.990300908401706037e-01	1.984164577843637423e+00	1.949252856202303708e+00
3.257929446997981926e-01	3.005998855809572379e-01	3.986538048057846617e-01	1.981020155476639566e+00	1.946354020720264311e+00
3.255268437467180309e-01	3.002755419354534161e-01	3.983697702179618827e-01	1.977632123117574858e+00	1.944199220199539280e+00
3.252609057392022440e-01	2.999505635021127437e-01	3.980236937570387212e-01	1.975187512184494176e+00	1.941154052621136383e+00
3.249951304778152528e-01	2.997474118385667352e-01	3.976170407752153690e-01	1.972674651698787640e+00	1.938505398248407063e+00
3.247295177634872410e-01	2.995443886642626397e-01	3.971799059725902858e-01	1.970326686156326890e+00	1.935791600195909901e+00
3.244640673975135448e-01	2.993192911448728233e-01	3.969350925920474560e-01	1.967615515454332442e+00	1.932851955877479710e+00
3.241987791815536535e-01	2.991229131876761427e-01	3.966347626458753828e-01	1.965660047478974271e+00	1.930259056394660666e+00
3.239336529176300994e-01	2.988376568591817328e-01	3.962531789932166593e-01	1.962401122835811140e+00	1.927837736024900828e+00
3.236686884081280136e-01	2.986387521343592533e-01	3.960286620480433784e-01	1.960081534926655822e+00	1.925099533516113626e+00
3.234038854557938492e-01	2.984243697000014128e-01	3.957468176663745951e-01	1.957275488902544547e+00	1.922915848260213556e+00
3.231392438637347708e-01	2.980226133344908157e-01	3.953922440394545545e-01	1.954375780677102048e+00	1.920790467728830553e+00
3.228747634354175999e-01	2.978221764319716192e-01	3.950848143789186806e-01	1.951335058534453548e+00	1.918141320573229391e+00
3.226104439746679264e-01	2.976083120525602199e-01	3.946710825985061399e-01	1.949153884495151479e+00	1.915122178034770029e+00
3.223462852856694427e-01	2.973624911762433598e-01	3.942439937955766749e-01	1.946264919824529427e+00	1.911754848116167471e+00
3.220822871729628889e-01	2.971318826824784765e-01	3.938638604704269852e-01	1.943318658555013290e+00	1.909223949879334858e+00
3.218184494414452201e-01	2.969113319854719824e-01	3.935467987567220494e-01	1.941148529163473579e+00	1.906252662811822596e+00
3.215547718963687185e-01	2.966961428461793449e-01	3.932466238522766000e-01	1.938943016393174679e+00	1.904109614454289279e+00
3.212912543433402157e-01	2.964999437427902618e-01	3.928797505220862352e-01	1.935746746717102340e+00	1.901578058837688268e+00
3.210278965883202051e-01	2.963350993859868998e-01	3.924871906142215483e-01	1.932927141573417495e+00	1.897864242875824559e+00
3.207646984376218979e-01	2.960371468122841021e-01	3.920234909715009652e-01	1.930659936298659618e+00	1.895590552084424507e+00
3.205016596979105570e-01	2.957476757668435763e-01	3.916711512549632124e-01	1.927344724850412527e+00	1.892618638968494471e+00
3.202387801762023312e-01	2.955444932288804338e-01	3.913503359436871776e-01	1.924781090325263122e+00	1.890659416687484828e+00
3.199760596798638113e-01	2.952758541155611205e-01	3.910667787928120975e-01	1.922377230862791109e+00	1.888488454905868918e+00
3.197134980166108087e-01	2.950975893654862459e-01	3.908071721657285225e-01	1.919312585861248088e+00	1.886665245365757082e+00
3.194510949945077449e-01	2.948580974244440767e-01	3.904551030089514763e-01	1.916597495119798378e+00	1.884346980312371800e+00
3.191888504219667078e-01	2.946301419960251078e-01	3.901727477771950170e-01	1.913912455487380093e+00	1.880976667065646257e+00
3.189267641077467852e-01	2.944050557546135094e-01	3.898870547631942962e-01	1.910866583960354914e+00	1.878530490311930201e+00
3.186648358609527332e-01	2.941936056314580772e-01	3.895148692918628530e-01	1.907499730614651723e+00	1.875591336475573856e+00
3.184030654910348646e-01	2.939883828874883531e-01	3.892582173374621868e-01	1.905424477983840958e+00	1.872833120640466253e+00
3.181414528077877168e-01	2.937034877517410991e-01	3.889250109276429779e-01	1.903111002892881931e+00	1.869887737136600281e+00
3.178799976213492195e-01	2.934686702410815307e-01	3.886891209444283124e-01	1.900114199159806283e+00	1.867171985357314989e+00
3.176186997422001390e-01	2.931486850507012409e-01	3.883946285865534365e-01	1.897480082949888347e+00	1.864865413456742393e+00
3.173575589811631903e-01	2.928816333205924161e-01	3.881314884441333657e-01	1.893900967503578947e+00	1.861502204628710189e+00
3.170965751494019269e-01	2.926364048380143412e-01	3.877755484155294696e-01	1.891262314988517268e+00	1.858535268614048386e+00
3.168357480584202968e-01	2.923869479896030188e-01	3.873441932400407683e-01	1.887849268634481437e+00	1.855936616661239880e+00
3.165750775200615874e-01	2.921812576744596268e-01	3.869500743281575339e-01	1.885042451485704484e+00	1.853616141248395799e+00
3.163145633465078155e-01	2.920220245657236813e-01	3.866541069243177864e-01	1.882362438254837622e+00	1.851047488314441436e+00
3.160542053502785054e-01	2.918735263356442844e-01	3.862907735183794267e-01	1.879475140904811603e+00	1.847994328786846108e+00
3.157940033442304117e-01	2.916343589353495025e-01	3.860434924850471017e-01	1.876553079263668877e+00	1.845149240991208472e+00
3.155339571415564093e-01	2.914571231786382555e-01	3.857344858311687052e-01	1.874444225968784572e+00	1.842406792830006745e+00
3.152740665557847155e-01	2.911621652678628713e-01	3.853976523005346322e-01	1.871774760533782667e+00	1.839858221271041261e+00
3.150143314007780582e-01	2.909295813074075365e-01	3.851277934467240427e-01	1.869054118895906225e+00	1.837046428983635682e+00
3.147547514907330646e-01	2.906195172027377094e-01	3.848269203730957932e-01	1.865909854745752217e+00	1.834705215427979930e+00
3.144953266401792624e-01	2.903881200216845704e-01	3.845399771937431099e-01	1.863104079972356386e+00	1.832164595980311228e+00
3.142360566639782471e-01	2.901347327063912851e-01	3.841661876558408739e-01	1.860998855594195645e+00	1.828761283961471085e+00
3.139769413773231821e-01	2.899403683522429054e-01	3.838499712041586465e-01	1.858819618764966375e+00	1.826547253043995678e+00
3.137179805957376888e-01	2.897630804315067810e-01	3.835556705012087009e-01	1.856721123283652242e+00	1.822954286359541376e+00
3.134591741350752359e-01	2.895315825178948477e-01	3.832663317998236119e-01	1.853877136491373978e+00	1.820284456695613784e+00
3.132005218115182510e-01	2.892400065855897928e-01	3.829261969898818396e-01	1.851266162564506379e+00	1.817721732674975499e+00
3.129420234415775659e-01	2.890583080858902809e-01	3.826335742229501347e-01	1.847861158436856499e+00	1.814406270916254948e+00
3.126836788420911950e-01	2.887238829924087535e-01	3.823170149370442861e-01	1.845072767793926038e+00	1.811942724559548523e+00
3.124254878302240579e-01	2.884798961186522126e-01	3.819373398523781549e-01	1.842712706818077528e+00	1.810361908629709582e+00
3.121674502234669246e-01	2.881521493413224388e-01	3.816372854127083603e-01	1.839072099699685880e+00	1.807662015168567171e+00
3.119095658396355830e-01	2.879402912576877194e-01	3.812432919058872383e-01	1.836727384460616674e+00	1.804737259900895952e+00
3.116518344968702281e-01	2.876773236592078398e-01	3.808864206567046939e-01	1.835166229792119852e+00	1.802794685395861851e+00
3.113942560136346849e-01	2.875104455547177196e-01	3.804681186322133035e-01	1.832722262376644151e+00	1.800482098160705480e+00
3.111368302087155757e-01	2.873311124049591214e-01	3.801219161601823160e-01	1.830143249459432297e+00	1.797938610866401721e+00
3.108795569012214877e-01	2.870208660651449861e-01	3.797202705232198827e-01	1.826939401043167654e+00	1.794660067886348909e+00
3.106224359105824173e-01	2.867820822210194187e-01	3.792567057736875302e-01	1.824655485989047587e+00	1.792375691210123856e+00
3.103654670565487717e-01	2.866089910860105672e-01	3.790751919383098523e-01	1.822293392539598322e+00	1.789784046223662495e+00
3.101086501591907574e-01	2.863188451815362745e-01	3.787512866105526843e-01	1.820055600811697927e+00	1.787152656481675761e+00
3.098519850388977148e-01	2.860703489360701957e-01	3.783621514740327929e-01	1.817634217537595687e+00	1.785009181782124532e+00
3.095954715163770632e-01	2.858112965606733336e-01	3.780772076110652802e-01	1.815336593488787953e+00	1.782466828004488635e+00
3.093391094126538565e-01	2.854820053624005372e-01	3.777775655691535395e-01	1.813138802335873212e+00	1.779715868532650180e+00
3.090828985490698400e-01	2.852948543480961496e-01	3.775011092584699135e-01	1.810887385355955947e+00	1.777500127357047432e+00
3.088268387472827836e-01	2.850992416692004761e-01	3.772449792920486988e-01	1.808211406027240509e+00	1.775190653512452421e+00
3.085709298292657610e-01	2.848934401743800637e-01	3.769289403221806056e-01	1.805406405575295858e+00	1.772923688953182975e+00
3.083151716173062606e-01	2.847035317763779716e-01	3.765588398521218516e-01	1.802536116057588345e+00	1.770919030319358489e+00
3.080595639340056313e-01	2.844583748563707659e-01	3.761698149314642303e-01	1.799059215043833149e+00	1.768094986746306274e+00
3.078041066022783601e-01	2.842060214365723092e-01	3.759276208675468300e-01	1.796541983065123471e+00	1.766127012665615226e+00
3.075487994453510732e-01	2.839161335742170778e-01	3.755968561964377339e-01	1.793994143622759330e+00	1.763093230518170795e+00
3.072936422867620365e-01	2.836371837721373135e-01	3.751837393638325913e-01	1.791239490612205554e+00	1.760437039739398912e+00
3.070386349503603785e-01	2.834320876748215867e-01	3.747835541434639262e-01	1.788324947287043720e+00	1.757751618274336014e+00
3.067837772603053126e-01	2.831565920746878517e-01	3.744348869494203425e-01	1.786180090118322683e+00	1.754858279986785341e+00
3.065290690410654717e-01	2.829978636026573846e-01	3.741208551874923849e-01	1.783203916762834407e+00	1.751923997132403210e+00
3.062745101174181306e-01	2.827590593286871123e-01	3.737459536468434873e-01	1.780997468486410495e+00	1.749732378569854641e+00
3.060201003144485399e-01	2.824291488057251720e-01	3.733505142218782047e-01	1.778078795593330375e+00	1.747054513296530276e+00
3.057658394575490379e-01	2.821312873311458413e-01	3.730978955435393929e-01	1.775904854369825703e+00	1.745004396642001243e+00
3.055117273724185512e-01	2.818925783982499378e-01	3.727891644883602473e-01	1.773935472168885141e+00	1.742057907216961965e+00
3.052577638850618169e-01	2.816184305836041402e-01	3.724904720781658796e-01	1.771818723899200254e+00	1.739629016320427546e+00
3.050039488217886063e-01	2.813718178832837480e-01	3.721644238333761123e-01	1.768415319629820903e+00	1.736936328765227522e+00
3.047502820092130027e-01	2.811478449584299821e-01	3.718667294491090902e-01	1.765988273093172634e+00	1.735032809426475087e+00
3.044967632742527908e-01	2.808967268647298843e-01	3.715219768777851539e-01	1.762206957587231670e+00	1.732629951551124092e+00
3.042433924441286242e-01	2.807250383789544057e-01	3.712214933849527498e-01	1.759787826182771742e+00	1.729690624821526024e+00
3.039901693463634702e-01	2.805408280531653253e-01	3.709545626482648739e-01	1.757497564318637906e+00	1.727214060677082941e+00
3.037370938087817218e-01	2.802676228982341478e-01	3.706063187820831106e-01	1.755488484653089820e+00	1.724467450318645012e+00
3.034841656595086978e-01	2.800104391763279521e-01	3.702975107283413836e-01	1.753171340544777745e+00	1.722547470737584296e+00
3.032313847269696994e-01	2.798031840453617525e-01	3.699629301379115942e-01	1.750498869352942855e+00	1.720283294186041534e+00
3.029787508398895657e-01	2.795207361843716209e-01	3.696716364763006357e-01	1.748197143523472219e+00	1.718591404209994788e+00
3.027262638272917861e-01	2.793518474024461740e-01	3.693356677625070361e-01	1.746147418935881213e+00	1.716563945377732159e+00
3.024739235184979447e-01	2.790318002857500312e-01	3.691079848970251209e-01	1.743642313416904344e+00	1.714487623653746962e+00
3.022217297431268879e-01	2.788231038104997395e-01	3.688239799563776122e-01	1.741948394205320660e+00	1.712309736014168138e+00
3.019696823310942246e-01	2.786544767887021989e-01	3.684492273466574153e-01	1.739656258085934049e+00	1.710008680876108134e+00
3.017177811126113829e-01	2.784122134787901381e-01	3.681144861837369886e-01	1.737244435394725617e+00	1.708245900658038163e+00
3.014660259181851099e-01	2.781663348508380817e-01	3.678269259239719813e-01	1.733595438028771474e+00	1.706704318577783486e+00
3.012144165786168615e-01	2.778619013204225441e-01	3.676269020636026008e-01	1.730981702728605409e+00	1.704638935495053742e+00
3.009629529250018587e-01	2.776338895458225209e-01	3.673038871792745352e-01	1.728231934448254403e+00	1.702844096251151740e+00
3.007116347887285324e-01	2.773820835960392750e-01	3.670679533532515970e-01	1.726018785397911204e+00	1.700659203170100220e+00
3.004604620014779681e-01	2.771585828479758984e-01	3.668302698988141763e-01	1.723527114433690111e+00	1.698039720867742020e+00
3.002094343952231292e-01	2.769378432440795512e-01	3.664918926802153143e-01	1.721292771089490969e+00	1.695125501779989996e+00
2.999585518022280239e-01	2.767269824303121295e-01	3.660615686155699877e-01	1.719015754713813404e+00	1.692339452733058636e+00
2.997078140550474279e-01	2.765204506230966586e-01	3.657564850758046604e-01	1.716626710745867479e+00	1.690571835893098784e+00
2.994572209865256074e-01	2.762549342447699896e-01	3.654024926882151192e-01	1.714030614050794155e+00	1.688178059458109281e+00
2.992067724297963749e-01	2.760686243788352812e-01	3.650473594920549125e-01	1.711504768012974464e+00	1.686136756894105693e+00
2.989564682182818678e-01	2.758078061848152074e-01	3.646429739270546366e-01	1.708995958600460607e+00	1.683190669410631335e+00
2.987063081856921598e-01	2.755840856915627302e-01	3.642745977598449980e-01	1.706971886660489268e+00	1.680834844763673619e+00
2.984562921660244839e-01	2.754002971129810851e-01	3.640031498345415173e-01	1.705065769301471468e+00	1.678785738520828241e+00
2.982064199935625104e-01	2.751423464911116334e-01	3.636728710162244194e-01	1.702965360094276015e+00	1.676668638447195603e+00
2.979566915028760699e-01	2.749399995320922496e-01	3.633995927366701628e-01	1.700593695464868160e+00	1.674687196644716325e+00
2.977071065288198204e-01	2.747160519700996284e-01	3.630950625292129752e-01	1.697741875633891784e+00	1.672130690381204543e+00
2.974576649065333034e-01	2.744682024452014812e-01	3.627699364281293803e-01	1.695010104993518674e+00	1.669705950170475184e+00
2.972083664714396667e-01	2.742831317557068993e-01	3.623458539794834343e-01	1.692732080861960586e+00	1.667322141818335046e+00
2.969592110592456646e-01	2.740857742562082811e-01	3.620661083707363836e-01	1.690016789249254359e+00	1.664364997497790766e+00
2.967101985059403813e-01	2.738728464815171071e-01	3.617872793168097623e-01	1.687276419649918147e+00	1.662104449441105247e+00
2.964613286477948972e-01	2.735537978212423948e-01	3.615749738863566209e-01	1.684980605248348917e+00	1.659854979413356579e+00
2.962126013213616793e-01	2.733506419842898771e-01	3.613089254340491885e-01	1.682662361609933876e+00	1.657900802275949381e+00
2.959640163634739141e-01	2.731155310636844136e-01	3.610170053605159524e-01	1.680127887348717985e+00	1.655545311300059108e+00
2.957155736112446198e-01	2.729104981185463408e-01	3.605762955081924792e-01	1.678419994726167541e+00	1.654025692723045671e+00
2.954672729020663691e-01	2.727049911293097928e-01	3.602853119200734588e-01	1.675948536780532239e+00	1.652270286076005679e+00
2.952191140736103447e-01	2.724563831141578740e-01	3.599016371596677200e-01	1.673423446744747300e+00	1.650049840978533577e+00
2.949710969638260072e-01	2.722652422299810526e-01	3.595452725701439589e-01	1.671101199158517181e+00	1.646880554012367437e+00
2.947232214109402060e-01	2.720512287182470512e-01	3.591592484699914212e-01	1.668923895236137156e+00	1.644307387102426521e+00
2.944754872534564583e-01	2.718181024811121560e-01	3.588284208552300902e-01	1.666284315513192782e+00	1.641724737524683064e+00
2.942278943301547267e-01	2.716330320716838220e-01	3.585432178400724257e-01	1.663480732861912559e+00	1.638561224211787515e+00
2.939804424800905869e-01	2.713200178079231417e-01	3.582630073278980642e-01	1.661080175566114647e+00	1.636374115449595434e+00
2.937331315425942835e-01	2.710685455898840801e-01	3.579269596480468274e-01	1.659573159978538159e+00	1.634002752131157088e+00
2.934859613572706749e-01	2.708091306603622739e-01	3.575407259247373459e-01	1.657230516548123145e+00	1.632072905408500363e+00
2.932389317639981785e-01	2.705768320959140993e-01	3.571903834562897839e-01	1.654884442605908834e+00	1.630360462701128998e+00
2.929920426029283265e-01	2.704018056503727507e-01	3.568072549291119167e-01	1.652166946346157683e+00	1.628199703362760209e+00
2.927452937144850997e-01	2.702685087327469371e-01	3.564888923460753922e-01	1.650589546554092735e+00	1.625312679548135630e+00
2.924986849393642618e-01	2.700426391285976058e-01	3.562346656527672906e-01	1.647806098816478215e+00	1.623618061171640425e+00
2.922522161185329703e-01	2.698426390869342884e-01	3.559903807955246968e-01	1.645257862763122025e+00	1.621115508941601169e+00
2.920058870932288331e-01	2.696151726101292945e-01	3.557061227171057216e-01	1.643362536488552017e+00	1.618761776415594378e+00
2.917596977049594087e-01	2.694109527614989563e-01	3.553887316161035703e-01	1.640340700749826075e+00	1.615411680621857693e+00
2.915136477955018179e-01	2.692112374916767470e-01	3.550098209780367942e-01	1.638887588001294304e+00	1.613417531271345240e+00
2.912677372069018555e-01	2.689850309192108879e-01	3.547179003539333575e-01	1.637009062585595753e+00	1.611195744954568632e+00
2.910219657814734906e-01	2.687611952814742966e-01	3.543681843781059104e-01	1.634696502637356774e+00	1.609285413349220706e+00
2.907763333617982560e-01	2.684963656722163527e-01	3.540904291382834246e-01	1.632451600116275658e+00	1.605692453549782295e+00
2.905308397907245266e-01	2.682860598936915308e-01	3.538194315814576774e-01	1.629823913117566470e+00	1.603990103793491384e+00
2.902854849113672420e-01	2.680768610756155690e-01	3.534788778544738497e-01	1.627462188397236220e+00	1.602032008796112628e+00
2.900402685671069070e-01	2.678117463766610529e-01	3.533044738377618121e-01	1.624721550419867322e+00	1.600134467818630668e+00
2.897951906015893697e-01	2.676186472558965690e-01	3.529763951110299613e-01	1.622145278124740297e+00	1.597754778792782604e+00
2.895502508587246560e-01	2.674313719167895065e-01	3.526543840697418108e-01	1.620685300149733887e+00	1.594832078786375229e+00
2.893054491826871355e-01	2.672437745687596955e-01	3.522806489662465568e-01	1.617230319349428846e+00	1.593170416595290018e+00
2.890607854179143010e-01	2.669329436457704707e-01	3.518853754967922187e-01	1.615361184064171507e+00	1.590394316061558566e+00
2.888162594091065460e-01	2.666974218275969810e-01	3.515929880743539626e-01	1.612792309014945413e+00	1.588424724099265939e+00
2.885718710012263877e-01	2.664857205140978569e-01	3.513265828213181785e-01	1.609984780120797598e+00	1.586027447246578292e+00
2.883276200394979671e-01	2.662663468646624954e-01	3.509999497290043347e-01	1.606981617630905745e+00	1.583402946745495976e+00
2.880835063694062725e-01	2.660580556112546180e-01	3.506763238175854558e-01	1.605101400498170294e+00	1.580425314604079867e+00
2.878395298366968613e-01	2.658475409089313124e-01	3.504242710452231124e-01	1.602695181011862591e+00	1.578277411807539776e+00
2.875956902873750276e-01	2.657116387503841159e-01	3.501376999975542859e-01	1.600292806174441695e+00	1.576087650536663665e+00
2.873519875677053581e-01	2.655436658670138339e-01	3.498295205983518175e-01	1.597844053960955746e+00	1.573736869211900702e+00
2.871084215242110105e-01	2.653574049040269278e-01	3.495723916501586870e-01	1.595502985154032993e+00	1.571622128651260830e+00
2.868649920036734358e-01	2.651276105033585351e-01	3.492950372695934336e-01	1.593715117571592899e+00	1.569325124607667599e+00
2.866216988531313237e-01	2.648923680804657343e-01	3.490435346828627550e-01	1.591713051191553374e+00	1.567557823581314569e+00
2.863785419198803806e-01	2.646933809006934424e-01	3.488381110413872332e-01	1.589920044589381964e+00	1.565096854490272138e+00
2.861355210514727743e-01	2.644755826905709206e-01	3.484830346583529526e-01	1.587457028196585851e+00	1.562908009363659145e+00
2.858926360957162460e-01	2.642772279861357876e-01	3.482235428837616165e-01	1.584669936150524094e+00	1.560220303437334977e+00
2.856498869006739993e-01	2.640575961826120976e-01	3.478981248638684520e-01	1.581939661630813232e+00	1.558088620546464798e+00
2.854072733146635898e-01	2.638035707482297432e-01	3.474830049472566462e-01	1.579921594009186192e+00	1.555582382258877905e+00
2.851647951862568142e-01	2.635834306384025050e-01	3.471573493529315213e-01	1.577916761103193011e+00	1.553527453665167313e+00
2.849224523642789886e-01	2.633856740150470332e-01	3.468447656280251312e-01	1.575708080651403664e+00	1.551263613811115771e+00
2.846802446978082268e-01	2.631591875152490823e-01	3.464268274662673508e-01	1.574140978610981900e+00	1.549166918352109956e+00
2.844381720361749966e-01	2.629430881885334581e-01	3.460644184014508018e-01	1.571792819831548060e+00	1.546740644206899828e+00
2.841962342289617860e-01	2.627957380008641430e-01	3.457308863727708292e-01	1.570061009431503951e+00	1.544322362217890765e+00
2.839544311260021603e-01	2.625247455522358164e-01	3.454281916436408029e-01	1.567274558143124219e+00	1.541874260384299200e+00
2.837127625773804285e-01	2.623323545966138037e-01	3.451414602483119931e-01	1.564991229820032137e+00	1.539839258847392811e+00
2.834712284334309218e-01	2.620145554856503911e-01	3.448545610239168724e-01	1.562320844501435158e+00	1.537938056948910504e+00
2.832298285447377162e-01	2.618190483399061019e-01	3.445186570996736641e-01	1.559740975983042954e+00	1.535600382833474553e+00
2.829885627621337996e-01	2.615413991990370168e-01	3.443179637838924001e-01	1.557814148039029956e+00	1.533466607637787860e+00
2.827474309367006278e-01	2.613452569873235820e-01	3.440107126885009747e-01	1.556162349016689816e+00	1.531562564155227069e+00
2.825064329197675694e-01	2.610974373145225069e-01	3.436776727581590252e-01	1.554391471601378916e+00	1.529758614766496549e+00
2.822655685629114619e-01	2.607847682375587506e-01	3.434646270477024199e-01	1.551800247719063330e+00	1.528237869253654679e+00
2.820248377179557231e-01	2.606021910407387288e-01	3.432394005983051555e-01	1.549492326733620917e+00	1.526568523528343047e+00
2.817842402369703514e-01	2.604132198704080525e-01	3.429035856987175945e-01	1.547629000040101177e+00	1.524716452592927540e+00
2.815437759722707600e-01	2.602048251647824384e-01	3.426168766525524711e-01	1.545459933447773881e+00	1.522956950415703670e+00
2.813034447764176660e-01	2.600123913788495167e-01	3.423015036391686694e-01	1.542836378900071859e+00	1.521090475369693884e+00
2.810632465022165349e-01	2.598351503153940589e-01	3.419572551196432553e-01	1.540188841186039381e+00	1.518573909565315683e+00
2.808231810027167485e-01	2.596320515380701743e-01	3.416607945981126604e-01	1.537682495873532895e+00	1.516665976018525930e+00
2.805832481312113824e-01	2.593825286529679586e-01	3.413204698677940185e-01	1.535352235932205822e+00	1.514535874167303842e+00
2.803434477412364290e-01	2.591813750651937309e-01	3.409940827761588356e-01	1.533096558296284551e+00	1.511631506202096187e+00
2.801037796865705198e-01	2.589271406933233988e-01	3.407395295736381780e-01	1.530285832862849249e+00	1.509783896843960083e+00
2.798642438212339267e-01	2.586808958570803729e-01	3.403698258727781423e-01	1.528185529738864012e+00	1.506534262343197872e+00
2.796248399994886169e-01	2.585033542637855120e-01	3.400355016820707510e-01	1.526252005866749251e+00	1.504533799738569932e+00
2.793855680758372539e-01	2.582820689818572379e-01	3.397594723175880738e-01	1.524165484131900339e+00	1.503032145790349272e+00
2.791464279050230868e-01	2.580894614288241629e-01	3.395280723771806342e-01	1.522575511122089553e+00	1.500731758912098979e+00
2.789074193420289505e-01	2.578663657320883207e-01	3.393341213078551188e-01	1.520068837626361358e+00	1.498930705097387905e+00
2.786685422420770997e-01	2.576169584774917753e-01	3.390952984550766880e-01	1.518307216856634057e+00	1.497243259110341285e+00
2.784297964606284870e-01	2.574234020041925586e-01	3.387789064843954590e-01	1.516705970316787333e+00	1.494933356888246134e+00
2.781911818533823744e-01	2.571772136876686599e-01	3.384466773750033353e-01	1.515527921160097380e+00	1.493551311969716133e+00
2.779526982762756671e-01	2.569514621699396373e-01	3.381661720525240833e-01	1.512960550748959410e+00	1.491290629206981189e+00
2.777143455854824694e-01	2.567189714175691639e-01	3.379032465617601844e-01	1.511039313564345177e+00	1.488476972947821775e+00
2.774761236374138074e-01	2.564996553878157171e-01	3.375803979423195322e-01	1.508754409796980278e+00	1.486642887872618335e+00
2.772380322887164072e-01	2.561946616429593426e-01	3.372938123584277026e-01	1.506252096760008374e+00	1.484557375232326004e+00
2.770000713962730288e-01	2.559086341450498847e-01	3.370212310926632426e-01	1.503643180697893378e+00	1.482782147009617191e+00
2.767622408172013548e-01	2.557230626937818108e-01	3.367833642636826053e-01	1.501378121144929079e+00	1.481085874125525503e+00
2.765245404088538250e-01	2.554631798301109646e-01	3.364468047847627430e-01	1.499143626377983818e+00	1.479382757806240178e+00
2.762869700288168029e-01	2.553355685162948530e-01	3.360333561242744849e-01	1.496459699507737051e+00	1.477431797775762501e+00
2.760495295349103539e-01	2.551179179037275091e-01	3.358244919065273559e-01	1.494759280310838268e+00	1.475665767579317222e+00
2.758122187851875240e-01	2.549040656387508430e-01	3.355130386172219814e-01	1.492783580936135390e+00	1.472909813112627919e+00
2.755750376379341726e-01	2.546732396316754299e-01	3.351860504048012612e-01	1.491028999843499570e+00	1.471349553227163209e+00
2.753379859516678074e-01	2.544688218452593742e-01	3.349134375406355169e-01	1.489089742639837510e+00	1.469052145503563889e+00
2.751010635851376951e-01	2.542100514447184767e-01	3.345829996131878814e-01	1.486710470129450457e+00	1.467374116022296171e+00
2.748642703973243062e-01	2.540084084838266087e-01	3.343393187185074722e-01	1.485193435009120488e+00	1.465650071816534616e+00
2.746276062474384827e-01	2.537868446787627241e-01	3.339858974345690235e-01	1.483214123692658593e+00	1.464494148808231033e+00
2.743910709949209936e-01	2.536474959105844973e-01	3.337564234814937580e-01	1.481408600085893479e+00	1.461975233912628180e+00
2.741546644994424242e-01	2.533978189507411494e-01	3.334257030992001103e-01	1.479064464970501591e+00	1.459589797223725061e+00
2.739183866209022322e-01	2.531711913965044025e-01	3.331991970393669567e-01	1.475976877397002562e+00	1.458270633666285843e+00
2.736822372194283592e-01	2.530167489109617640e-01	3.329378410479902906e-01	1.474178092706821985e+00	1.456583702335886965e+00
2.734462161553769532e-01	2.527511167392905156e-01	3.326049893712507144e-01	1.472373225016937681e+00	1.454258705362873938e+00
2.732103232893315359e-01	2.525272254509867698e-01	3.323418117818983664e-01	1.470812570698975641e+00	1.452130291860924238e+00
2.729745584821028914e-01	2.522730429149547260e-01	3.321722530775207405e-01	1.468380875003276298e+00	1.449776829245782661e+00
2.727389215947281786e-01	2.520879015856292149e-01	3.319135901684079348e-01	1.466048972464333744e+00	1.447516864962794969e+00
2.725034124884706532e-01	2.518827716889692758e-01	3.317133623745407434e-01	1.463723517857155931e+00	1.445572848367050245e+00
2.722680310248192792e-01	2.516469394686668970e-01	3.314147736542553679e-01	1.462554069189482275e+00	1.443467964537799908e+00
2.720327770654879518e-01	2.514032898042496411e-01	3.311795405686273619e-01	1.461014793162627834e+00	1.441390174216562459e+00
2.717976504724152753e-01	2.512288745956747782e-01	3.307585216198012934e-01	1.458689594091827191e+00	1.439398920244067792e+00
2.715626511077640082e-01	2.509945936494339391e-01	3.304677117403397313e-01	1.456557510462316962e+00	1.437034419351289394e+00
2.713277788339203966e-01	2.508640602839173894e-01	3.302330244954102545e-01	1.454640910784354979e+00	1.434861115323571745e+00
2.710930335134939528e-01	2.506821591686910211e-01	3.299163668656297510e-01	1.451714066035867834e+00	1.432802279216637498e+00
2.708584150093168441e-01	2.504928426642007433e-01	3.297108085925550269e-01	1.449773367031017335e+00	1.430435283183224326e+00
2.706239231844432824e-01	2.502920372249313186e-01	3.293189137196014249e-01	1.448242487975845094e+00	1.428198777066165270e+00
2.703895579021493578e-01	2.500209643383332625e-01	3.289885694994442167e-01	1.446225588887826152e+00	1.426254355919023054e+00
2.701553190259323722e-01	2.498363052299427678e-01	3.287672468586161356e-01	1.444469540549539577e+00	1.424040534738762132e+00
2.699212064195102845e-01	2.496160098190801646e-01	3.284806861516292864e-01	1.441931933807278243e+00	1.422089622712399137e+00
2.696872199468213771e-01	2.494490083168110495e-01	3.281593443392216147e-01	1.439874394253947365e+00	1.420416226922141867e+00
2.694533594720238123e-01	2.492580326497226828e-01	3.278823308181371132e-01	1.437495295022546582e+00	1.418204761864349628e+00
2.692196248594949104e-01	2.489941118399651432e-01	3.275702192583508920e-01	1.435030355328875240e+00	1.416490064580361752e+00
2.689860159738310386e-01	2.488080726765281303e-01	3.272641315103236304e-01	1.433251656328736967e+00	1.414171546579808147e+00
2.687525326798468339e-01	2.485805944820810298e-01	3.269752941091441656e-01	1.431331153464199701e+00	1.411869376076243299e+00
2.685191748425748148e-01	2.482971896331749029e-01	3.265916471737642102e-01	1.429031594555522311e+00	1.410284844363957513e+00
2.682859423272650479e-01	2.480465100099830678e-01	3.262321734951797447e-01	1.426491922690266367e+00	1.408193235903194340e+00
2.680528349993844817e-01	2.478315401460599310e-01	3.259124666854327779e-01	1.424901361951278034e+00	1.406605329097504908e+00
2.678198527246167249e-01	2.475130957606662963e-01	3.255639608775294791e-01	1.422825373433083129e+00	1.404806307099148555e+00
2.675869953688613245e-01	2.473278610181350867e-01	3.253027467810782336e-01	1.420828901231872887e+00	1.402549621375531297e+00
2.673542627982333775e-01	2.471663741997316144e-01	3.249682731093568866e-01	1.418970142309076810e+00	1.400470475410946269e+00
2.671216548790632528e-01	2.469406950688267099e-01	3.246803337428666447e-01	1.417114286125021216e+00	1.398557021369922326e+00
2.668891714778957591e-01	2.467261841346955198e-01	3.243711750230907631e-01	1.414578095383684397e+00	1.396041948188015525e+00
2.666568124614902002e-01	2.465023912617533564e-01	3.241007163309697070e-01	1.412879601708592947e+00	1.394110061886076890e+00
2.664245776968193757e-01	2.462738549663016085e-01	3.238183871960686466e-01	1.411020188876390691e+00	1.392255755595821931e+00
2.661924670510696367e-01	2.460568980664593897e-01	3.236461141566555622e-01	1.409257669864797391e+00	1.390443424441351938e+00
2.659604803916398308e-01	2.459168951743443965e-01	3.233431816179296869e-01	1.407468799238372537e+00	1.388555780625997826e+00
2.657286175861414135e-01	2.456429231764384324e-01	3.231110592678488325e-01	1.404849125814496169e+00	1.386278744775300664e+00
2.654968785023977262e-01	2.454129194047702800e-01	3.228535870962089271e-01	1.403182755010451865e+00	1.383941607015945152e+00
2.652652630084436081e-01	2.452325597618282005e-01	3.225984990654071627e-01	1.400680552172707927e+00	1.382577811799104106e+00
2.650337709725248403e-01	2.449830622357245524e-01	3.223602632708789661e-01	1.399218011563920339e+00	1.380457047085319244e+00
2.648024022630979246e-01	2.448058408653618900e-01	3.220819201128640730e-01	1.397078816911388799e+00	1.378711313566616914e+00
2.645711567488293059e-01	2.446780106865994453e-01	3.218311415937107345e-01	1.395626837016636701e+00	1.376917923840316638e+00
2.643400342985952611e-01	2.445189944197921905e-01	3.215868851498019931e-01	1.393577028159288522e+00	1.374690941341691230e+00
2.641090347814811778e-01	2.443776330743839820e-01	3.213017193356753620e-01	1.391253814873275818e+00	1.372826607619424877e+00
2.638781580667813875e-01	2.441295480774931526e-01	3.209555415037615989e-01	1.389329727064937847e+00	1.371116407679457083e+00
2.636474040239983330e-01	2.439117305751142828e-01	3.206567891458551589e-01	1.387156838911272505e+00	1.368789083831332576e+00
2.634167725228426238e-01	2.437353115072631859e-01	3.204092894242495659e-01	1.385122216796895511e+00	1.367143975994296046e+00
2.631862634332321482e-01	2.435435659968256672e-01	3.201557806443750542e-01	1.382872228892125577e+00	1.365350904544291755e+00
2.629558766252918511e-01	2.433419514808912165e-01	3.198463840576844519e-01	1.381352420611840603e+00	1.363461902422680172e+00
2.627256119693532899e-01	2.431804150821690325e-01	3.195503047137613351e-01	1.379408744185428359e+00	1.361642045256953981e+00
2.624954693359541347e-01	2.429183706470618709e-01	3.193142325068578646e-01	1.377463854992764469e+00	1.359614629185009083e+00
2.622654485958377801e-01	2.426810111730593744e-01	3.190041793381457325e-01	1.375276336964371016e+00	1.357826286424269169e+00
2.620355496199529566e-01	2.424342962571373050e-01	3.186925962980726168e-01	1.373270438203436195e+00	1.355105578868421645e+00
2.618057722794530084e-01	2.422319985951452426e-01	3.184193481121747604e-01	1.369921789423679259e+00	1.353352639706992599e+00
2.615761164456960608e-01	2.420314095056917969e-01	3.181178475641505687e-01	1.368276266751837555e+00	1.351231499471214681e+00
2.613465819902437981e-01	2.418570247327382072e-01	3.177268038001284101e-01	1.366444207105584230e+00	1.348971834237420397e+00
2.611171687848616307e-01	2.416461183151935865e-01	3.174564723900045737e-01	1.365235617383027789e+00	1.347908609509926858e+00
2.608878767015181399e-01	2.414425214603518888e-01	3.172265950860097550e-01	1.363553786109032995e+00	1.345173675713289718e+00
2.606587056123845780e-01	2.412245629838651872e-01	3.169644975210018645e-01	1.361688181853046187e+00	1.343136861541053495e+00
2.604296553898342581e-01	2.410167444905715606e-01	3.166796660330144508e-01	1.360361096393672087e+00	1.341662673477147294e+00
2.602007259064426092e-01	2.407306708595509381e-01	3.163711136194546358e-01	1.358454280466612207e+00	1.339574377243652581e+00
2.599719170349862329e-01	2.405671046195813900e-01	3.161201331698372252e-01	1.356308150925414013e+00	1.337504510059726259e+00
2.597432286484427921e-01	2.403248478587442782e-01	3.158152219908075820e-01	1.354169957935391189e+00	1.335800539196857484e+00
2.595146606199905670e-01	2.401229505423716493e-01	3.156047459657164156e-01	1.352124972446143936e+00	1.333936459423570531e+00
2.592862128230079000e-01	2.398414584822769757e-01	3.152435219939242472e-01	1.350083014653187474e+00	1.332165018113891986e+00
2.590578851310727515e-01	2.395843847032158302e-01	3.149669606080824358e-01	1.347953193006590222e+00	1.330207974463600173e+00
2.588296774179625337e-01	2.393871794333096992e-01	3.145569860471734147e-01	1.346000475899455040e+00	1.328625591293610020e+00
2.586015895576534995e-01	2.391656650651388660e-01	3.142608955867280951e-01	1.344334260961900229e+00	1.326883443230165049e+00
2.583736214243203544e-01	2.389398080410461422e-01	3.138696731645760352e-01	1.342566954657740119e+00	1.324506950074249456e+00
2.581457728923357009e-01	2.386447643088591419e-01	3.135819047217741629e-01	1.340971579342082221e+00	1.322482776227318135e+00
2.579180438362699834e-01	2.384769703821128517e-01	3.133039211785720313e-01	1.339210624009181005e+00	1.320284534626654738e+00
2.576904341308908220e-01	2.383179411773895806e-01	3.130329518727594795e-01	1.337197332055246157e+00	1.317756510370498679e+00
2.574629436511623459e-01	2.381422456095472207e-01	3.126001270329236692e-01	1.335632075302889410e+00	1.315937063287867970e+00
2.572355722722454718e-01	2.379269153118885316e-01	3.122536887500709790e-01	1.333924300834192556e+00	1.314777196758616151e+00
2.570083198694970150e-01	2.376758685940360827e-01	3.118416060074489238e-01	1.332108378372707458e+00	1.313188047740711628e+00
2.567811863184689125e-01	2.375247324527538229e-01	3.115147977286472636e-01	1.330121007257514254e+00	1.311760270924692717e+00
2.565541714949088337e-01	2.373002229655866990e-01	3.111549064940693499e-01	1.328515334937729220e+00	1.310078175164901770e+00
2.563272752747588479e-01	2.371196224391357577e-01	3.108212550519133255e-01	1.325650651310577244e+00	1.307979567579026892e+00
2.561004975341555356e-01	2.369253223045946766e-01	3.104202023511157815e-01	1.323874561380275816e+00	1.306064929968269617e+00
2.558738381494293224e-01	2.366723212773834129e-01	3.101530326534100435e-01	1.321922647065389089e+00	1.304295372704630029e+00
2.556472969971041453e-01	2.365038059597828202e-01	3.097050029465885923e-01	1.320343721156397310e+00	1.302834946091490531e+00
2.554208739538971762e-01	2.363149518876256350e-01	3.094348324517484095e-01	1.317933352305947547e+00	1.300806097046335985e+00
2.551945688967181547e-01	2.360694740460434760e-01	3.091838546690284795e-01	1.316232298063722217e+00	1.298287112739088922e+00
2.549683817026693333e-01	2.357436146435364088e-01	3.089003667163557898e-01	1.314732775348297356e+00	1.296178540974673998e+00
2.547423122490446445e-01	2.355475715222381528e-01	3.085762034132464304e-01	1.312476545150609741e+00	1.293847317170976563e+00
2.545163604133298119e-01	2.353642050065981872e-01	3.082853817213295211e-01	1.310074092849828453e+00	1.292163224312002257e+00
2.542905260732015171e-01	2.351707401146049536e-01	3.080076628209030831e-01	1.308415203351386058e+00	1.289828972877972602e+00
2.540648091065270675e-01	2.349073576038472611e-01	3.077103639208556563e-01	1.306522224628888340e+00	1.288017039260346053e+00
2.538392093913644509e-01	2.347378100873876716e-01	3.074186848243443682e-01	1.304808813959175362e+00	1.285778740136793052e+00
2.536137268059611705e-01	2.345599180985002696e-01	3.071514403541792948e-01	1.302997826978490759e+00	1.283859982826262458e+00
2.533883612287545772e-01	2.343661924273875707e-01	3.068461370698693513e-01	1.300950859089785139e+00	1.282030218201176019e+00
2.531631125383710934e-01	2.342089809607268702e-01	3.065193076082858292e-01	1.298604017109083131e+00	1.280150053891447870e+00
2.529379806136257680e-01	2.340226746224062515e-01	3.062633404169608498e-01	1.297113596627362586e+00	1.277784922293011105e+00
2.527129653335221660e-01	2.338267590643695326e-01	3.060119653621566904e-01	1.295397628843804050e+00	1.276194782746368439e+00
2.524880665772518684e-01	2.335820325665052266e-01	3.057048160557472305e-01	1.294034945442616102e+00	1.274999100286678733e+00
2.522632842241937512e-01	2.333619710139787085e-01	3.054295614415641902e-01	1.292053832160272142e+00	1.273586177384502749e+00
2.520386181539141512e-01	2.331969978460717019e-01	3.051854154794311214e-01	1.289698223693339196e+00	1.272064462869059387e+00
2.518140682461661450e-01	2.329632496443552747e-01	3.048472885119468123e-01	1.287984279861291270e+00	1.270217193981333592e+00
2.515896343808892710e-01	2.327929464843390972e-01	3.044485282185466213e-01	1.286233978105081999e+00	1.268757098971860175e+00
2.513653164382090299e-01	2.325791388107544821e-01	3.042709722955395102e-01	1.284546011964765588e+00	1.266565122836326385e+00
2.511411142984365519e-01	2.323480994987879300e-01	3.039385238903946074e-01	1.282991434927402308e+00	1.264701783045328876e+00
2.509170278420684297e-01	2.321853664662999750e-01	3.036505401373588153e-01	1.281199926462878613e+00	1.262805615220351285e+00
2.506930569497858863e-01	2.319666437551576033e-01	3.033930139231204581e-01	1.279625844163574611e+00	1.260811610793934223e+00
2.504692015024548302e-01	2.317644627208899355e-01	3.031600650256293661e-01	1.277561639069235921e+00	1.259498875444296173e+00
2.502454613811253004e-01	2.315697088951658711e-01	3.028854378662447777e-01	1.275510211207479427e+00	1.257770842457091920e+00
2.500218364670309112e-01	2.313488220356270664e-01	3.025500289509051033e-01	1.273014042824157643e+00	1.256602715492088906e+00
2.497983266415887693e-01	2.311534709604011473e-01	3.022394362661741662e-01	1.270790949382895940e+00	1.254651903060317819e+00
2.495749317863990291e-01	2.309948221928545820e-01	3.018904833005856547e-01	1.268536084305248224e+00	1.252883971336298696e+00
2.493516517832443657e-01	2.308164974970936534e-01	3.016357879977865641e-01	1.267096219478047514e+00	1.250755672082799697e+00
2.491284865140897531e-01	2.305629685191296629e-01	3.013025205739661150e-01	1.265897608961145560e+00	1.249024880587652930e+00
2.489054358610819639e-01	2.303656346623312590e-01	3.010266146605219406e-01	1.264504491176575485e+00	1.247747419104353606e+00
2.486824997065493204e-01	2.301640259998841143e-01	3.008148415915807283e-01	1.263012352226040136e+00	1.245581652111932280e+00
2.484596779330012772e-01	2.299698246658910539e-01	3.005317877641781044e-01	1.260597665975851100e+00	1.244220145552760837e+00
2.482369704231278951e-01	2.297690471244041022e-01	3.002922499786652155e-01	1.258632473453138889e+00	1.242303690665431226e+00
2.480143770597999231e-01	2.295838515140086467e-01	2.999605940315773767e-01	1.256636544574971426e+00	1.240910639234763746e+00
2.477918977260676892e-01	2.293946821287723981e-01	2.996673698077008674e-01	1.254787702101201052e+00	1.239689624764287235e+00
2.475695323051615437e-01	2.291536572569998209e-01	2.993837626240420380e-01	1.252986763830381767e+00	1.237891694900853379e+00
2.473472806804908886e-01	2.289718698946702491e-01	2.990662329698469679e-01	1.251350200017725012e+00	1.236355274223862155e+00
2.471251427356441488e-01	2.287556607745079018e-01	2.986942477216754654e-01	1.250057330604249728e+00	1.234877663325741004e+00
2.469031183543881902e-01	2.285181413170485343e-01	2.984209438743998244e-01	1.248736935901656686e+00	1.233156126364714833e+00
2.466812074206681249e-01	2.283118520755085534e-01	2.981595546826396603e-01	1.247493087655637600e+00	1.231034310668760678e+00
2.464594098186069226e-01	2.280927197097674664e-01	2.978718334979698068e-01	1.246299879496734153e+00	1.229203549978431065e+00
2.462377254325047449e-01	2.278886359926324545e-01	2.976251346727279978e-01	1.244512994934750649e+00	1.227528607302500907e+00
2.460161541468392221e-01	2.277007499932733880e-01	2.973295955676058533e-01	1.242191010583471700e+00	1.226287583558490324e+00
2.457946958462644549e-01	2.275185973950030194e-01	2.970736958642461456e-01	1.240469792147639749e+00	1.224791859853609610e+00
2.455733504156109026e-01	2.273365642767704309e-01	2.968065758622578931e-01	1.238260102578488286e+00	1.223198319802509815e+00
2.453521177398851616e-01	2.271212787516675435e-01	2.965966907077667303e-01	1.236934080389058277e+00	1.221098679221468419e+00
2.451309977042693267e-01	2.269026599205797301e-01	2.963311880699033285e-01	1.235276103139877568e+00	1.219571002644129321e+00
2.449099901941209356e-01	2.266949677760955739e-01	2.960423329871456621e-01	1.233603832258155952e+00	1.218349490626752685e+00
2.446890950949723587e-01	2.264287208022557618e-01	2.957502923650003335e-01	1.231547950111625989e+00	1.216638648009609192e+00
2.444683122925305208e-01	2.262761954964599698e-01	2.954454424433787807e-01	1.229432301391248039e+00	1.215098098812028349e+00
2.442476416726766242e-01	2.260713230938381224e-01	2.951608914649235804e-01	1.227861097902091192e+00	1.213865284024598701e+00
2.440270831214657876e-01	2.258213495754913536e-01	2.949272442287195206e-01	1.226417106439153137e+00	1.212113141155389595e+00
2.438066365251265466e-01	2.256275060409128619e-01	2.946079190340767928e-01	1.224661145187294631e+00	1.210484329476965604e+00
2.435863017700606870e-01	2.254930200920329253e-01	2.943890983042815601e-01	1.222458865493224245e+00	1.209018888487093601e+00
2.433660787428426064e-01	2.253161448361613306e-01	2.940795247129239232e-01	1.220509557265552880e+00	1.206565903912379722e+00
2.431459673302194258e-01	2.251390452685322618e-01	2.938432409688110925e-01	1.218380461886575006e+00	1.205220972574794214e+00
2.429259674191101837e-01	2.249312402113340659e-01	2.935952723947188869e-01	1.216181029463647922e+00	1.203210319318500643e+00
2.427060788966058091e-01	2.247012840650997045e-01	2.932824935834145719e-01	1.214770719661021348e+00	1.201668854661723351e+00
2.424863016499686497e-01	2.244778766281805837e-01	2.930089666953357708e-01	1.213318524479644500e+00	1.200168537259019397e+00
2.422666355666319160e-01	2.242934035058833653e-01	2.927140567987264186e-01	1.212002263296446669e+00	1.198730223317454380e+00
2.420470805341998766e-01	2.241166214949488755e-01	2.924570140091575787e-01	1.210247897583686116e+00	1.196835221625714540e+00
2.418276364404468304e-01	2.239121464569560904e-01	2.920889336224897770e-01	1.208683688377123033e+00	1.194338697119854853e+00
2.416083031733173847e-01	2.237307877807783452e-01	2.917627848975025140e-01	1.206822813941095918e+00	1.192161682999222982e+00
2.413890806209256223e-01	2.234985283102610132e-01	2.914388481929455765e-01	1.204904000304243272e+00	1.190415270390676294e+00
2.411699686715551849e-01	2.232497174446860244e-01	2.911201277660144804e-01	1.203281885982950161e+00	1.188592533278574503e+00
2.409509672136585512e-01	2.230364974996745242e-01	2.908418734379427106e-01	1.201428693448476803e+00	1.186990350275338724e+00
2.407320761358568983e-01	2.228203272183779671e-01	2.905181163242055997e-01	1.199423322680300164e+00	1.185215983781085169e+00
2.405132953269397966e-01	2.225568357063665847e-01	2.902533485718563067e-01	1.197696924151357756e+00	1.183384766386678777e+00
2.402946246758647653e-01	2.223451514883263147e-01	2.900459896783587621e-01	1.196280614700839573e+00	1.181978743243595975e+00
2.400760640717569117e-01	2.221495258552927954e-01	2.898301084022846252e-01	1.194505968253482209e+00	1.179995493122786732e+00
2.398576134039087648e-01	2.219516200161496811e-01	2.894844312407960918e-01	1.192743111000403422e+00	1.178496959921077725e+00
2.396392725617797204e-01	2.216465766375189106e-01	2.892020317479478408e-01	1.191575194135418903e+00	1.177203814092404599e+00
2.394210414349958738e-01	2.214576067331518183e-01	2.888970391701953244e-01	1.189522327524353607e+00	1.175742520712662165e+00
2.392029199133497430e-01	2.212723208695502319e-01	2.886921777701392799e-01	1.187925666391826507e+00	1.174118576113681200e+00
2.389849078867994359e-01	2.210304136653697127e-01	2.884606809952443562e-01	1.186313848083712985e+00	1.172504937623379151e+00
2.387670052454690939e-01	2.208638631056711321e-01	2.882269128590777552e-01	1.184608265747792544e+00	1.170487347093111641e+00
2.385492118796480321e-01	2.206406374363986678e-01	2.879035467709508689e-01	1.182755257054261655e+00	1.168582514777582571e+00
2.383315276797904336e-01	2.204446074658116261e-01	2.876512224712548527e-01	1.180581103954933653e+00	1.166828400269251276e+00
2.381139525365152665e-01	2.202048111341585457e-01	2.873995628642422862e-01	1.179270498667058131e+00	1.164584919973375321e+00
2.378964863406058117e-01	2.199673140619397282e-01	2.872203887474859552e-01	1.177915573368905067e+00	1.163152989718949204e+00
2.376791289830091636e-01	2.197525399253333900e-01	2.869853897953698052e-01	1.176297913464643408e+00	1.161400401486353706e+00
2.374618803548362578e-01	2.194587753356286031e-01	2.867506257135617465e-01	1.174436367954146743e+00	1.159344769050178137e+00
2.372447403473612326e-01	2.193105343235059179e-01	2.864601842611694260e-01	1.172534602572170570e+00	1.157952235035592414e+00
2.370277088520214015e-01	2.191257431959927893e-01	2.862019076299455178e-01	1.170472834377539240e+00	1.156179508375509313e+00
2.368107857604165312e-01	2.189529508506161404e-01	2.859532622315605344e-01	1.169010631453794469e+00	1.154624644462468819e+00
2.365939709643088695e-01	2.187715680156473719e-01	2.856534078580876823e-01	1.167720040450655139e+00	1.153242093192900830e+00
2.363772643556226738e-01	2.185450405142747854e-01	2.853969159341813722e-01	1.166547540074732492e+00	1.151209324004635715e+00
2.361606658264438774e-01	2.183358016593802686e-01	2.852235731035771549e-01	1.164852778031661096e+00	1.149414516430336208e+00
2.359441752690198679e-01	2.180632756332521183e-01	2.849932150807896192e-01	1.163024505852100265e+00	1.148337879870610312e+00
2.357277925757589876e-01	2.179282966384794851e-01	2.847526241205733943e-01	1.161739553936957492e+00	1.146998265898667047e+00
2.355115176392303944e-01	2.177488487081887247e-01	2.844846587820720196e-01	1.159914109812351990e+00	1.145733265985610760e+00
2.352953503521636458e-01	2.175661812707489207e-01	2.842404111832026459e-01	1.158449699154616486e+00	1.143978199558346676e+00
2.350792906074483934e-01	2.173918491291438049e-01	2.839318463883934163e-01	1.156847630222549661e+00	1.142512806617215881e+00
2.348633382981341333e-01	2.172245123203916106e-01	2.836864227013891626e-01	1.155718464239124943e+00	1.140581634341967909e+00
2.346474933174296229e-01	2.170531909468476350e-01	2.833492470599573987e-01	1.154082464814266018e+00	1.138989575379083741e+00
2.344317555587029644e-01	2.169113721276965667e-01	2.831196285814021052e-01	1.152407661954106377e+00	1.137291093669664077e+00
2.342161249154810498e-01	2.167324195703893841e-01	2.828803648885038768e-01	1.150773600454709777e+00	1.135231486129569589e+00
2.340006012814493108e-01	2.165439108385861233e-01	2.826327271829564003e-01	1.149328076380840225e+00	1.133302941924153817e+00
2.337851845504512749e-01	2.163158637523863170e-01	2.823917435636663642e-01	1.147419744947435705e+00	1.131422701635126149e+00
2.335698746164884820e-01	2.161310189818702876e-01	2.821472008056350456e-01	1.146119141006862296e+00	1.129869928793564071e+00
2.333546713737199296e-01	2.159256620503264834e-01	2.819148113573767822e-01	1.144712632776453631e+00	1.128576935998139685e+00
2.331395747164619614e-01	2.157875744444223698e-01	2.816169706509628057e-01	1.142973204880307847e+00	1.126782232745414447e+00
2.329245845391878234e-01	2.155711618424174525e-01	2.814455298920727211e-01	1.140968446735767028e+00	1.125148152316314487e+00
2.327097007365274972e-01	2.153494792727177476e-01	2.811557759477115725e-01	1.139505365348828070e+00	1.124177836491252469e+00
2.324949232032671176e-01	2.151917556012747645e-01	2.809661687127715801e-01	1.138133871538916209e+00	1.122258477587855019e+00
2.322802518343490275e-01	2.150190798953858506e-01	2.807165616148631915e-01	1.136279127233194686e+00	1.120907226365783105e+00
2.320656865248711398e-01	2.148631194050092397e-01	2.804381303508520773e-01	1.134655230113565727e+00	1.119633881315219792e+00
2.318512271700868543e-01	2.146938427519279324e-01	2.801907343390303007e-01	1.132474783071802271e+00	1.117937397489173090e+00
2.316368736654046689e-01	2.145775308349132937e-01	2.799695673933553786e-01	1.130959860212335411e+00	1.115870725182365186e+00
2.314226259063878466e-01	2.143897824292475551e-01	2.796861523422692897e-01	1.129535677201683574e+00	1.114600384637152164e+00
2.312084837887541378e-01	2.142679438978034590e-01	2.794524394580309989e-01	1.127818070532722317e+00	1.113427567835279852e+00
2.309944472083754474e-01	2.141113815005592780e-01	2.791948668369959585e-01	1.126061025691545092e+00	1.111611478950179199e+00
2.307805160612776407e-01	2.139434615055611777e-01	2.789738616244583080e-01	1.124491141271858341e+00	1.110581607135063376e+00
2.305666902436401822e-01	2.137799112189784911e-01	2.786910307481963445e-01	1.123156951563410999e+00	1.109116956520215691e+00
2.303529696517954972e-01	2.135579270375544680e-01	2.783377447373167057e-01	1.121561641793590969e+00	1.107099987827800058e+00
2.301393541822294442e-01	2.132845520999865352e-01	2.780064876031271281e-01	1.120464558291183854e+00	1.105277341500743304e+00
2.299258437315802317e-01	2.130871432361868267e-01	2.777513225238331107e-01	1.119201039078242088e+00	1.103339340213342457e+00
2.297124381966385576e-01	2.128995389420254847e-01	2.774706413452291409e-01	1.118051059422648930e+00	1.102104848440258689e+00
2.294991374743472201e-01	2.126851792659699147e-01	2.772564094495668097e-01	1.116729514465306661e+00	1.100324772752192315e+00
2.292859414618006741e-01	2.124501373886648614e-01	2.770392810096040659e-01	1.114811104536496789e+00	1.099177255094808903e+00
2.290728500562450032e-01	2.122813113636058124e-01	2.767731309687166408e-01	1.113444862564490379e+00	1.097791678563755147e+00
2.288598631550772811e-01	2.120887632740888762e-01	2.763279174504218449e-01	1.112038354626727843e+00	1.096330174191034956e+00
2.286469806558456552e-01	2.118904033395805353e-01	2.760166795155133967e-01	1.110203266407159939e+00	1.094984627288596357e+00
2.284342024562487083e-01	2.116914556949498205e-01	2.757787952867875592e-01	1.108524640485753388e+00	1.093385807118086861e+00
2.282215284541354583e-01	2.114759027764665511e-01	2.755172565436068699e-01	1.106740724278168608e+00	1.091867795037406719e+00
2.280089585475047198e-01	2.112652510958172858e-01	2.752822596293269530e-01	1.105645510369767770e+00	1.090233513874347304e+00
2.277964926345052155e-01	2.109581315485907493e-01	2.750160680758928500e-01	1.104349929860013013e+00	1.088627550998320315e+00
2.275841306134350206e-01	2.107646610821345967e-01	2.747985946953035441e-01	1.102731078082039406e+00	1.087432818157221259e+00
2.273718723827412025e-01	2.105083530524478608e-01	2.745076218585247863e-01	1.101513342295375786e+00	1.086308490518020031e+00
2.271597178410198203e-01	2.102790607564880843e-01	2.742691587550596388e-01	1.100128211254234101e+00	1.085061250722936688e+00
2.269476668870153979e-01	2.100169458473320760e-01	2.739356613153683395e-01	1.098558548955850256e+00	1.083493686357079433e+00
2.267357194196206738e-01	2.098203889561000013e-01	2.737348033662364011e-01	1.096496731636604327e+00	1.082160201300894853e+00
2.265238753378764069e-01	2.096049834708573478e-01	2.735509397038263790e-01	1.094977551634669588e+00	1.080623471292428750e+00
2.263121345409710994e-01	2.093842436434903420e-01	2.733119817388151573e-01	1.093567152068915194e+00	1.079060664197757813e+00
2.261004969282403021e-01	2.091294554579036236e-01	2.730417520730577530e-01	1.092185209776745491e+00	1.077743196120807712e+00
2.258889623991670037e-01	2.089170565138370739e-01	2.728253551306420999e-01	1.091135604963529460e+00	1.075217541932228515e+00
2.256775308533809088e-01	2.086893478162760718e-01	2.725717340843206160e-01	1.089871849340352972e+00	1.073485547079422897e+00
2.254662021906582159e-01	2.085380887233020397e-01	2.723165980176428524e-01	1.087350404975151896e+00	1.071767163559120162e+00
2.252549763109213399e-01	2.083173268004624157e-01	2.720511750588840427e-01	1.085714977033035433e+00	1.070016473707630977e+00
2.250438531142386900e-01	2.081256918965654068e-01	2.717592111805802735e-01	1.084157973988505663e+00	1.068225941695284842e+00
2.248328325008242812e-01	2.079113893508904576e-01	2.714964068656433027e-01	1.082738569153703478e+00	1.066370344636248912e+00
2.246219143710375676e-01	2.076824292901565672e-01	2.712621867255493036e-01	1.081409845952501669e+00	1.064694889971284031e+00
2.244110986253831930e-01	2.074431044772875599e-01	2.709409742742501792e-01	1.079407125085081631e+00	1.063288724304751298e+00
2.242003851645104073e-01	2.072908344800619418e-01	2.707431012201276799e-01	1.077838172277478801e+00	1.061519681865622289e+00
2.239897738892131784e-01	2.071478654976421641e-01	2.704237106642474187e-01	1.076393215586801011e+00	1.060321635006291174e+00
2.237792647004296365e-01	2.069649160443179647e-01	2.701491965672242479e-01	1.075150736928343065e+00	1.058547546383065585e+00
2.235688574992419630e-01	2.067545220305025411e-01	2.699296651533432123e-01	1.073330081243243139e+00	1.057557048137740985e+00
2.233585521868759749e-01	2.065682660215205080e-01	2.695809385983038986e-01	1.071909779849483213e+00	1.055982484375619368e+00
2.231483486647009851e-01	2.064366686168748188e-01	2.694097530244327632e-01	1.070665963790854880e+00	1.054644184783178895e+00
2.229382468342294421e-01	2.062536487503205396e-01	2.690294294855878343e-01	1.069156260086752130e+00	1.052964676437714298e+00
2.227282465971165415e-01	2.060464641916665007e-01	2.687024977989878050e-01	1.067506171534784665e+00	1.051300743950526639e+00
2.225183478551601701e-01	2.058826554885393179e-01	2.685198081720875929e-01	1.065710489499620550e+00	1.050249165819481023e+00
2.223085505103006565e-01	2.057252618507580955e-01	2.683385953920585654e-01	1.064345414094292064e+00	1.049199590698216777e+00
2.220988544646201601e-01	2.055425136927576113e-01	2.680095824165666385e-01	1.062790670561961193e+00	1.047721378426190508e+00
2.218892596203426715e-01	2.054060192645048022e-01	2.677546501809265345e-01	1.061618839507527223e+00	1.045698442229243463e+00
2.216797658798336790e-01	2.052324687738046327e-01	2.674665158529060949e-01	1.060486720254926851e+00	1.044235876454862932e+00
2.214703731455999192e-01	2.049994757281526359e-01	2.670755728439930254e-01	1.059041360033204260e+00	1.042561318484758415e+00
2.212610813202891269e-01	2.048275064756650832e-01	2.668384556270009256e-01	1.057381794783528228e+00	1.041019984190476588e+00
2.210518903066895913e-01	2.045878970278885434e-01	2.666553372294565016e-01	1.055762259821679372e+00	1.039831242442837977e+00
2.208428000077301001e-01	2.043992849390853517e-01	2.663254514392349170e-01	1.054400546324456345e+00	1.038386569823447569e+00
2.206338103264795791e-01	2.042678044195179732e-01	2.660275917180800476e-01	1.052637055926430198e+00	1.036952705241280359e+00
2.204249211661467589e-01	2.040724402429109907e-01	2.657309734507242172e-01	1.051339825611767642e+00	1.035379377891596064e+00
2.202161324300799805e-01	2.039199437435377793e-01	2.655047072657429341e-01	1.049892770734871750e+00	1.034206292699639596e+00
2.200074440217670013e-01	2.037244419907846826e-01	2.651792092165169423e-01	1.048403355814951698e+00	1.032709428650145034e+00
2.197988558448344953e-01	2.035392173913593283e-01	2.649761356646197497e-01	1.046376129282242884e+00	1.031332259815468833e+00
2.195903678030481365e-01	2.033557300596185724e-01	2.646977285985295802e-01	1.044712162412274159e+00	1.029728880535050628e+00
2.193819798003118771e-01	2.032030564393013383e-01	2.644198537462826848e-01	1.043288863314925097e+00	1.027449487327244171e+00
2.191736917406681417e-01	2.030171167856610059e-01	2.640858778618438429e-01	1.041602561285408513e+00	1.025912425107582626e+00
2.189655035282972173e-01	2.028477698473867274e-01	2.637615271808915196e-01	1.040143016691827516e+00	1.024728897057365584e+00
2.187574150675172246e-01	2.026948117408371164e-01	2.635445210701933827e-01	1.038543586597543644e+00	1.023412033815808586e+00
2.185494262627836748e-01	2.025065409081904244e-01	2.632543019568097109e-01	1.036985477887295337e+00	1.021874063175259195e+00
2.183415370186893301e-01	2.023478116769269197e-01	2.629972180823301198e-01	1.035735292795965101e+00	1.020448943352042948e+00
2.181337472399639821e-01	2.021734698331559277e-01	2.625791359883097864e-01	1.034341166629260789e+00	1.018944853518975568e+00
2.179260568314738133e-01	2.019338069843542860e-01	2.623775844495481180e-01	1.032730623811447090e+00	1.017338110805249274e+00
2.177184656982217581e-01	2.017361189317943282e-01	2.620738898069326361e-01	1.031012323100738204e+00	1.016008955858906715e+00
2.175109737453466974e-01	2.015411412671533620e-01	2.618358520300567149e-01	1.029700586351252500e+00	1.014431943133675240e+00
2.173035808781235145e-01	2.013573552587420712e-01	2.615493582191901756e-01	1.027847111965621618e+00	1.012841447934475836e+00
2.170962870019627344e-01	2.011965949997750747e-01	2.613208541554135622e-01	1.026530138131704462e+00	1.011860637686260223e+00
2.168890920224102459e-01	2.009940782110176127e-01	2.610782221467632946e-01	1.024900315001556983e+00	1.010600529312988938e+00
2.166819958451469685e-01	2.007820761436186208e-01	2.607963983927055751e-01	1.023869899746159717e+00	1.009479554957761316e+00
2.164749983759888530e-01	2.005848953643216970e-01	2.605668993647390907e-01	1.022502869535438341e+00	1.008520919651537229e+00
2.162680995208863532e-01	2.003954629759366612e-01	2.602866621807950476e-01	1.020920509604995141e+00	1.007250877514299869e+00
2.160612991859242604e-01	2.002145355623083378e-01	2.600776698252205699e-01	1.019457980754450821e+00	1.005238790408729654e+00
2.158545972773215638e-01	2.000949290966707594e-01	2.598887947802678289e-01	1.017784950713354730e+00	1.003501667663584396e+00
2.156479937014309511e-01	1.999052077961261942e-01	2.595960594488156414e-01	1.016490314239153703e+00	1.001881674578058767e+00
2.154414883647388368e-01	1.997115346907892830e-01	2.594484989565688515e-01	1.014594303841038991e+00	1.000732525617898050e+00
2.152350811738648895e-01	1.994550045409913264e-01	2.591116928426094312e-01	1.013419726405092813e+00	9.995582155368840649e-01
2.150287720355618659e-01	1.992188832434931833e-01	2.588209550714108964e-01	1.011921376742944689e+00	9.982257146807690384e-01
2.148225608567153611e-01	1.989965935807063435e-01	2.585735432063195893e-01	1.010088962868952223e+00	9.968496130319530746e-01
2.146164475443435304e-01	1.988114225583791916e-01	2.583145045399528050e-01	1.008355220358518212e+00	9.957113393229587439e-01
2.144104320055968682e-01	1.985796422437753894e-01	2.580377045125812896e-01	1.006841841361942436e+00	9.942233398492328345e-01
2.142045141477579295e-01	1.983621405811070715e-01	2.578572281055560578e-01	1.005544370900582463e+00	9.928882141951741458e-01
2.139986938782412196e-01	1.981803685530411085e-01	2.575947913263116895e-01	1.004550104829841528e+00	9.913606482229823103e-01
2.137929711045924996e-01	1.979774669591003733e-01	2.573218759430943026e-01	1.003349533429221507e+00	9.898428158314704906e-01
2.135873457344890924e-01	1.978250698090126547e-01	2.570813180211391491e-01	1.002222508622908625e+00	9.884811079676967260e-01
2.133818176757393548e-01	1.976922622122302131e-01	2.567343267466488665e-01	1.000713084688855226e+00	9.872931024061250005e-01
2.131763868362825387e-01	1.975587574983812822e-01	2.564130346607362276e-01	9.993392669943151896e-01	9.863035189957169990e-01
2.129710531241883475e-01	1.973894723525169426e-01	2.561892103048361569e-01	9.974116033566712280e-01	9.852670119330213527e-01
2.127658164476568525e-01	1.972255303309182473e-01	2.559198189509276355e-01	9.959888775432549357e-01	9.840142736256806133e-01
2.125606767150182430e-01	1.970378030028872018e-01	2.556701433660912293e-01	9.945725579180275666e-01	9.815483886210616404e-01
2.123556338347325489e-01	1.968413394777630832e-01	2.554261501756198705e-01	9.931398915817265527e-01	9.803552904540614454e-01
2.121506877153893356e-01	1.966890905278274593e-01	2.550688176762815340e-01	9.918533371905113860e-01	9.788807850998830773e-01
2.119458382657075923e-01	1.964916425990708981e-01	2.547971111615147666e-01	9.899927897747309302e-01	9.775155248541710362e-01
2.117410853945353721e-01	1.963309994753409948e-01	2.545190670551946699e-01	9.884910960772232968e-01	9.759124464135827681e-01
2.115364290108496248e-01	1.961246140709693442e-01	2.543211791826004431e-01	9.872452852049391492e-01	9.745119127127873648e-01
2.113318690237558639e-01	1.959730630794919437e-01	2.540377957298852185e-01	9.857805999289406262e-01	9.728813677899726953e-01
2.111274053424880559e-01	1.957603167124875310e-01	2.536668496355566349e-01	9.842016916027336304e-01	9.718986747815339111e-01
2.109230378764081759e-01	1.955690681566617517e-01	2.534514573536341686e-01	9.825235204906711539e-01	9.707883429760464367e-01
2.107187665350062911e-01	1.953866702350476603e-01	2.532357683302336460e-01	9.815015066673007382e-01	9.695894840742126375e-01
2.105145912278999221e-01	1.952038772679961232e-01	2.529312622155402424e-01	9.802669063621397560e-01	9.682328558019459575e-01
2.103105118648341543e-01	1.950085407106163793e-01	2.526603206513810540e-01	9.788129385307882124e-01	9.666189878738604691e-01
2.101065283556811381e-01	1.948492038284368455e-01	2.523596972463030830e-01	9.777053878854553570e-01	9.648060451599089760e-01
2.099026406104401721e-01	1.946551119654018058e-01	2.521248234951378175e-01	9.760342858583433978e-01	9.630277172643729733e-01
2.096988485392368151e-01	1.944515692907238802e-01	2.519047834531132901e-01	9.744987928663720878e-01	9.611845671502390331e-01
2.094951520523235799e-01	1.943083344982084737e-01	2.515835258091680959e-01	9.733088563501455237e-01	9.601417792769277870e-01
2.092915510600788787e-01	1.941446619486704717e-01	2.513793327621688389e-01	9.716404158697675708e-01	9.587385271630263217e-01
2.090880454730072724e-01	1.939881750921304271e-01	2.511459820828414458e-01	9.702413448303887078e-01	9.566383243682780035e-01
2.088846352017389718e-01	1.938586380841781642e-01	2.508753322299014932e-01	9.687104293047721359e-01	9.551775511202476032e-01
2.086813201570298093e-01	1.936170431792621771e-01	2.505970542610216900e-01	9.675353119138966340e-01	9.540622757622013728e-01
2.084781002497608227e-01	1.933857476574671330e-01	2.503621011347414993e-01	9.664870960340383732e-01	9.527045475630390170e-01
2.082749753909380885e-01	1.931753609162252805e-01	2.501104959881058076e-01	9.653391769191856930e-01	9.514333007922975982e-01
2.080719454916925282e-01	1.929313866017128010e-01	2.498458770143650032e-01	9.638985814093599114e-01	9.496909800639211641e-01
2.078690104632796576e-01	1.926906782845777266e-01	2.496109785318418040e-01	9.624884532877385768e-01	9.479366628193438560e-01
2.076661702170792545e-01	1.924976998995847066e-01	2.494262695594721690e-01	9.608792762164363177e-01	9.465613908866187254e-01
2.074634246645953584e-01	1.923372859949151747e-01	2.491005599204426935e-01	9.596851982035607964e-01	9.448797915019319094e-01
2.072607737174557152e-01	1.921904726464220836e-01	2.488414569658610742e-01	9.580375520827288938e-01	9.438711628092829597e-01
2.070582172874118887e-01	1.920488696708297638e-01	2.485479234507086133e-01	9.564529252440323592e-01	9.425168611146377273e-01
2.068557552863387050e-01	1.918092522114460130e-01	2.481941860434958014e-01	9.551044785027074102e-01	9.410078343017782565e-01
2.066533876262343361e-01	1.916375962205486283e-01	2.479618458557512339e-01	9.536640838286138955e-01	9.396757154470892770e-01
2.064511142192197723e-01	1.914619188294038599e-01	2.476539629397932485e-01	9.522270600445558175e-01	9.383592759767874769e-01
2.062489349775388781e-01	1.912619546866645703e-01	2.474310898528514213e-01	9.503652389746333196e-01	9.371396708485835170e-01
2.060468498135578641e-01	1.911481403317748518e-01	2.471995549403541437e-01	9.491882015352529622e-01	9.359019905246952487e-01
2.058448586397654545e-01	1.910144854164423922e-01	2.469700689844349650e-01	9.478213891358593379e-01	9.343605029648721638e-01
2.056429613687720537e-01	1.907604655416176298e-01	2.467593835180057760e-01	9.463131725629156943e-01	9.329537171605863932e-01
2.054411579133102184e-01	1.905892388422067985e-01	2.465003725671246759e-01	9.451262281561866319e-01	9.318374480930006198e-01
2.052394481862339359e-01	1.903624283854985499e-01	2.463306241292754495e-01	9.437960363409697573e-01	9.308278663886985216e-01
2.050378321005186799e-01	1.901574240140732897e-01	2.460659088666525829e-01	9.424219491282004313e-01	9.296332978695507343e-01
2.048363095692609381e-01	1.899533973439017642e-01	2.458451661844664182e-01	9.411891546142405751e-01	9.284609591076373736e-01
2.046348805056782127e-01	1.897668539782910446e-01	2.455403615976775866e-01	9.401445245365624981e-01	9.271280914538531093e-01
2.044335448231086316e-01	1.895939647261559169e-01	2.452682141497163626e-01	9.386260512240063303e-01	9.255973232597413114e-01
2.042323024350108651e-01	1.894593924504085203e-01	2.449628546776393134e-01	9.371071791902938486e-01	9.242696014273585892e-01
2.040311532549637652e-01	1.892503993423837461e-01	2.447914118252831339e-01	9.357607383924222422e-01	9.233379006535910039e-01
2.038300971966662822e-01	1.890525202514792280e-01	2.445079888473016827e-01	9.346655523397725540e-01	9.216402134208367958e-01
2.036291341739370764e-01	1.888375337561721823e-01	2.442651069065782110e-01	9.333185815540822050e-01	9.204456312116899852e-01
2.034282641007144621e-01	1.886655049165955056e-01	2.438546053762739863e-01	9.322031835009466638e-01	9.191099738482131354e-01
2.032274868910561583e-01	1.885271506371171968e-01	2.435985421318044575e-01	9.305318836389245840e-01	9.179407777705717031e-01
2.030268024591388443e-01	1.883835276283031268e-01	2.432591684066015836e-01	9.283014648780424372e-01	9.166914563013980333e-01
2.028262107192582986e-01	1.882031029515337239e-01	2.430165928969681421e-01	9.273651831077073249e-01	9.157620436100375461e-01
2.026257115858289271e-01	1.880164680099058461e-01	2.427845374158727476e-01	9.256129798071749404e-01	9.145709463748648016e-01
2.024253049733836241e-01	1.878879672989893224e-01	2.425837871507325050e-01	9.243368804023824881e-01	9.132333387862671126e-01
2.022249907965735782e-01	1.876981981163277080e-01	2.423267817005778368e-01	9.230397784022413843e-01	9.118304383609772135e-01
2.020247689701679117e-01	1.874554186489723329e-01	2.420673416982832560e-01	9.216570721449982573e-01	9.106478133105549988e-01
2.018246394090538465e-01	1.872733061757152762e-01	2.418516205918086193e-01	9.202489817233505676e-01	9.093368821702735305e-01
2.016246020282357609e-01	1.871683152863767574e-01	2.415608613312865693e-01	9.188647651038355235e-01	9.080645931149723404e-01
2.014246567428358281e-01	1.870048648661753743e-01	2.413034109295803253e-01	9.175817266047529008e-01	9.066118718668191301e-01
2.012248034680932385e-01	1.868222609582582960e-01	2.411197429156784200e-01	9.159056640928752158e-01	9.055163616610999444e-01
2.010250421193641723e-01	1.866195948206484101e-01	2.408068694572419177e-01	9.146621881113179420e-01	9.042326945829827212e-01
2.008253726121215776e-01	1.864567733450936127e-01	2.405195053446314846e-01	9.129469109447586606e-01	9.029707690544811483e-01
2.006257948619548370e-01	1.862901410518109369e-01	2.402427279990794196e-01	9.110973615672006698e-01	9.016775095524933725e-01
2.004263087845697400e-01	1.860525367123653517e-01	2.399959755488832724e-01	9.097624919008161504e-01	9.004830672725173679e-01
2.002269142957881776e-01	1.858361240631381528e-01	2.397705908354073323e-01	9.084132850518420454e-01	8.989334850483170491e-01
2.000276113115479204e-01	1.856303516126082964e-01	2.394739690938624266e-01	9.070565905723825262e-01	8.977962858540222690e-01
1.998283997479023966e-01	1.854779337389143579e-01	2.392134182238154216e-01	9.056093100763162873e-01	8.963154790887827295e-01
1.996292795210205251e-01	1.853121008655147228e-01	2.389624550997072883e-01	9.045768343501006115e-01	8.950411663563850873e-01
1.994302505471864662e-01	1.851203885226914980e-01	2.386514754126430327e-01	9.031483601090259938e-01	8.939545972281897068e-01
1.992313127427993991e-01	1.849061252725226756e-01	2.383999492597268233e-01	9.018425135930061565e-01	8.922978598730818556e-01
1.990324660243734112e-01	1.847087687865355821e-01	2.380942599265667425e-01	9.004231782624680935e-01	8.911644348039404750e-01
1.988337103085371094e-01	1.845449946652808759e-01	2.378537507377976590e-01	8.991544835965266103e-01	8.894573701408471367e-01
1.986350455120336478e-01	1.844152309114156785e-01	2.376478227613077476e-01	8.979143516787084778e-01	8.885196687842344954e-01
1.984364715517202005e-01	1.842260850383569404e-01	2.373615235275160773e-01	8.966052650660021328e-01	8.868611166421433989e-01
1.982379883445681279e-01	1.839728327659824747e-01	2.371164535015854724e-01	8.953391470121596640e-01	8.854859351291523017e-01
1.980395958076624496e-01	1.838062253120783807e-01	2.368458843455698293e-01	8.938777280026448668e-01	8.842515727790234425e-01
1.978412938582018721e-01	1.835691878788581755e-01	2.365811708245673939e-01	8.926209354361284154e-01	8.832981948428093588e-01
1.976430824134982889e-01	1.834271329072112156e-01	2.362610921788042273e-01	8.915724991212545802e-01	8.820396191909724015e-01
1.974449613909769197e-01	1.832300118417714840e-01	2.360891833295526432e-01	8.906234101433013750e-01	8.807856889509316778e-01
1.972469307081759216e-01	1.830764689651939447e-01	2.358924347791828968e-01	8.894995367951561427e-01	8.798166314897983842e-01
1.970489902827461393e-01	1.828478370993869562e-01	2.356354049588406385e-01	8.881717961462520794e-01	8.786469343324445624e-01
1.968511400324510496e-01	1.826580987103823273e-01	2.354560442188905478e-01	8.868358944583618619e-01	8.776392089430714583e-01
1.966533798751663731e-01	1.824456205257678487e-01	2.352085569221199768e-01	8.857569985530497902e-01	8.763862267621764790e-01
1.964557097288800736e-01	1.822664697617070451e-01	2.349967445673002697e-01	8.846351738418303245e-01	8.750885318932076773e-01
1.962581295116919422e-01	1.821069699318505486e-01	2.347292438521539071e-01	8.835047584034012580e-01	8.735344342682659358e-01
1.960606391418136252e-01	1.818964319190643497e-01	2.344854299751765181e-01	8.822961436102806365e-01	8.725922254003600775e-01
1.958632385375681517e-01	1.817475294212230197e-01	2.342654018826126616e-01	8.807004993550761052e-01	8.710069734880178105e-01
1.956659276173899620e-01	1.816060192630273851e-01	2.340446219759382551e-01	8.794880850539503747e-01	8.696655415253981003e-01
1.954687062998246017e-01	1.814282272100571081e-01	2.338370675298439283e-01	8.784758496040521170e-01	8.684229725239644981e-01
1.952715745035285277e-01	1.812360323738507750e-01	2.335795970428595492e-01	8.773708217800304521e-01	8.671343374836663065e-01
1.950745321472689420e-01	1.810816676951447768e-01	2.333769149080335559e-01	8.763506419412570025e-01	8.658773440249135644e-01
1.948775791499235410e-01	1.809385562634608646e-01	2.332157928758500642e-01	8.752379123403692951e-01	8.649496250180790380e-01
1.946807154304803222e-01	1.807764162432806965e-01	2.329570406905827340e-01	8.737307188787049039e-01	8.637001147483134300e-01
1.944839409080374171e-01	1.806424253968201832e-01	2.327722550513666167e-01	8.726315682610414903e-01	8.624594315999749572e-01
1.942872555018028691e-01	1.804490639730023105e-01	2.324448772483757863e-01	8.715093907702227138e-01	8.615238542764005469e-01
1.940906591310944951e-01	1.802637422586496063e-01	2.321932064165656007e-01	8.702481579567898917e-01	8.599633543862085228e-01
1.938941517153396354e-01	1.801202390184453439e-01	2.319140165663743092e-01	8.688851353247407650e-01	8.589593758690221570e-01
1.936977331740747377e-01	1.799093306076181842e-01	2.316777788419983608e-01	8.676809369520618320e-01	8.579750656331295300e-01
1.935014034269456062e-01	1.797192854690735087e-01	2.313886771190711844e-01	8.664266015108108565e-01	8.566300617347966107e-01
1.933051623937069308e-01	1.795421383780901603e-01	2.311927547009550998e-01	8.650271137132915511e-01	8.555735676596285533e-01
1.931090099942220917e-01	1.794006711718852676e-01	2.309260599422279792e-01	8.635652778564518739e-01	8.543734638681046434e-01
1.929129461484630215e-01	1.791893488506016707e-01	2.306733186506232103e-01	8.622919137706966941e-01	8.531792341445606498e-01
1.927169707765099549e-01	1.790053591342503914e-01	2.303654991394875617e-01	8.610146249182805134e-01	8.518542037797556254e-01
1.925210837985513457e-01	1.788154042358983120e-01	2.301240490009091033e-01	8.597564783936184618e-01	8.502393034665158833e-01
1.923252851348835335e-01	1.786379091993265666e-01	2.299337775688395924e-01	8.580175226647767106e-01	8.489356632574864836e-01
1.921295747059106052e-01	1.784724694036655401e-01	2.297161344870055355e-01	8.568750258249817620e-01	8.476984497258328588e-01
1.919339524321442558e-01	1.783214007570168569e-01	2.294804683837149972e-01	8.558287453513224730e-01	8.465262384150334940e-01
1.917384182342035115e-01	1.781478477334538235e-01	2.292695643234991532e-01	8.545339667249727267e-01	8.458161458419204415e-01
1.915429720328145624e-01	1.779741706086967468e-01	2.290276944297256201e-01	8.532452696814448734e-01	8.445007518990672590e-01
1.913476137488105966e-01	1.778383573908082771e-01	2.288150520395665355e-01	8.521130699631070948e-01	8.433427250657363761e-01
1.911523433031315777e-01	1.776743104963064701e-01	2.285972171613934456e-01	8.509363476033405815e-01	8.418591967023851819e-01
1.909571606168241065e-01	1.775000187370047722e-01	2.282370821757031543e-01	8.497744562032412130e-01	8.402322227286354028e-01
1.907620656110410873e-01	1.773631209072147330e-01	2.280001176847996913e-01	8.489351112898608775e-01	8.389508573088378940e-01
1.905670582070417562e-01	1.772050317611442438e-01	2.277020750756690026e-01	8.477452712878441599e-01	8.377848487317969273e-01
1.903721383261912925e-01	1.769920475231038237e-01	2.274692376145478478e-01	8.462037593740902031e-01	8.362036962206356172e-01
1.901773058899607072e-01	1.767190954380543078e-01	2.272446295268687466e-01	8.447317772800868596e-01	8.351455912553420458e-01
1.899825608199267601e-01	1.765206835767854088e-01	2.269167737955974373e-01	8.428613906585958881e-01	8.339043535550659803e-01
1.897879030377714604e-01	1.763554564498802379e-01	2.266020419443686429e-01	8.414369061942310601e-01	8.326312435864251515e-01
1.895933324652822327e-01	1.762086024316967536e-01	2.263480300301696224e-01	8.406524004561817254e-01	8.312133611837642100e-01
1.893988490243515288e-01	1.759842413655485216e-01	2.261736643651286738e-01	8.397521507236237470e-01	8.301655107201899586e-01
1.892044526369766888e-01	1.758579900369164895e-01	2.259214545364692517e-01	8.382125266894482341e-01	8.290447729866613491e-01
1.890101432252598301e-01	1.757184787763916012e-01	2.257232086628519208e-01	8.374403892608528466e-01	8.278681843226034509e-01
1.888159207114074589e-01	1.755398659751034596e-01	2.254707038603577796e-01	8.363401868928520555e-01	8.264903876632078150e-01
1.886217850177304700e-01	1.753798319077613521e-01	2.252425648025531413e-01	8.353639473309197871e-01	8.251350884221152482e-01
1.884277360666438417e-01	1.751492731117879897e-01	2.249674619496785100e-01	8.343713006952643285e-01	8.236082890940317203e-01
1.882337737806666078e-01	1.749646066664682087e-01	2.246963133476732322e-01	8.329841958582020478e-01	8.222501945868820883e-01
1.880398980824214417e-01	1.747887916875583980e-01	2.245036410704422669e-01	8.319671213673852650e-01	8.210553717458026757e-01
1.878461088946347113e-01	1.745990655384623835e-01	2.241977051744682425e-01	8.308258835904690498e-01	8.197653186496386413e-01
1.876524061401361188e-01	1.743879034225595814e-01	2.240028261938512288e-01	8.295655780514291644e-01	8.184189377900732421e-01
1.874587897418585891e-01	1.742023681240774113e-01	2.237478973873338051e-01	8.285234072142589890e-01	8.169884852641566830e-01
1.872652596228380484e-01	1.740436913796085117e-01	2.235572419248834652e-01	8.270883994988106336e-01	8.161298661664573295e-01
1.870718157062133402e-01	1.738734112201090198e-01	2.233178051409082099e-01	8.259577503939947718e-01	8.151523384091130531e-01
1.868784579152258651e-01	1.735938174993974237e-01	2.231701881976315971e-01	8.246802774938978287e-01	8.138740623215190428e-01
1.866851861732196360e-01	1.733928887338646030e-01	2.229417307778262247e-01	8.237007753415392930e-01	8.125061277399239223e-01
1.864920004036408341e-01	1.731921271028993015e-01	2.226431499490109933e-01	8.225558265351990972e-01	8.116836527001971557e-01
1.862989005300378365e-01	1.730109887621496811e-01	2.223706012427121015e-01	8.217748027152291801e-01	8.105081316268807345e-01
1.861058864760609943e-01	1.728728756226637353e-01	2.221635846901715561e-01	8.204408920543035943e-01	8.094689451698073857e-01
1.859129581654621333e-01	1.725489165452876728e-01	2.219311000083957208e-01	8.193265688414045345e-01	8.084663376873302276e-01
1.857201155220949973e-01	1.723387889367544168e-01	2.216926669192580690e-01	8.179591125720685474e-01	8.071511556763608652e-01
1.855273584699145550e-01	1.721728890193842121e-01	2.214574196439326459e-01	8.166895211906082253e-01	8.060386757218218623e-01
1.853346869329769719e-01	1.719616916480215529e-01	2.211477919269665693e-01	8.153836526067412827e-01	8.050885952318159733e-01
1.851421008354395825e-01	1.717773591480952211e-01	2.209160170596439765e-01	8.140831974120054104e-01	8.041027104902284117e-01
1.849496001015603630e-01	1.715418012538832693e-01	2.206739899116051118e-01	8.130655847045749063e-01	8.028739816939174379e-01
1.847571846556981257e-01	1.713724176185128512e-01	2.204802514815629444e-01	8.123242733417402883e-01	8.013309778275714557e-01
1.845648544223121301e-01	1.712254217328251782e-01	2.203016355401953841e-01	8.109529277048732610e-01	8.002198990256930156e-01
1.843726093259619170e-01	1.709678450095240276e-01	2.200236699090065695e-01	8.097417921822039899e-01	7.991582712640948882e-01
1.841804492913072244e-01	1.708140188400296411e-01	2.197543941938919776e-01	8.083977340723267346e-01	7.980514773378862836e-01
1.839883742431077107e-01	1.706113479157080060e-01	2.195150832864848633e-01	8.071971510308607600e-01	7.968131109214450225e-01
1.837963841062228154e-01	1.704208996109833341e-01	2.192739824755741973e-01	8.062272709909727997e-01	7.957151335228783706e-01
1.836044788056116484e-01	1.702395288398380335e-01	2.190154280197715853e-01	8.052284049895026552e-01	7.948724754754238342e-01
1.834126582663326288e-01	1.700418268565840607e-01	2.188024216010935885e-01	8.042837720112283595e-01	7.937845908188524424e-01
1.832209224135435965e-01	1.698769835708348330e-01	2.185775099503596275e-01	8.027872350174819482e-01	7.924308274803152363e-01
1.830292711725013677e-01	1.696637363245891150e-01	2.183136069971559623e-01	8.018607026135220472e-01	7.914455509204620931e-01
1.828377044685616515e-01	1.694422740388173143e-01	2.180695650381348494e-01	8.008814861555978437e-01	7.901921378749466873e-01
1.826462222271789670e-01	1.692467089967851501e-01	2.178283469140118167e-01	7.994592251847055797e-01	7.889536909951984089e-01
1.824548243739063380e-01	1.689900776163217044e-01	2.176506335903162781e-01	7.981885304130736936e-01	7.879181691878718308e-01
1.822635108343952370e-01	1.688086186136587008e-01	2.173871802179964952e-01	7.971822246807438450e-01	7.868930811562844241e-01
1.820722815343951972e-01	1.686580673756996884e-01	2.172134571140172665e-01	7.962694642725611782e-01	7.858149608114763929e-01
1.818811363997538955e-01	1.684756813911504891e-01	2.169845695414488740e-01	7.946204997083851085e-01	7.847312924676638213e-01
1.816900753564169579e-01	1.682908237557900477e-01	2.166686458846886765e-01	7.933798784560447404e-01	7.834689858896677350e-01
1.814990983304275718e-01	1.681653852261258131e-01	2.164666807134678628e-01	7.921388389827371812e-01	7.820858743494366605e-01
1.813082052479264572e-01	1.679633342285783426e-01	2.162629365004031801e-01	7.909925087429441337e-01	7.807655047384424174e-01
1.811173960351518120e-01	1.678194737147497007e-01	2.160633422012402105e-01	7.897836391118062682e-01	7.794134264686523039e-01
1.809266706184388396e-01	1.676719056273068553e-01	2.157626390509178316e-01	7.888248753746014419e-01	7.786058562100728331e-01
1.807360289242198881e-01	1.674873341120234616e-01	2.155842242262501207e-01	7.876041146373158330e-01	7.777821729827436581e-01
1.805454708790240614e-01	1.672812514853163068e-01	2.154437786942191846e-01	7.863231969851849357e-01	7.767896316812100688e-01
1.803549964094771640e-01	1.669890901285012441e-01	2.152432586859136243e-01	7.851500506442052885e-01	7.757137494911794384e-01
1.801646054423015619e-01	1.667814805455880567e-01	2.150090057870337468e-01	7.838622335711056266e-01	7.744395762413074369e-01
1.799742979043158220e-01	1.666321693194779407e-01	2.148866182486856014e-01	7.826136897173714413e-01	7.734831306031199061e-01
1.797840737224347674e-01	1.664845483919811242e-01	2.146438673093580829e-01	7.817733525242899217e-01	7.724453602848677658e-01
1.795939328236692001e-01	1.663137464640138119e-01	2.144132651790209010e-01	7.806487090848873711e-01	7.713766456884157963e-01
1.794038751351257344e-01	1.661543285188906982e-01	2.141785483580943561e-01	7.797260238988074077e-01	7.703265018892472282e-01
1.792139005840066301e-01	1.660000923502094328e-01	2.139084316695128996e-01	7.785893773389132022e-01	7.690729552807745728e-01
1.790240090976096543e-01	1.658270482071749208e-01	2.137275930926073042e-01	7.773389055663479930e-01	7.678084692261417654e-01
1.788342006033279141e-01	1.656962062066241748e-01	2.135501105851577153e-01	7.763495198901442240e-01	7.667248006164277818e-01
1.786444750286496352e-01	1.655398871513284187e-01	2.133413958166517077e-01	7.751175318219440946e-01	7.656753452741924537e-01
1.784548323011581339e-01	1.653758440763946347e-01	2.131058118538648183e-01	7.735000311018404018e-01	7.643050125250490101e-01
1.782652723485313451e-01	1.652277164948295907e-01	2.128342251848349131e-01	7.726543015601036180e-01	7.633945243480639853e-01
1.780757950985420446e-01	1.650964097027982636e-01	2.125975324403746036e-01	7.714743493300508792e-01	7.622910930342835512e-01
1.778864004790574604e-01	1.648748073511830670e-01	2.123429076154500217e-01	7.703336833249414539e-01	7.607394475011515222e-01
1.776970884180391341e-01	1.645964443332693650e-01	2.121425420981069287e-01	7.690887271023751914e-01	7.597946699322875030e-01
1.775078588435427540e-01	1.644351077851033127e-01	2.118884386402177245e-01	7.677399639061589509e-01	7.586872381758443806e-01
1.773187116837180721e-01	1.642570000523559393e-01	2.116825343274023608e-01	7.661962148818098894e-01	7.577616251300657302e-01
1.771296468668085711e-01	1.640968562530763786e-01	2.114050173050752435e-01	7.649099058354509317e-01	7.568721116769079327e-01
1.769406643211515751e-01	1.639148138076454708e-01	2.110788305318147540e-01	7.638438439999579721e-01	7.555842244234509675e-01
1.767517639751777225e-01	1.637280610584697926e-01	2.107986059424863390e-01	7.626876054693124685e-01	7.541091539748616679e-01
1.765629457574111605e-01	1.635567551341753634e-01	2.106057892301693157e-01	7.613035578176928775e-01	7.530321570862016367e-01
1.763742095964691281e-01	1.634421547770996130e-01	2.103767944377082366e-01	7.603148629931015812e-01	7.514244882020861827e-01
1.761855554210619013e-01	1.632701564441187414e-01	2.102007509895743864e-01	7.590709324407820535e-01	7.503299846487080371e-01
1.759969831599926815e-01	1.631333922847675866e-01	2.099235209442247008e-01	7.582426149090064627e-01	7.491012776852968846e-01
1.758084927421572907e-01	1.629490903191820605e-01	2.097975113270457159e-01	7.572533557703656770e-01	7.476663533980132392e-01
1.756200840965441712e-01	1.627239896319281898e-01	2.095451910001960849e-01	7.563697285736158404e-01	7.466511546174088298e-01
1.754317571522340524e-01	1.625770906502042867e-01	2.092815558651872632e-01	7.554462107493232770e-01	7.454308965665956688e-01
1.752435118383999513e-01	1.624416926779774784e-01	2.090834091575433651e-01	7.540723498306608485e-01	7.443076137848069207e-01
1.750553480843069221e-01	1.622289871048616383e-01	2.088562503909224821e-01	7.528269775518748874e-01	7.429994035037844613e-01
1.748672658193119456e-01	1.619956933290124801e-01	2.086527678520959106e-01	7.512855022463886812e-01	7.420517754791019494e-01
1.746792649728637903e-01	1.618175688359367037e-01	2.084633398310479502e-01	7.500973283772214284e-01	7.411466935063555361e-01
1.744913454745025683e-01	1.616377817853530408e-01	2.082916236105406271e-01	7.485491735930884794e-01	7.401568932020708980e-01
1.743035072538600960e-01	1.614884409905368579e-01	2.081484101332989611e-01	7.473456842077539353e-01	7.391589833340742599e-01
1.741157502406593116e-01	1.613438553567971279e-01	2.078974457302367740e-01	7.460435430001557400e-01	7.380616999904838771e-01
1.739280743647143024e-01	1.612114550649920985e-01	2.075665597546702545e-01	7.445853420620651697e-01	7.369394512385538665e-01
1.737404795559301385e-01	1.611132944438838366e-01	2.072997650608541242e-01	7.433228500772202096e-01	7.358650069763894574e-01
1.735529657443026230e-01	1.609682511073488032e-01	2.070154813947547023e-01	7.420850704299035705e-01	7.346304432952266428e-01
1.733655328599182088e-01	1.607628552485741991e-01	2.067722004537645986e-01	7.410109854826354425e-01	7.337722493858027661e-01
1.731781808329538874e-01	1.605673789624294800e-01	2.065456658125670308e-01	7.397827408918458136e-01	7.324170599367296752e-01
1.729909095936768559e-01	1.604015188717596574e-01	2.062431403296002275e-01	7.389718553580160165e-01	7.317165762885784464e-01
1.728037190724446281e-01	1.602674988563416170e-01	2.060288974195042255e-01	7.382072382777472574e-01	7.307862338602552077e-01
1.726166091997046181e-01	1.601050779527604107e-01	2.058328568920788082e-01	7.369815989508525789e-01	7.297496141092150168e-01
1.724295799059941681e-01	1.599562494316380534e-01	2.055651971883240559e-01	7.358403063440315250e-01	7.284547232195478506e-01
1.722426311219402428e-01	1.597904345442398288e-01	2.053446476906196638e-01	7.343202374564771207e-01	7.276417626289379825e-01
1.720557627782594579e-01	1.595816307891107788e-01	2.051067491560728262e-01	7.335266476514415990e-01	7.264944672907631684e-01
1.718689748057577460e-01	1.594486001542071707e-01	2.048634467012299953e-01	7.324402088875252570e-01	7.254521279273041801e-01
1.716822671353303020e-01	1.592599018074561112e-01	2.046130354840714483e-01	7.312748650876387257e-01	7.246091294195277088e-01
1.714956396979614717e-01	1.591114060922911855e-01	2.043998057607391838e-01	7.299574482636188577e-01	7.238125496316428764e-01
1.713090924247244184e-01	1.589433963987680054e-01	2.041574955601624386e-01	7.288950991179481420e-01	7.227475292636131865e-01
1.711226252467811793e-01	1.587501382583683396e-01	2.039528665682349973e-01	7.277469855173455127e-01	7.218666826245108137e-01
1.709362380953824423e-01	1.586031544785521386e-01	2.038158090236166509e-01	7.269257635059582778e-01	7.210194084617295163e-01
1.707499309018672140e-01	1.584468317420557049e-01	2.036020863326494512e-01	7.259372389855022201e-01	7.197663613084895884e-01
1.705637035976630134e-01	1.582955491202950038e-01	2.034178352342942697e-01	7.249006096460245407e-01	7.184295089046701666e-01
1.703775561142854278e-01	1.581311291268988894e-01	2.032544987112076262e-01	7.240645432611050314e-01	7.174216238565405135e-01
1.701914883833381131e-01	1.579181205090485762e-01	2.029967341876354747e-01	7.230076512615914996e-01	7.167213909975700403e-01
1.700055003365125439e-01	1.577659558493690883e-01	2.028554052897551252e-01	7.217110484927771186e-01	7.159546700813297360e-01
1.698195919055880132e-01	1.575140718103030524e-01	2.025847867633729094e-01	7.205259255965187348e-01	7.153100751919680977e-01
1.696337630224313275e-01	1.573464711457031873e-01	2.023178257347041098e-01	7.195357905841012203e-01	7.145577492252733753e-01
1.694480136189967234e-01	1.571576121909092072e-01	2.020431826468249148e-01	7.184466620174772000e-01	7.134900292032171354e-01
1.692623436273256177e-01	1.569693458982284739e-01	2.018621953751256470e-01	7.176045478836285962e-01	7.121385045164592142e-01
1.690767529795467461e-01	1.568048060851592318e-01	2.016703621668215485e-01	7.164918930340917758e-01	7.110996849752168059e-01
1.688912416078756640e-01	1.566187340160175578e-01	2.014270408665190804e-01	7.155463530609504907e-01	7.099025794676956380e-01
1.687058094446148293e-01	1.564584377111760960e-01	2.012303369625471905e-01	7.145015240743506357e-01	7.091396329586842073e-01
1.685204564221532975e-01	1.563128002320608445e-01	2.009978289935428764e-01	7.133078525657672309e-01	7.080963402307451915e-01
1.683351824729667490e-01	1.561563720724285231e-01	2.007804092736193147e-01	7.123687573618157076e-01	7.069039286723834969e-01
1.681499875296171842e-01	1.559295908674128983e-01	2.004431034723599681e-01	7.116144028016634371e-01	7.055878522680428810e-01
1.679648715247528679e-01	1.557565524877396468e-01	2.002081526667017497e-01	7.106864754160384656e-01	7.044293348755724660e-01
1.677798343911081624e-01	1.555948086860489410e-01	1.999356241771308718e-01	7.097905357496585577e-01	7.036409130478092910e-01
1.675948760615033062e-01	1.554483084056478837e-01	1.997516074003364284e-01	7.088954567295189246e-01	7.025007271571704903e-01
1.674099964688444964e-01	1.552943190515826133e-01	1.995232089973401901e-01	7.079478310877241887e-01	7.016066436178584054e-01
1.672251955461233064e-01	1.551579247225892411e-01	1.992410420051815012e-01	7.070946044688026788e-01	7.009700956767175306e-01
1.670404732264170744e-01	1.550058321661973992e-01	1.989857112577286535e-01	7.063054562686179594e-01	6.998929556255711892e-01
1.668558294428883204e-01	1.548350482126819028e-01	1.987320543270753304e-01	7.052384731919898453e-01	6.988049431545565460e-01
1.666712641287849128e-01	1.546789358824930405e-01	1.984996645415748606e-01	7.040272919140670993e-01	6.976793880041943785e-01
1.664867772174397076e-01	1.545026825032244366e-01	1.982357532127506927e-01	7.030881606684732388e-01	6.968137545890583651e-01
1.663023686422704928e-01	1.543210575597495637e-01	1.980036955593835468e-01	7.021391023242216090e-01	6.956504040039458436e-01
1.661180383367798774e-01	1.541614976345113686e-01	1.977736051436823628e-01	7.010732430239041690e-01	6.945589470543864774e-01
1.659337862345550141e-01	1.539609766792889023e-01	1.975783865272381645e-01	6.998790087811042060e-01	6.936705952587833846e-01
1.657496122692676821e-01	1.537789138543770584e-01	1.973428540858929159e-01	6.985942310164340308e-01	6.926440470073035316e-01
1.655655163746738989e-01	1.535950334883916801e-01	1.971044331198320565e-01	6.977280365301367082e-01	6.917399570480957660e-01
1.653814984846138925e-01	1.534107432334958221e-01	1.969315181473429710e-01	6.966652714865088081e-01	6.906741730711253302e-01
1.651975585330120733e-01	1.532783220639341026e-01	1.966360385675612332e-01	6.956329924786121000e-01	6.892079239011940084e-01
1.650136964538766182e-01	1.531541232990346058e-01	1.963290368277738063e-01	6.945580057021046860e-01	6.881370179751141736e-01
1.648299121812995816e-01	1.530225408527677022e-01	1.961550807141576314e-01	6.937514552772352516e-01	6.872278900777158972e-01
1.646462056494566173e-01	1.528278325113131830e-01	1.959517096797670499e-01	6.925969646463964180e-01	6.864483600231523486e-01
1.644625767926068682e-01	1.526657341073871521e-01	1.957469789152945783e-01	6.918309228188558313e-01	6.853681122911355894e-01
1.642790255450928549e-01	1.524178630008082569e-01	1.954568413129885440e-01	6.907253106907860207e-01	6.841500361690905363e-01
1.640955518413403091e-01	1.522468062610334572e-01	1.953206940756607723e-01	6.895447576418829438e-01	6.832663352405801138e-01
1.639121556158580351e-01	1.520787594488780536e-01	1.951176859103336547e-01	6.887972153248372864e-01	6.822690972739082760e-01
1.637288368032378261e-01	1.518766874201114003e-01	1.949346365500692069e-01	6.877950969432997663e-01	6.811969988606395576e-01
1.635455953381540761e-01	1.516814209040138195e-01	1.947666257890326713e-01	6.868583068010386539e-01	6.803513374240917067e-01
1.633624311553640296e-01	1.515054948686767600e-01	1.944943979175821347e-01	6.856523250713913997e-01	6.794955787236357514e-01
1.631793441897073649e-01	1.513304174109547651e-01	1.941656235912736228e-01	6.850089993957151346e-01	6.782139649851885999e-01
1.629963343761061667e-01	1.511909985585643268e-01	1.939728342594828070e-01	6.839666495483177622e-01	6.771770554410082577e-01
1.628134016495647318e-01	1.510820619725973812e-01	1.937851890069408889e-01	6.829686581771750031e-01	6.761419597577993379e-01
1.626305459451694579e-01	1.509156286031305416e-01	1.934287959752971353e-01	6.818841668124014932e-01	6.750965479924528889e-01
1.624477671980887050e-01	1.507306773854546200e-01	1.930937052311604007e-01	6.808840748318814029e-01	6.742078080556280772e-01
1.622650653435726564e-01	1.506088505421261936e-01	1.928670290740239768e-01	6.798891552307008146e-01	6.731079071338257336e-01
1.620824403169531525e-01	1.504130737427668008e-01	1.926787202773786456e-01	6.787630124974064483e-01	6.721667518285088239e-01
1.618998920536436625e-01	1.503038670199521309e-01	1.925031738468244713e-01	6.776135396523458310e-01	6.710141943731378067e-01
1.617174204891389799e-01	1.500814507496732453e-01	1.922758730997558563e-01	6.766110108348921681e-01	6.697803777328362740e-01
1.615350255590151940e-01	1.498897750925931582e-01	1.920676057001514669e-01	6.754996472858258993e-01	6.691237497964828140e-01
1.613527071989295236e-01	1.497277689502059250e-01	1.918236407196624582e-01	6.745905456710549197e-01	6.682829451257078501e-01
1.611704653446201785e-01	1.495092921396613816e-01	1.916272853517957120e-01	6.735968167099500858e-01	6.666939734011259056e-01
1.609882999319063035e-01	1.493339238035349958e-01	1.914433561147700080e-01	6.725461271201542690e-01	6.657098171438688983e-01
1.608062108966877013e-01	1.491759026369592345e-01	1.911254563592883482e-01	6.713357705551338261e-01	6.650253731685966674e-01
1.606241981749447767e-01	1.490024772313423285e-01	1.908538155720664320e-01	6.700674057141935425e-01	6.639207917928453551e-01
1.604422617027384534e-01	1.488159710251905909e-01	1.905728388402299911e-01	6.687304561626907784e-01	6.630938654514355601e-01
1.602604014162098411e-01	1.485744876301157980e-01	1.903687370605317564e-01	6.677638593733726813e-01	6.620629383329238449e-01
1.600786172515804295e-01	1.484528115374270374e-01	1.902061346142451814e-01	6.665429277122083551e-01	6.610838723117034021e-01
1.598969091451515612e-01	1.483059526605613188e-01	1.899859949517152813e-01	6.654680305766316195e-01	6.602060486587196797e-01
1.597152770333046257e-01	1.481070705653166342e-01	1.896780665443255631e-01	6.643426520403074020e-01	6.594288095686237083e-01
1.595337208525007544e-01	1.479657388353059488e-01	1.894993240892742514e-01	6.633258319397637992e-01	6.584742041946046731e-01
1.593522405392807928e-01	1.478096049528236644e-01	1.892100544593776634e-01	6.620728012419775377e-01	6.577402408820448576e-01
1.591708360302650505e-01	1.476650195013786415e-01	1.889897422544439265e-01	6.613707191247525374e-01	6.566405960750111293e-01
1.589895072621532179e-01	1.474565127805513853e-01	1.887926612854465280e-01	6.606501265679873836e-01	6.557135700558346381e-01
1.588082541717242835e-01	1.473113896729382477e-01	1.886398694570367018e-01	6.598275751659121724e-01	6.546560341546832085e-01
1.586270766958363387e-01	1.471729248068175400e-01	1.884095953561004400e-01	6.591403701706762819e-01	6.538302637153829977e-01
1.584459747714264122e-01	1.469622292054538482e-01	1.881773037721558850e-01	6.583909890969051881e-01	6.527882036450283199e-01
1.582649483355104969e-01	1.467729207615905140e-01	1.879378089365057181e-01	6.576250579578344357e-01	6.517822797768033638e-01
1.580839973251832453e-01	1.465752779615962231e-01	1.877706438842740022e-01	6.567169240758438109e-01	6.508193801334353212e-01
1.579031216776179136e-01	1.464519422613057564e-01	1.875480684405867182e-01	6.557455523562591981e-01	6.497498361185563009e-01
1.577223213300662230e-01	1.463051913987543917e-01	1.873628718528754789e-01	6.544212198861210084e-01	6.488252728228867117e-01
1.575415962198582487e-01	1.461336567518933260e-01	1.871779119669127189e-01	6.536065883246517938e-01	6.477496059888230295e-01
1.573609462844022533e-01	1.459822097758772530e-01	1.869651288624258612e-01	6.525916569771381681e-01	6.467353316472304048e-01
1.571803714611846037e-01	1.457677194411422517e-01	1.868226406387751004e-01	6.516543863348901455e-01	6.459122264582786155e-01
1.569998716877695766e-01	1.456052782817298108e-01	1.866379185725615397e-01	6.507882895418036773e-01	6.449967071219426806e-01
1.568194469017992476e-01	1.454491713842964717e-01	1.864667623826696263e-01	6.503089612516909090e-01	6.440419010936998534e-01
1.566390970409934358e-01	1.452600582157065612e-01	1.861576354529987098e-01	6.493674261963436889e-01	6.430978909515914221e-01
1.564588220431495924e-01	1.450578473588066131e-01	1.859501863113391107e-01	6.484474769344250600e-01	6.421787998370610540e-01
1.562786218461422461e-01	1.449212069562638705e-01	1.857422892616265309e-01	6.474711751575977781e-01	6.412664891857484672e-01
1.560984963879236687e-01	1.446497797060408430e-01	1.855494121869969704e-01	6.466568954745515185e-01	6.402926088895198875e-01
1.559184456065230429e-01	1.445202566607670103e-01	1.853373666640083239e-01	6.458015436584512159e-01	6.393665737191277509e-01
1.557384694400466563e-01	1.443606317684753837e-01	1.850879855710678423e-01	6.449415608757553819e-01	6.383866249043345098e-01
1.555585678266777350e-01	1.441999102427979351e-01	1.848961670426454151e-01	6.442262122735473717e-01	6.376334538069885483e-01
1.553787407046763047e-01	1.440511181898815052e-01	1.846793306883793284e-01	6.432919571686542826e-01	6.368926085446133811e-01
1.551989880123789689e-01	1.439055965740051457e-01	1.844641649865603472e-01	6.426169431075076099e-01	6.359555317339720126e-01
1.550193096881989641e-01	1.436673692578075423e-01	1.842719623987200406e-01	6.413696925242196034e-01	6.349843772171395173e-01
1.548397056706258545e-01	1.435115129158867353e-01	1.840874947799049643e-01	6.406252422122801216e-01	6.339928152912905901e-01
1.546601758982255603e-01	1.433399550665223621e-01	1.838043050804953338e-01	6.395816579133861701e-01	6.330082257775588861e-01
1.544807203096401349e-01	1.431890619460984559e-01	1.835074812921042020e-01	6.383911854081256720e-01	6.318302691468518084e-01
1.543013388435875988e-01	1.429826652665796838e-01	1.833185520864530071e-01	6.372218121494469534e-01	6.311174324527180080e-01
1.541220314388619395e-01	1.428396952518266871e-01	1.830314321306713288e-01	6.367111607692416131e-01	6.301622038897413125e-01
1.539427980343329450e-01	1.426724483166424695e-01	1.828027958900821370e-01	6.359107134356594138e-01	6.291540200177728748e-01
1.537636385689459817e-01	1.425254440913927279e-01	1.825394721002561449e-01	6.349692013796739420e-01	6.282817321792724119e-01
1.535845529817220501e-01	1.423598686531756807e-01	1.823622004081191239e-01	6.339431723049784306e-01	6.274930482215789196e-01
1.534055412117574235e-01	1.421161137532134244e-01	1.821505686093299603e-01	6.328005964465226452e-01	6.262601044541007411e-01
1.532266031982237875e-01	1.419770326260900717e-01	1.818930951979785549e-01	6.319657256560737846e-01	6.251330740622610405e-01
1.530477388803678507e-01	1.418495660377720735e-01	1.817202393555478468e-01	6.311106187693781289e-01	6.242231720198589962e-01
1.528689481975115394e-01	1.416573616374492417e-01	1.814774339510523971e-01	6.301977420759246051e-01	6.232017148049563415e-01
1.526902310890514425e-01	1.415261026397957589e-01	1.813067600037303329e-01	6.294457266731112721e-01	6.223585857529176923e-01
1.525115874944591443e-01	1.413294581613991352e-01	1.811312706920834847e-01	6.285374649448439710e-01	6.210892849292862783e-01
1.523330173532807530e-01	1.411849889226547972e-01	1.809468484451371151e-01	6.275880785701443143e-01	6.199315968593960280e-01
1.521545206051370391e-01	1.409925787347582615e-01	1.807465224871738496e-01	6.266799052010044724e-01	6.188612553678558559e-01
1.519760971897231583e-01	1.408235510915509248e-01	1.805454572436647476e-01	6.256945740145535284e-01	6.181134945217036103e-01
1.517977470468084567e-01	1.406870345915646470e-01	1.803154330619597678e-01	6.247306824221826593e-01	6.171395803079372522e-01
1.516194701162365821e-01	1.405540653560975461e-01	1.800535891590843152e-01	6.238243427323999502e-01	6.163266146123674849e-01
1.514412663379252066e-01	1.404047522720020813e-01	1.798606223018620609e-01	6.230489031105101994e-01	6.155495517785289916e-01
1.512631356518658321e-01	1.402672108331199929e-01	1.797102009581540427e-01	6.220866544736987080e-01	6.145802371827446819e-01
1.510850779981239012e-01	1.401412989498589667e-01	1.794876688324609504e-01	6.211527930009951293e-01	6.137384208566583066e-01
1.509070933168385198e-01	1.399460764372870147e-01	1.793396987182117874e-01	6.203830627859916458e-01	6.126686555214373442e-01
1.507291815482222630e-01	1.397673000798263232e-01	1.791870756951896293e-01	6.196449592551717123e-01	6.117406855414890821e-01
1.505513426325612858e-01	1.395730742001181635e-01	1.789713447696013870e-01	6.184711791208853393e-01	6.107428331393128795e-01
1.503735765102149624e-01	1.394192372975810168e-01	1.787390530912031372e-01	6.177204353836236450e-01	6.098849054230935929e-01
1.501958831216159140e-01	1.392375942259148902e-01	1.785158661379586398e-01	6.167172527773068236e-01	6.092177326345318278e-01
1.500182624072698978e-01	1.390797128322180665e-01	1.783062056034060705e-01	6.157293172654876301e-01	6.084775757315286082e-01
1.498407143077555848e-01	1.389604897905653835e-01	1.780211257340361120e-01	6.146793065391702449e-01	6.074701602447971638e-01
1.496632387637244488e-01	1.388108768999027354e-01	1.777731879860987019e-01	6.134444090023494223e-01	6.063178767182223483e-01
1.494858357159008222e-01	1.386478592245561636e-01	1.775159670924598143e-01	6.122073813727232361e-01	6.052677139810868079e-01
1.493085051050815903e-01	1.384961869366252429e-01	1.773258340779222952e-01	6.112022256047799917e-01	6.042100642649975706e-01
1.491312468721359419e-01	1.383312202940636393e-01	1.771840536491726403e-01	6.099821824385517344e-01	6.031572373599315418e-01
1.489540609580057573e-01	1.381635090913705122e-01	1.770031257406778080e-01	6.090176543916820950e-01	6.021643615546046213e-01
1.487769473037049706e-01	1.379636461039015216e-01	1.767869591945599728e-01	6.080398580192371005e-01	6.012013860888603123e-01
1.485999058503197356e-01	1.378156995792097772e-01	1.765944473669323334e-01	6.071113380366328638e-01	6.000990293603954973e-01
1.484229365390082045e-01	1.376456390676144004e-01	1.763776873582263982e-01	6.061669888879996915e-01	5.991116384060350963e-01
1.482460393110003605e-01	1.374816027334422319e-01	1.761465954013519131e-01	6.054263805782422736e-01	5.982267593580037346e-01
1.480692141075981016e-01	1.372902767205533836e-01	1.759402385719160133e-01	6.045819374486058884e-01	5.973953667850335769e-01
1.478924608701748800e-01	1.371474991570831026e-01	1.757102266084181186e-01	6.034251452556392836e-01	5.961539249523120088e-01
1.477157795401758122e-01	1.369637310879641967e-01	1.755022164110132954e-01	6.023935689824206907e-01	5.954792661458758740e-01
1.475391700591172917e-01	1.367414507626873998e-01	1.753304320579308073e-01	6.014227553974920149e-01	5.941677052117166902e-01
1.473626323685872097e-01	1.364925634053545944e-01	1.751567126199241042e-01	6.004320192811199997e-01	5.932828756420112093e-01
1.471861664102445399e-01	1.362846978364248562e-01	1.749498348538541526e-01	5.994151978889710186e-01	5.923647833097362980e-01
1.470097721258194212e-01	1.361347273045011574e-01	1.747867512777630805e-01	5.984842767261113750e-01	5.915839074486635152e-01
1.468334494571128523e-01	1.359275868285969024e-01	1.745645882206405819e-01	5.975989815549512807e-01	5.909170041827466191e-01
1.466571983459968309e-01	1.357838660702240519e-01	1.743497907412759340e-01	5.966395507949816546e-01	5.897857520477005622e-01
1.464810187344139925e-01	1.356676084605427934e-01	1.741524598598962192e-01	5.958432405204331372e-01	5.888088922157488359e-01
1.463049105643776382e-01	1.355272577238285370e-01	1.738492099482835951e-01	5.948092081281410870e-01	5.879029850702446325e-01
1.461288737779715963e-01	1.353401080957191138e-01	1.736077011322611774e-01	5.938331625428043825e-01	5.870320508994577580e-01
1.459529083173500552e-01	1.351935467491266196e-01	1.733553060869726381e-01	5.927054032269165607e-01	5.862734149468733502e-01
1.457770141247375917e-01	1.350267654820551388e-01	1.731806341717202491e-01	5.914964555618205111e-01	5.853099353402921867e-01
1.456011911424286986e-01	1.348970963520029487e-01	1.729798167251669350e-01	5.906444997235618111e-01	5.842211371984571411e-01
1.454254393127882572e-01	1.346743260365322326e-01	1.727921725861000235e-01	5.898845805155396027e-01	5.834546987868388657e-01
1.452497585782508427e-01	1.344698129750002136e-01	1.725270609362390406e-01	5.888299990377476867e-01	5.823150277371865746e-01
1.450741488813209745e-01	1.343547836069009238e-01	1.722860811144915349e-01	5.877573141548023683e-01	5.815252749968843338e-01
1.448986101645728941e-01	1.341917557368704217e-01	1.720623161770137854e-01	5.866767352168704708e-01	5.806338460306141869e-01
1.447231423706503983e-01	1.340952523109548711e-01	1.718793927475249506e-01	5.857638736848549410e-01	5.797856553847801075e-01
1.445477454422668118e-01	1.339483235698281371e-01	1.716528910860875001e-01	5.849850592430974050e-01	5.789742397690361697e-01
1.443724193222047925e-01	1.337981144335335937e-01	1.714593677811526995e-01	5.841112039144926715e-01	5.780811467728006470e-01
1.441971639533163596e-01	1.336652149592810757e-01	1.712752363401195410e-01	5.830423566810567504e-01	5.771869364411550407e-01
1.440219792785226161e-01	1.334732833705755128e-01	1.710867822651744308e-01	5.822761206011346502e-01	5.763569934197079192e-01
1.438468652408136927e-01	1.333321579378379806e-01	1.708490900953273384e-01	5.812071550307384982e-01	5.755992486306400480e-01
1.436718217832486932e-01	1.331760712892224585e-01	1.705966259355435055e-01	5.803561260844150027e-01	5.749664319768729159e-01
1.434968488489555549e-01	1.330153869163831493e-01	1.704185485986336457e-01	5.794284043961814845e-01	5.739984904767549967e-01
1.433219463811309102e-01	1.328835085644424485e-01	1.702038366247075607e-01	5.787118662637122934e-01	5.730672846377711238e-01
1.431471143230400034e-01	1.326936618269572987e-01	1.699947092444345220e-01	5.777082378955923359e-01	5.719523971802048523e-01
1.429723526180165238e-01	1.325501983800368988e-01	1.697844709927798512e-01	5.765720273910751592e-01	5.710823776832287813e-01
1.427976612094626341e-01	1.324034482379495004e-01	1.694963504255618814e-01	5.756503211137741216e-01	5.701784882397800125e-01
1.426230400408486365e-01	1.322440975091021542e-01	1.692739073988727139e-01	5.748244360223758731e-01	5.694049247612793518e-01
1.424484890557130845e-01	1.320873677532672930e-01	1.691012391864279707e-01	5.736986418889310491e-01	5.684980214129955467e-01
1.422740081976626714e-01	1.319362172803099087e-01	1.689107742273392998e-01	5.727235976640411286e-01	5.675833934701430827e-01
1.420995974103718140e-01	1.317694433841633261e-01	1.686436845434340082e-01	5.716138534432289031e-01	5.665183415034047432e-01
1.419252566375828473e-01	1.316389838240277776e-01	1.684711163099637810e-01	5.708684908109085132e-01	5.659977514165770440e-01
1.417509858231059128e-01	1.314641775560277392e-01	1.682805511803178444e-01	5.699735206819013245e-01	5.647320752499420671e-01
1.415767849108187371e-01	1.312939455934858668e-01	1.680105939071711019e-01	5.690735669544092490e-01	5.640910307666349155e-01
1.414026538446664927e-01	1.311557825820467149e-01	1.677564700336437453e-01	5.680918766445146595e-01	5.631580112800127491e-01
1.412285925686617982e-01	1.309676228510974205e-01	1.675627447407529447e-01	5.672633241796007919e-01	5.621252464392429982e-01
1.410546010268845796e-01	1.308008070179498272e-01	1.673555546810925054e-01	5.664310501412310739e-01	5.612335481953142358e-01
1.408806791634818478e-01	1.306619444758711501e-01	1.671687709287055512e-01	5.653509052785714584e-01	5.603189582300158733e-01
1.407068269226678381e-01	1.304945583535382092e-01	1.669838393581345726e-01	5.640922337689180388e-01	5.593558960325313301e-01
1.405330442487236209e-01	1.303269027993723128e-01	1.667621234366997718e-01	5.633885106645950547e-01	5.581786601183484908e-01
1.403593310859972132e-01	1.301928333921533731e-01	1.665670997605265546e-01	5.625638443963352220e-01	5.571223705983829877e-01
1.401856873789033286e-01	1.300651419318613888e-01	1.664208623100107420e-01	5.616961114322311932e-01	5.564159956212624270e-01
1.400121130719234053e-01	1.299045148098168789e-01	1.662398806994169753e-01	5.605563844462078116e-01	5.553900482093724333e-01
1.398386081096053002e-01	1.297534305493169005e-01	1.660010137002146113e-01	5.598311831655118365e-01	5.543415749677109705e-01
1.396651724365634284e-01	1.295741294828863244e-01	1.658209942907228340e-01	5.588889950295936604e-01	5.532875259473939433e-01
1.394918059974784297e-01	1.294017873362696414e-01	1.656051139270245109e-01	5.578184025564660864e-01	5.522623852008441414e-01
1.393185087370973074e-01	1.292149404476204133e-01	1.653666284591932822e-01	5.568426612926473673e-01	5.513239983129307742e-01
1.391452806002330123e-01	1.290529031560949391e-01	1.651768150353837561e-01	5.561006119843919793e-01	5.500573483538925279e-01
1.389721215317645808e-01	1.289299465596455696e-01	1.649854924263607081e-01	5.553325748940305395e-01	5.490851902414182195e-01
1.387990314766370803e-01	1.287652780525946616e-01	1.647729952606235004e-01	5.545498697945931976e-01	5.479982875602503745e-01
1.386260103798611087e-01	1.286108691185995634e-01	1.646000345389946051e-01	5.534491730009374333e-01	5.473253521816643374e-01
1.384530581865131560e-01	1.283769634240802260e-01	1.643406475807039080e-01	5.523287962312480870e-01	5.464220994898136841e-01
1.382801748417352705e-01	1.282370804008645948e-01	1.641360202753568975e-01	5.514408485458008879e-01	5.455958907659366197e-01
1.381073602907350040e-01	1.280518750096767688e-01	1.639320314001154744e-01	5.506048696023582156e-01	5.447009327728810080e-01
1.379346144787851891e-01	1.279211267658802997e-01	1.636849313606617284e-01	5.495604107344025380e-01	5.438024804826326886e-01
1.377619373512240786e-01	1.278036069492649029e-01	1.635343213857188838e-01	5.483739772287350434e-01	5.429954804400944912e-01
1.375893288534550396e-01	1.276278771492182496e-01	1.634030915480012558e-01	5.476450196623278144e-01	5.420303049552445129e-01
1.374167889309464430e-01	1.274785053171692273e-01	1.632154114235045417e-01	5.467622673485974527e-01	5.413660627780462198e-01
1.372443175292317741e-01	1.272891895160583320e-01	1.630443784573172294e-01	5.458219347505426366e-01	5.405608519962483705e-01
1.370719145939091888e-01	1.271270324033310639e-01	1.627722846226378195e-01	5.451865942654967601e-01	5.397371552643147607e-01
1.368995800706418187e-01	1.269514562698344784e-01	1.625608407756398144e-01	5.443282300691042463e-01	5.389722517433438442e-01
1.367273139051573272e-01	1.268064229753730898e-01	1.624156056688567107e-01	5.434765430789638696e-01	5.381618911661745219e-01
1.365551160432479094e-01	1.266600902913693205e-01	1.622073183949574171e-01	5.426402014142586161e-01	5.373701749541963668e-01
1.363829864307703477e-01	1.264383604790393911e-01	1.619987508694056833e-01	5.418308272777552226e-01	5.365696386579614785e-01
1.362109250136456229e-01	1.263306532311597730e-01	1.618075178846621054e-01	5.410322054857219509e-01	5.356167290888056431e-01
1.360389317378590535e-01	1.261687457796386025e-01	1.615844850239125940e-01	5.402430175517427546e-01	5.347976933375142572e-01
1.358670065494601009e-01	1.259860139842271798e-01	1.613911755988708119e-01	5.394966166298453825e-01	5.337020643334909886e-01
1.356951493945622589e-01	1.258192785460347518e-01	1.611525379191313945e-01	5.385399226719510546e-01	5.331053669397372019e-01
1.355233602193429976e-01	1.256686112686065671e-01	1.609640218507792653e-01	5.373281396619482564e-01	5.317754285364975075e-01
1.353516389700436251e-01	1.255178013534083148e-01	1.607465323275847624e-01	5.364048115062461930e-01	5.307183534653100443e-01
1.351799855929690930e-01	1.253619559771750602e-01	1.605633427123476231e-01	5.355567208511492483e-01	5.297431493254861623e-01
1.350084000344881352e-01	1.252042337817364792e-01	1.603246163080210007e-01	5.347844295798046543e-01	5.290027759910583827e-01
1.348368822410329348e-01	1.250600313299528310e-01	1.601067396271964038e-01	5.340702438587088263e-01	5.282280503121513648e-01
1.346654321590992076e-01	1.249205110822378811e-01	1.599083712903816290e-01	5.331918752240911719e-01	5.271615908139586359e-01
1.344940497352458686e-01	1.247728318009465459e-01	1.596970513427585503e-01	5.321681733900403000e-01	5.261820888869901403e-01
1.343227349160952822e-01	1.246387023503795904e-01	1.595155259387041613e-01	5.313224172405783818e-01	5.253345099561325116e-01
1.341514876483327068e-01	1.244856378520782653e-01	1.593378733821986803e-01	5.304772263231658513e-01	5.245975671117930617e-01
1.339803078787066837e-01	1.243228411563525732e-01	1.591347368935651929e-01	5.296216648094239643e-01	5.236915392895954424e-01
1.338091955540285372e-01	1.240757018997610400e-01	1.589209826732974340e-01	5.285210911071471784e-01	5.227616744403246196e-01
1.336381506211724857e-01	1.239452246997154589e-01	1.587464818914719467e-01	5.276813976677482421e-01	5.218340308536491001e-01
1.334671730270755030e-01	1.237590281257437835e-01	1.585866765848567561e-01	5.270406323628559209e-01	5.208292747640221876e-01
1.332962627187371796e-01	1.235884167017794882e-01	1.583774681743353452e-01	5.259089682767112972e-01	5.199598224699811810e-01
1.331254196432197223e-01	1.234662151873459346e-01	1.581919380558363397e-01	5.251213805337331397e-01	5.188843593803257326e-01
1.329546437476476772e-01	1.233243830888773734e-01	1.579354725323939002e-01	5.244058280725709675e-01	5.180051854608669348e-01
1.327839349792080403e-01	1.231867100035960449e-01	1.577296223368967187e-01	5.234552227421611637e-01	5.169683605768549128e-01
1.326132932851500357e-01	1.230231696540179803e-01	1.574750981994703924e-01	5.224443888767003052e-01	5.162058872902368645e-01
1.324427186127849765e-01	1.229338442112493240e-01	1.573492931569399345e-01	5.215619533844233491e-01	5.153264272493033316e-01
1.322722109094863763e-01	1.227689090649930342e-01	1.571241439420289210e-01	5.204482457769800119e-01	5.143361809622924996e-01
1.321017701226895324e-01	1.226111135704834043e-01	1.569550000501693798e-01	5.194141130653108229e-01	5.138683292375955114e-01
1.319313961998918039e-01	1.224815612104649398e-01	1.567251626154915478e-01	5.184788480458712989e-01	5.128652303882937913e-01
1.317610890886520836e-01	1.223416272987026127e-01	1.565711611256035418e-01	5.176171072821074137e-01	5.114766648664630377e-01
1.315908487365911317e-01	1.221639242620653210e-01	1.563435709488800174e-01	5.168995753796064019e-01	5.105331275833967508e-01
1.314206750913911592e-01	1.220005257168098323e-01	1.560871514964436435e-01	5.159751842232550567e-01	5.094380486655741835e-01
1.312505681007959391e-01	1.218281795344450386e-01	1.558936424527053166e-01	5.150866511064264852e-01	5.084532643312773548e-01
1.310805277126105839e-01	1.216690112787209704e-01	1.556533325744182406e-01	5.142356750317247371e-01	5.075437388063100963e-01
1.309105538747014907e-01	1.215484464057774716e-01	1.554385202477924777e-01	5.134099307796506917e-01	5.067316530755954229e-01
1.307406465349962299e-01	1.213816673226882220e-01	1.552645963577367616e-01	5.125380163925303822e-01	5.059682622081862480e-01
1.305708056414834894e-01	1.212189707453762422e-01	1.550872313315170004e-01	5.114353970464238230e-01	5.050525753667172157e-01
1.304010311422129920e-01	1.210821234805254665e-01	1.547777506753695576e-01	5.106711671579975409e-01	5.040993503542319232e-01
1.302313229852952170e-01	1.208834440729826681e-01	1.546017193446554139e-01	5.097711040831028884e-01	5.032335545760183715e-01
1.300616811189016508e-01	1.207229226940143146e-01	1.544273633833593562e-01	5.090805522018866380e-01	5.025806383018237566e-01
1.298921054912643425e-01	1.205652581000994233e-01	1.542184463701782859e-01	5.082329555315763248e-01	5.018910317929261566e-01
1.297225960506760145e-01	1.203865002596011535e-01	1.539733971260268952e-01	5.074610015470557567e-01	5.011841237834582241e-01
1.295531527454898690e-01	1.202562051891997302e-01	1.537150083774394271e-01	5.067392567127784186e-01	5.003344043747957048e-01
1.293837755241196152e-01	1.200824544490030898e-01	1.535484795261864155e-01	5.055437589581375235e-01	4.997141634242946440e-01
1.292144643350392197e-01	1.199107557645706784e-01	1.533148817192248881e-01	5.048667794588665991e-01	4.988072467415493039e-01
1.290452191267829340e-01	1.197425481209359877e-01	1.530341372409468881e-01	5.040680028866904028e-01	4.979288096790677187e-01
1.288760398479451563e-01	1.195895482202464638e-01	1.528192980799937817e-01	5.033497545541059104e-01	4.968797655977811867e-01
1.287069264471802366e-01	1.193972824218598183e-01	1.526580399910153485e-01	5.025388222840909691e-01	4.958971229912081946e-01
1.285378788732027266e-01	1.192273393336618498e-01	1.524120885588813312e-01	5.013817695831643828e-01	4.951798499394887143e-01
1.283688970747866864e-01	1.190119742352813287e-01	1.522193658677088446e-01	5.008182668512365376e-01	4.944056286024464675e-01
1.281999810007662388e-01	1.188806207750684463e-01	1.520860409659083312e-01	4.999804941737870934e-01	4.934133412151341935e-01
1.280311306000350979e-01	1.187620887651446716e-01	1.518984970713852245e-01	4.988466878437130547e-01	4.927764826822099709e-01
1.278623458215465136e-01	1.185611452214139216e-01	1.516538361379192457e-01	4.981282179124482679e-01	4.920157051041660345e-01
1.276936266143133270e-01	1.184036607366654309e-01	1.514620820632313902e-01	4.973597108623529217e-01	4.913694687669318828e-01
1.275249729274076649e-01	1.182522853969714127e-01	1.512491226083436946e-01	4.965867722604014323e-01	4.905690892725272367e-01
1.273563847099610791e-01	1.180766417755601261e-01	1.510586586293987121e-01	4.956723057238969221e-01	4.895153058812542479e-01
1.271878619111642406e-01	1.178570466962198943e-01	1.508804050038463629e-01	4.949515575427242409e-01	4.884415820857548329e-01
1.270194044802669953e-01	1.176815253553556012e-01	1.506779243628214582e-01	4.938199513470606927e-01	4.877436149246678898e-01
1.268510123665782252e-01	1.175317390420830971e-01	1.504673486773637214e-01	4.930618205906999729e-01	4.869410984500185391e-01
1.266826855194657375e-01	1.173839212091609963e-01	1.502658688564472711e-01	4.923418093143046015e-01	4.861806057977119400e-01
1.265144238883561811e-01	1.172089699474739011e-01	1.500519914447021319e-01	4.918002410233291433e-01	4.852951780542198446e-01
1.263462274227350191e-01	1.170437096063405430e-01	1.498586830938256620e-01	4.909577026194142935e-01	4.847311537807392767e-01
1.261780960721462785e-01	1.169076570515819175e-01	1.496580252885776063e-01	4.901473780764502020e-01	4.838356907664970175e-01
1.260100297861926344e-01	1.167528159134991889e-01	1.494041690672343881e-01	4.893473326116662414e-01	4.831010633389141162e-01
1.258420285145352979e-01	1.165549912139367261e-01	1.491251895659847782e-01	4.884522756307301261e-01	4.825332345884967289e-01
1.256740922068937949e-01	1.164045174239938946e-01	1.489690633421835442e-01	4.877797257267681985e-01	4.815342237570928718e-01
1.255062208130459100e-01	1.162352210553082438e-01	1.488025889587397954e-01	4.865814015723018970e-01	4.805713375967530787e-01
1.253384142828277981e-01	1.160378038024098141e-01	1.485544009215826744e-01	4.854964178249799867e-01	4.797742366618945042e-01
1.251706725661337061e-01	1.158566612331578954e-01	1.483749299392440879e-01	4.846000568411584775e-01	4.790455139963368247e-01
1.250029956129157516e-01	1.157000025545303901e-01	1.481560746675866236e-01	4.837765864358225532e-01	4.781909182350032594e-01
1.248353833731841028e-01	1.155437138458008245e-01	1.480008867222958324e-01	4.829762475699899138e-01	4.774169740223894176e-01
1.246678357970068540e-01	1.154199751374225952e-01	1.477498490599748193e-01	4.818275462814302079e-01	4.765729301975235588e-01
1.245003528345098170e-01	1.152938216789932829e-01	1.475873968247303769e-01	4.811034083737218969e-01	4.757035012221538794e-01
1.243329344358764521e-01	1.151480346395558768e-01	1.473767338320242648e-01	4.798561948771308261e-01	4.748008511384981811e-01
1.241655805513478539e-01	1.149874744952612965e-01	1.471454976364855449e-01	4.792962108480651739e-01	4.736674045430994684e-01
1.239982911312225711e-01	1.148119420220785336e-01	1.469651081184534802e-01	4.785298297552637026e-01	4.727805741690634944e-01
1.238310661258566342e-01	1.146916509683332114e-01	1.467530812285608999e-01	4.772157334785602778e-01	4.719368987570258245e-01
1.236639054856632780e-01	1.145547322320804862e-01	1.465906977593469107e-01	4.765678187971912338e-01	4.710880023966764751e-01
1.234968091611131358e-01	1.144084513597979635e-01	1.463597058761889336e-01	4.757606632538555202e-01	4.701846026842580462e-01
1.233297771027338369e-01	1.141838506089045274e-01	1.460651500726072860e-01	4.750395688950344586e-01	4.691695744887900421e-01
1.231628092611101732e-01	1.140248193758150314e-01	1.458411376332223730e-01	4.742635769683171132e-01	4.684703011393783756e-01
1.229959055868838635e-01	1.138342058939603163e-01	1.455399929766555134e-01	4.735132169854479045e-01	4.674930932780840820e-01
1.228290660307534976e-01	1.136871469523064726e-01	1.453344495312907936e-01	4.725117154023761312e-01	4.666895310655463369e-01
1.226622905434745087e-01	1.135518535377361415e-01	1.451722093622740406e-01	4.715154273525556938e-01	4.659686440982462319e-01
1.224955790758590485e-01	1.133637555584547235e-01	1.449866754340020658e-01	4.706624094636127076e-01	4.651709517116028314e-01
1.223289315787757930e-01	1.132349632649166937e-01	1.448178617919119171e-01	4.697302752852400842e-01	4.644015813347134314e-01
1.221623480031500675e-01	1.130685622396290918e-01	1.446007693970186581e-01	4.689002525639247576e-01	4.633737566274409581e-01
1.219958282999636240e-01	1.129561706925723552e-01	1.444421381524365333e-01	4.680903550543087377e-01	4.625659345788165622e-01
1.218293724202544615e-01	1.127888334808979653e-01	1.442550997898521814e-01	4.672757345523451677e-01	4.618242629379876174e-01
1.216629803151169920e-01	1.126953163272325087e-01	1.440552488858070357e-01	4.664555007147612176e-01	4.609751420543825029e-01
1.214966519357018049e-01	1.124945534427977678e-01	1.438751108154101011e-01	4.656480457632237169e-01	4.601151696714037009e-01
1.213303872332155420e-01	1.123426928824083071e-01	1.436972452127424638e-01	4.646933819905059715e-01	4.594069536243928220e-01
1.211641861589208835e-01	1.122057690565890636e-01	1.435399714917564018e-01	4.635468376553868453e-01	4.586772733938815350e-01
1.209980486641364233e-01	1.120649560944997486e-01	1.433145586461213317e-01	4.625702337020956012e-01	4.579243269479417178e-01
1.208319747002366551e-01	1.119029661727463931e-01	1.430951070359784416e-01	4.615843151703855618e-01	4.573021400884595411e-01
1.206659642186518056e-01	1.117093335866808923e-01	1.428568132037785210e-01	4.605249681108772863e-01	4.564354396850653361e-01
1.205000171708677514e-01	1.115094281117631481e-01	1.426302009698324491e-01	4.599816860163565835e-01	4.555668333608154930e-01
1.203341335084259917e-01	1.114107983079369313e-01	1.424485824474692186e-01	4.591647311935919684e-01	4.548134149390384851e-01
1.201683131829235363e-01	1.111961527025037977e-01	1.422756075264259013e-01	4.584208023240426977e-01	4.541227670270632233e-01
1.200025561460127815e-01	1.110365837883137280e-01	1.420789942316724730e-01	4.576853959212926481e-01	4.533431315013815022e-01
1.198368623494014962e-01	1.109564004065697190e-01	1.418941595127801436e-01	4.568722297253978715e-01	4.524473885673820917e-01
1.196712317448526824e-01	1.108581653554023411e-01	1.416743655668011581e-01	4.559782620620579374e-01	4.516091941506772400e-01
1.195056642841845485e-01	1.106887638731791218e-01	1.414580909002931819e-01	4.552608829927435874e-01	4.507027600803906742e-01
1.193401599192703416e-01	1.106078390726896593e-01	1.412170336344392430e-01	4.545117737752375486e-01	4.495122745004820342e-01
1.191747186020383070e-01	1.105094906230002505e-01	1.409709337160896525e-01	4.536152864708009602e-01	4.487674401137385916e-01
1.190093402844716319e-01	1.103777998139263694e-01	1.407747540205284975e-01	4.525986048006026552e-01	4.478829819402568857e-01
1.188440249186083486e-01	1.102017067594793509e-01	1.405122503651155541e-01	4.518781929003751197e-01	4.468977647486970795e-01
1.186787724565412649e-01	1.100381367252454001e-01	1.402842372700829898e-01	4.511748412043586898e-01	4.460651031743361750e-01
1.185135828504177008e-01	1.098499996675284529e-01	1.400122076439379581e-01	4.503635052785460724e-01	4.450992852004471700e-01
1.183484560524397378e-01	1.097233286488792370e-01	1.398378697858674580e-01	4.494258313886234646e-01	4.443616404567627964e-01
1.181833920148638445e-01	1.095460054057759425e-01	1.396904264251934424e-01	4.485787123901108786e-01	4.436989465473881178e-01
1.180183906900010016e-01	1.094196404439977677e-01	1.394886490393625056e-01	4.477851817474287621e-01	4.428203189588771904e-01
1.178534520302164657e-01	1.092921140311775563e-01	1.392886060850042074e-01	4.470141009612453864e-01	4.417053332904503637e-01
1.176885759879297416e-01	1.091727989389926073e-01	1.390966794890513003e-01	4.463762241346422854e-01	4.409523834226349304e-01
1.175237625156144994e-01	1.090247113489378056e-01	1.388203697402163594e-01	4.453388826395261457e-01	4.400966207549863451e-01
1.173590115657985461e-01	1.089117051765082500e-01	1.386285367190626117e-01	4.446040742660025691e-01	4.394106438270394821e-01
1.171943230910636596e-01	1.087773082165752053e-01	1.383808450688277236e-01	4.439692655091327378e-01	4.387410080990881700e-01
1.170296970440455470e-01	1.086612914179782841e-01	1.381337891825676900e-01	4.435415353982177233e-01	4.380704172147695807e-01
1.168651333774337608e-01	1.084972427504800468e-01	1.379593563561328784e-01	4.426696538758915223e-01	4.373313546680309694e-01
1.167006320439715611e-01	1.083483077550095180e-01	1.377790811334457799e-01	4.419745473683316939e-01	4.363064899074848846e-01
1.165361929964559978e-01	1.081795964488690004e-01	1.375717675960818620e-01	4.413301853208525527e-01	4.355838113500580255e-01
1.163718161877376062e-01	1.081035488314842224e-01	1.374346306874974499e-01	4.405840488748904438e-01	4.347363435706704804e-01
1.162075015707205450e-01	1.079817577894606057e-01	1.372241553232979860e-01	4.399853676653270318e-01	4.339175647020294124e-01
1.160432490983623055e-01	1.078254610926990126e-01	1.370711431840549166e-01	4.390222726775461215e-01	4.332113205588573601e-01
1.158790587236737668e-01	1.076708758060748866e-01	1.368635964944562022e-01	4.384587362362082352e-01	4.326249942706232865e-01
1.157149303997191542e-01	1.075032660144130542e-01	1.366945882928930489e-01	4.368688794450238388e-01	4.319168844619681868e-01
1.155508640796157754e-01	1.073198828346264427e-01	1.365112950759326260e-01	4.360180125436468046e-01	4.311664881653087811e-01
1.153868597165342014e-01	1.071918157642955116e-01	1.362980902203399514e-01	4.353786943923935726e-01	4.303292980925036426e-01
1.152229172636977800e-01	1.070143707155817858e-01	1.361641448044471348e-01	4.345359114897630604e-01	4.295519584815569170e-01
1.150590366743830806e-01	1.068319523705502233e-01	1.359817509061569674e-01	4.338416385984454893e-01	4.287907530236912401e-01
1.148952179019194081e-01	1.066978535451980903e-01	1.358052776975278986e-01	4.331946796712107806e-01	4.279194692807469225e-01
1.147314608996888724e-01	1.065329823494728795e-01	1.355825263523185720e-01	4.324221223849357143e-01	4.271349810544342596e-01
1.145677656211263329e-01	1.063911962173416659e-01	1.353989447557122638e-01	4.312964019685100459e-01	4.262876993723518915e-01
1.144041320197192874e-01	1.062438262371692005e-01	1.352111372706251147e-01	4.305090929649966203e-01	4.254052519902219442e-01
1.142405600490077472e-01	1.060985221841748150e-01	1.350418819118551772e-01	4.296023243227788391e-01	4.244534139742749401e-01
1.140770496625841957e-01	1.059654140316940579e-01	1.348685617107797385e-01	4.289331029965479658e-01	4.236134244116703806e-01
1.139136008140935741e-01	1.058224038686817609e-01	1.346673065473190378e-01	4.282294564347156607e-01	4.228766950703223282e-01
1.137502134572330875e-01	1.056925873790710985e-01	1.344559423824653044e-01	4.276551648832176422e-01	4.220683481799420989e-01
1.135868875457522048e-01	1.055589437579390610e-01	1.342573239263374352e-01	4.267825994767624476e-01	4.214881046400850151e-01
1.134236230334525336e-01	1.054154254734605278e-01	1.340803313508573125e-01	4.259155976884653194e-01	4.209552674811130046e-01
1.132604198741877788e-01	1.052980894105127602e-01	1.339294526753755377e-01	4.250643126388826687e-01	4.201756789342093179e-01
1.130972780218636869e-01	1.051574993378333184e-01	1.337076081848391496e-01	4.242919632906733129e-01	4.193377964006667069e-01
1.129341974304378382e-01	1.050036332619375540e-01	1.334495561778181461e-01	4.235017562567491844e-01	4.187587633902667417e-01
1.127711780539197850e-01	1.048810655762199145e-01	1.333090816302635040e-01	4.225905762669384669e-01	4.181417773530246573e-01
1.126082198463707190e-01	1.047521244873657748e-01	1.331314450819413020e-01	4.219320514262119848e-01	4.173301287014372085e-01
1.124453227619035961e-01	1.045897080676456009e-01	1.329259437827352286e-01	4.211011632201482335e-01	4.165475652640268089e-01
1.122824867546830252e-01	1.044669894645178787e-01	1.327350405118484511e-01	4.204386781640587767e-01	4.159488705964429212e-01
1.121197117789251158e-01	1.043173531161865758e-01	1.325152084880966696e-01	4.199233223622281796e-01	4.152592660816730730e-01
1.119569977888973250e-01	1.042277430473203398e-01	1.323413679048226210e-01	4.191371221890414778e-01	4.147211661337172894e-01
1.117943447389186523e-01	1.040861661239240732e-01	1.321569886252407511e-01	4.184490663173089375e-01	4.138847125333893762e-01
1.116317525833593616e-01	1.039291444930171282e-01	1.319636563396784090e-01	4.176094749216756052e-01	4.133853991744269596e-01
1.114692212766409535e-01	1.037317848419291311e-01	1.317414521663534677e-01	4.168305346306686587e-01	4.123663650694825988e-01
1.113067507732359990e-01	1.035965482681293764e-01	1.315887395341867327e-01	4.159787353048678415e-01	4.116218553714214301e-01
1.111443410276682503e-01	1.034354584655575171e-01	1.313869613133434311e-01	4.151014192005980652e-01	4.108360846189417215e-01
1.109819919945124189e-01	1.032855648426195955e-01	1.311991781102505861e-01	4.140732777396539110e-01	4.101882543794068692e-01
1.108197036283941062e-01	1.031399710464076108e-01	1.310133457940337864e-01	4.133677418415210303e-01	4.092446971052328131e-01
1.106574758839898448e-01	1.030034823085339279e-01	1.308365407813127379e-01	4.126870808516548417e-01	4.082028158426885822e-01
1.104953087160268632e-01	1.028703484991448369e-01	1.306395998655712765e-01	4.119308778385314396e-01	4.075537243775556595e-01
1.103332020792830992e-01	1.027258112389103639e-01	1.304505926671041538e-01	4.113343119010998694e-01	4.068595107870414673e-01
1.101711559285871445e-01	1.026196448298471453e-01	1.302771303791909752e-01	4.106190561778378378e-01	4.062007361021959806e-01
1.100091702188180920e-01	1.024548467237423321e-01	1.300864260193840549e-01	4.096788249569394136e-01	4.053328030333842591e-01
1.098472449049055499e-01	1.023050119058834806e-01	1.298735849068430037e-01	4.089443387955546960e-01	4.048255309744565045e-01
1.096853799418294889e-01	1.021433484965557914e-01	1.297188636048447752e-01	4.080417463598925432e-01	4.041386721410631933e-01
1.095235752846202143e-01	1.019664382117775325e-01	1.295631528086286233e-01	4.074606593729038218e-01	4.034091969093511754e-01
1.093618308883582274e-01	1.018076911309393623e-01	1.294046766997654085e-01	4.063740231590837748e-01	4.028449059014738709e-01
1.092001467081743088e-01	1.016496169288533258e-01	1.292071669248811283e-01	4.058987313108918804e-01	4.018389793811287247e-01
1.090385226992492129e-01	1.015022440638913143e-01	1.290266285685262582e-01	4.050298710427674420e-01	4.010746180646291847e-01
1.088769588168138347e-01	1.013610475179885090e-01	1.288701427052466875e-01	4.044084941170251746e-01	4.006682555196052764e-01
1.087154550161488487e-01	1.012033100748439551e-01	1.286470110858713434e-01	4.034754215505553243e-01	3.998199766374819220e-01
1.085540112525849310e-01	1.010927234064336738e-01	1.284579617261358830e-01	4.025834920698425079e-01	3.992699855294407074e-01
1.083926274815025376e-01	1.008446415546875169e-01	1.282228623698000169e-01	4.019149505293020952e-01	3.987167873299996002e-01
1.082313036583318483e-01	1.007238153196885894e-01	1.280611403083559141e-01	4.010570028432037248e-01	3.979735643479620499e-01
1.080700397385526562e-01	1.005915281118850702e-01	1.278714837938048354e-01	4.002800841895961526e-01	3.971235944972873466e-01
1.079088356776943397e-01	1.004554073304626677e-01	1.276738893746421910e-01	3.995744723597632886e-01	3.965046066290056070e-01
1.077476914313358347e-01	1.002553607716685918e-01	1.275303663684886624e-01	3.988482147162038527e-01	3.958071539526420990e-01
1.075866069551054266e-01	1.001299816367798023e-01	1.273549492972199659e-01	3.981181240434537583e-01	3.951205506914282628e-01
1.074255822046808057e-01	9.999774456820798019e-02	1.270833107898350078e-01	3.974704558520427145e-01	3.944849735422938375e-01
1.072646171357889422e-01	9.985007005106047440e-02	1.269276887910239793e-01	3.969369251307001134e-01	3.939385756274507155e-01
1.071037117042059755e-01	9.974102586079180988e-02	1.267364944102016555e-01	3.962723128653419802e-01	3.932413226881242840e-01
1.069428658657572279e-01	9.959633869558669195e-02	1.265851229695738045e-01	3.954922962430160172e-01	3.925268469015672501e-01
1.067820795763170516e-01	9.944688546580765509e-02	1.264200872984461432e-01	3.948887497125306845e-01	3.917679710028093565e-01
1.066213527918088433e-01	9.927484084926457841e-02	1.262147174650156967e-01	3.942585787312976597e-01	3.910839254875863591e-01
1.064606854682048492e-01	9.913955601042555299e-02	1.259480706590180576e-01	3.934564050801476753e-01	3.904706359216694733e-01
1.063000775615262072e-01	9.891380245207234689e-02	1.257621926542875912e-01	3.925167963930861204e-01	3.896881688763604301e-01
1.061395290278427939e-01	9.878506717772035650e-02	1.256016401275970029e-01	3.917124420862603262e-01	3.889312015128638667e-01
1.059790398232732384e-01	9.862581143265922168e-02	1.254376450101497287e-01	3.910183092805076255e-01	3.883363710857862250e-01
1.058186099039847561e-01	9.850501632715004396e-02	1.252169381298073869e-01	3.900893963873971471e-01	3.876520241919958476e-01
1.056582392261932041e-01	9.838996636306712729e-02	1.249990473472724212e-01	3.893508153700989682e-01	3.869946474396011582e-01
1.054979277461627063e-01	9.817150630421653257e-02	1.248334850640270832e-01	3.886185042347999330e-01	3.863671780383036158e-01
1.053376754202060561e-01	9.804581098237249992e-02	1.246942497462330268e-01	3.877670848204435305e-01	3.857965228675153124e-01
1.051774822046842583e-01	9.780272321060574925e-02	1.245318835202593316e-01	3.871372492646474317e-01	3.848506008570586889e-01
1.050173480560066125e-01	9.765487510695515516e-02	1.243498139478858844e-01	3.863520697832220629e-01	3.838714937597896837e-01
1.048572729306306295e-01	9.750527665993756476e-02	1.241456285251990727e-01	3.857055745868008811e-01	3.832665041616214463e-01
1.046972567850619484e-01	9.739391197910504672e-02	1.239430682561927788e-01	3.850484002058961464e-01	3.825046961291663772e-01
1.045372995758542534e-01	9.725495402315699478e-02	1.237943413869489612e-01	3.844518747441835194e-01	3.817267669876775460e-01
1.043774012596092593e-01	9.706835187382958918e-02	1.235960321160730485e-01	3.838228370805973344e-01	3.810247915468087943e-01
1.042175617929765180e-01	9.695803669693330018e-02	1.234447065932770121e-01	3.831214853771929274e-01	3.803936155018753373e-01
1.040577811326534874e-01	9.683378748748469600e-02	1.232042155336660338e-01	3.824799406199866358e-01	3.797074083782349119e-01
1.038980592353854204e-01	9.670196883384452047e-02	1.230441896240904026e-01	3.818220194569306170e-01	3.787368571317800137e-01
1.037383960579652126e-01	9.656802096794019075e-02	1.228714177519839162e-01	3.811294919981348395e-01	3.780123949262070848e-01
1.035787915572334433e-01	9.638991395057193434e-02	1.226558278378196976e-01	3.802670795007193072e-01	3.770324537212995653e-01
1.034192456900782514e-01	9.629121192397978313e-02	1.224777338561001405e-01	3.794366677400068388e-01	3.762961711300922274e-01
1.032597584134352514e-01	9.610615963533321315e-02	1.222175995513928998e-01	3.789625493755117147e-01	3.754706875641810604e-01
1.031003296842874922e-01	9.595901681085586277e-02	1.220923359753205012e-01	3.781691606992533261e-01	3.747618684343052564e-01
1.029409594596654015e-01	9.583631304560033537e-02	1.219185468700275665e-01	3.774711183277711934e-01	3.741260427025110413e-01
1.027816476966466608e-01	9.572778230041117942e-02	1.216716590450888924e-01	3.768672082147166424e-01	3.735067367916796721e-01
1.026223943523562054e-01	9.560974861232597599e-02	1.214711108036779230e-01	3.762093959626102713e-01	3.726473169582900646e-01
1.024631993839661415e-01	9.540285379942865795e-02	1.213172457072101557e-01	3.755523127004597450e-01	3.717440906921262722e-01
1.023040627486955095e-01	9.526968549505050732e-02	1.211416770688771710e-01	3.748430272754447179e-01	3.710225267889957212e-01
1.021449844038105348e-01	9.513412973555479546e-02	1.210116647415975799e-01	3.740960413339565194e-01	3.703700891231790915e-01
1.019859643066242660e-01	9.495808495262954285e-02	1.207715255819259009e-01	3.735983115999037540e-01	3.694573452882529141e-01
1.018270024144967423e-01	9.475470946204704592e-02	1.205718972205342271e-01	3.729766942164066679e-01	3.687078838677162462e-01
1.016680986848346874e-01	9.460250442505255264e-02	1.203107030992839888e-01	3.722505905297959217e-01	3.681086343368739633e-01
1.015092530750916489e-01	9.444695536327513130e-02	1.200947712400495665e-01	3.715744795675563483e-01	3.673674048989630236e-01
1.013504655427677759e-01	9.434489064404789904e-02	1.198535830331901308e-01	3.709865740612834917e-01	3.668825065261120399e-01
1.011917360454098608e-01	9.423736382263853129e-02	1.196775579452255683e-01	3.702242756823544423e-01	3.661538532738337626e-01
1.010330645406112143e-01	9.413005323753087517e-02	1.194978453131081003e-01	3.695773186100487218e-01	3.654950540947482507e-01
1.008744509860116101e-01	9.397773990114459408e-02	1.193727281660924011e-01	3.689185496724262103e-01	3.647998823998658269e-01
1.007158953392972289e-01	9.377575136837836001e-02	1.192083467614121067e-01	3.683835367784141224e-01	3.643539638673506387e-01
1.005573975582005342e-01	9.365164003311046703e-02	1.190434436794993306e-01	3.677817670249078352e-01	3.637475513432013585e-01
1.003989576005003409e-01	9.348025498522584409e-02	1.188100260758505056e-01	3.671119475175838032e-01	3.631889303499691857e-01
1.002405754240215524e-01	9.332330779290198830e-02	1.186331484259499774e-01	3.665834438871329315e-01	3.623988383355175591e-01
1.000822509866352572e-01	9.313780693850126635e-02	1.184470950371536019e-01	3.659204507820016383e-01	3.617551907551203039e-01
9.992398424625859032e-02	9.300673546661344937e-02	1.182013462159422490e-01	3.652655216472718847e-01	3.609506363359698544e-01
9.976577516085467778e-02	9.287093807088013520e-02	1.179486614403391642e-01	3.646040207313892001e-01	3.602057802694282884e-01
9.960762368843258108e-02	9.274546314186686569e-02	1.177677433680789643e-01	3.637906147701540638e-01	3.595423615714440357e-01
9.944952978704718616e-02	9.261606275744689587e-02	1.175165414778568812e-01	3.632900311409858474e-01	3.588730358101045459e-01
9.929149341479925894e-02	9.242855729477210402e-02	1.172952358617557478e-01	3.623996829139506382e-01	3.582961261584000079e-01
9.913351452983509837e-02	9.226921607033244932e-02	1.171702062112311149e-01	3.617120953928187332e-01	3.575441784869048956e-01
9.897559309034685560e-02	9.211818879848167330e-02	1.169929257963883557e-01	3.610011861684873091e-01	3.566483677930353258e-01
9.881772905457218703e-02	9.199726211075671956e-02	1.168039331068572995e-01	3.601882937113238814e-01	3.559780008217174330e-01
9.865992238079429599e-02	9.182161845841231573e-02	1.166050139627324567e-01	3.595722923861059406e-01	3.552573173894837399e-01
9.850217302734182168e-02	9.167530127238479598e-02	1.164141183540764735e-01	3.590717440868907429e-01	3.545375051948401190e-01
9.834448095258882527e-02	9.150492954044930904e-02	1.162218381764643788e-01	3.583169762705066264e-01	3.538082091942612584e-01
9.818684611495466508e-02	9.132290008861304598e-02	1.160589175240013537e-01	3.577237836136570870e-01	3.531016347946054901e-01
9.802926847290396872e-02	9.117206179058223725e-02	1.159294264114843903e-01	3.566049460422317519e-01	3.524491086181728017e-01
9.787174798494659156e-02	9.104981382688195901e-02	1.157407725146203797e-01	3.558477347432865145e-01	3.515898700801271537e-01
9.771428460963746399e-02	9.087389324052204398e-02	1.155721123032164427e-01	3.550983445626508805e-01	3.507540135974137607e-01
9.755687830557661921e-02	9.072264169912315490e-02	1.153229084670663318e-01	3.542326620660297687e-01	3.502151908923610280e-01
9.739952903140906837e-02	9.061766585206897096e-02	1.151284160942865065e-01	3.535715777791523795e-01	3.496825630196980783e-01
9.724223674582478660e-02	9.048383409048131598e-02	1.149540369993503203e-01	3.530562628788481150e-01	3.488163220428761035e-01
9.708500140755858820e-02	9.031999528606282635e-02	1.147932258358080188e-01	3.525040275245384103e-01	3.482012018398137343e-01
9.692782297539007108e-02	9.016831088100155100e-02	1.146424416999742152e-01	3.518733733909161776e-01	3.475171383013352377e-01
9.677070140814364452e-02	9.005571487640262607e-02	1.144410445824580458e-01	3.513026142109558769e-01	3.467705428456160366e-01
9.661363666468832101e-02	8.988607904869437559e-02	1.142296529238596564e-01	3.503867671790039662e-01	3.460950715598545280e-01
9.645662870393775790e-02	8.979053086099002268e-02	1.140532657533599031e-01	3.497578086499474881e-01	3.452686214530804043e-01
9.629967748485016021e-02	8.965353718789385862e-02	1.138143149706146301e-01	3.487840476637189546e-01	3.445975161374578155e-01
9.614278296642822519e-02	8.952568525064300009e-02	1.136642037471990718e-01	3.479793504053252939e-01	3.437961495448620397e-01
9.598594510771896182e-02	8.944035556868618064e-02	1.134629363939557573e-01	3.472238004178430648e-01	3.431996269493013396e-01
9.582916386781385742e-02	8.927843374599039872e-02	1.133216723690200073e-01	3.465934808588077565e-01	3.424569025661147736e-01
9.567243920584865557e-02	8.908266407819638577e-02	1.131622452284433977e-01	3.455698103923582898e-01	3.417224804450976205e-01
9.551577108100330060e-02	8.889040413898363635e-02	1.129774881335770254e-01	3.447404756744240628e-01	3.410637932606439549e-01
9.535915945250189596e-02	8.877076103992719014e-02	1.127823710995791567e-01	3.440257997848859550e-01	3.405474338821259384e-01
9.520260427961269034e-02	8.864665703885211967e-02	1.126223239062305592e-01	3.433500007909710550e-01	3.397505129477407793e-01
9.504610552164791115e-02	8.851903040847652893e-02	1.124783220642522341e-01	3.427000896301007904e-01	3.391583362351321407e-01
9.488966313796376451e-02	8.834873721728990492e-02	1.123524822433087239e-01	3.421102116979943264e-01	3.383127271169090733e-01
9.473327708796037971e-02	8.820106996888386897e-02	1.121078471351712180e-01	3.413203041599583987e-01	3.377956961808731284e-01
9.457694733108173990e-02	8.806575268041937077e-02	1.119311542614068872e-01	3.405488616951471426e-01	3.370682744346036319e-01
9.442067382681558485e-02	8.795974377441653780e-02	1.116662035263688429e-01	3.398329415707133094e-01	3.364738187821891824e-01
9.426445653469335551e-02	8.779995958881472995e-02	1.114816752903420582e-01	3.391282923210047207e-01	3.358454358958485875e-01
9.410829541429019396e-02	8.771281175186550205e-02	1.113261342752838168e-01	3.385121688617638291e-01	3.352676257486706946e-01
9.395219042522480468e-02	8.760158666177260411e-02	1.111291424897041941e-01	3.379147548365171172e-01	3.345431066424231492e-01
9.379614152715941289e-02	8.742467633557197970e-02	1.109453821437220017e-01	3.372033402166059179e-01	3.338344757993122469e-01
9.364014867979975065e-02	8.730751937610146951e-02	1.107593731624250122e-01	3.366470256843400177e-01	3.332161092479751785e-01
9.348421184289490427e-02	8.717989152115969420e-02	1.106418330503530778e-01	3.359823648375371286e-01	3.325110452976794972e-01
9.332833097623734198e-02	8.709892685870533613e-02	1.104500842482370460e-01	3.354813091625353239e-01	3.319664868957004633e-01
9.317250603966277522e-02	8.700083799675131790e-02	1.102830710235319228e-01	3.348243123403963906e-01	3.313263042024974236e-01
9.301673699305021414e-02	8.686538291628952135e-02	1.101089701580466318e-01	3.341751242329412674e-01	3.305428107533133208e-01
9.286102379632163450e-02	8.671134045403050550e-02	1.099051849453855367e-01	3.337637125896423251e-01	3.298820443092712607e-01
9.270536640944232465e-02	8.658089845864966327e-02	1.096787613584344900e-01	3.331091571637251336e-01	3.292676182690369990e-01
9.254976479242049692e-02	8.645555375937963305e-02	1.094631944621522746e-01	3.326581070725821987e-01	3.287727211539697159e-01
9.239421890530732928e-02	8.632418055314519667e-02	1.093145543469678793e-01	3.319802112180150755e-01	3.281640400944196290e-01
9.223872870819695147e-02	8.616069693055278256e-02	1.091394638779176057e-01	3.312898604528862201e-01	3.272897661911159384e-01
9.208329416122630617e-02	8.597916125467681969e-02	1.089633752779396725e-01	3.306249911953885734e-01	3.265260298559214958e-01
9.192791522457513520e-02	8.583705199975683042e-02	1.087703123377579822e-01	3.299875321347916501e-01	3.259583459570353781e-01
9.177259185846591005e-02	8.568388636025955907e-02	1.085486442740279389e-01	3.290548510295994711e-01	3.252155890933680626e-01
9.161732402316373480e-02	8.556466506082500978e-02	1.083422152672385841e-01	3.284364903865045204e-01	3.247208569195035310e-01
9.146211167897637384e-02	8.536403962776152599e-02	1.081435422665717044e-01	3.278771460185296305e-01	3.242231730099627285e-01
9.130695478625407147e-02	8.522881089162040458e-02	1.079373655416241834e-01	3.272671896263870672e-01	3.236504448339071471e-01
9.115185330538959352e-02	8.504694057925574202e-02	1.077545044013557135e-01	3.265307074202579707e-01	3.232646096371330491e-01
9.099680719681811636e-02	8.490040819146152384e-02	1.075123827292372575e-01	3.258308173053399148e-01	3.226996369180758495e-01
9.084181642101715748e-02	8.476217114080150661e-02	1.072904231391282048e-01	3.252663650852132826e-01	3.221420266985729475e-01
9.068688093850654774e-02	8.460349439550141071e-02	1.071116993435019538e-01	3.246100909912180699e-01	3.214093200014076501e-01
9.053200070984837589e-02	8.443237006660551935e-02	1.069176799545334539e-01	3.240105135726980556e-01	3.207590758266032904e-01
9.037717569564686360e-02	8.431801888209677909e-02	1.066766438330255806e-01	3.231786390876277282e-01	3.200015453891254524e-01
9.022240585654840717e-02	8.416907976446642847e-02	1.064890100786314159e-01	3.226101808452122577e-01	3.194444973406139199e-01
9.006769115324142483e-02	8.397948704050733904e-02	1.063126083551376444e-01	3.219653683434208769e-01	3.188963600928409470e-01
8.991303154645638451e-02	8.385338766290534318e-02	1.061236814136720802e-01	3.214596990407132537e-01	3.183624492516410887e-01
8.975842699696554017e-02	8.370822527881681407e-02	1.059042251239139948e-01	3.207791469105245596e-01	3.175545134521348123e-01
8.960387746558319544e-02	8.362496120391216259e-02	1.057060036749509074e-01	3.200957431882142656e-01	3.169068438766135531e-01
8.944938291316541223e-02	8.343236910889205438e-02	1.054825194333470773e-01	3.195150737808327146e-01	3.162937337123290504e-01
8.929494330061002461e-02	8.328688331554143232e-02	1.052012448085799939e-01	3.186380448426751055e-01	3.156009400178795277e-01
8.914055858885652772e-02	8.315694768736982267e-02	1.050320075557758803e-01	3.178930979942303781e-01	3.147854808662048365e-01
8.898622873888609175e-02	8.302173098310483557e-02	1.048287736454544400e-01	3.172883721017371039e-01	3.141281137707905291e-01
8.883195371172147858e-02	8.288104605476567799e-02	1.046571611362921012e-01	3.167464046262161714e-01	3.134537061023666138e-01
8.867773346842694471e-02	8.274648810276913347e-02	1.045195340314806487e-01	3.160699057013874325e-01	3.128152638659256746e-01
8.852356797010822731e-02	8.258162698362389587e-02	1.042751060061509194e-01	3.154776438499412028e-01	3.122550388130802546e-01
8.836945717791246102e-02	8.242153560476654650e-02	1.041325696742175511e-01	3.149536051609325149e-01	3.116013974018780885e-01
8.821540105302812240e-02	8.226198017893285308e-02	1.039511425663431771e-01	3.144324549173053152e-01	3.111167278656615798e-01
8.806139955668500219e-02	8.210714158299778354e-02	1.037563814870003515e-01	3.137538851994555733e-01	3.105310667334702512e-01
8.790745265015409426e-02	8.191874691193398728e-02	1.035686326123473611e-01	3.127389904069970417e-01	3.099466522786487599e-01
8.775356029474756792e-02	8.173185448473764547e-02	1.033606070586115533e-01	3.120790650398537203e-01	3.094699744212702774e-01
8.759972245181871231e-02	8.159814981440163817e-02	1.031169649589010612e-01	3.115607154452452177e-01	3.090397688216784955e-01
8.744593908276186711e-02	8.145615076952232581e-02	1.028562567356360452e-01	3.111112096242226732e-01	3.083362514440197155e-01
8.729221014901236697e-02	8.129616527670088799e-02	1.027250625601186240e-01	3.105398298221831443e-01	3.076293150999789283e-01
8.713853561204647213e-02	8.116830669459296210e-02	1.025430599713370444e-01	3.099195871758385068e-01	3.067410894192189597e-01
8.698491543338135457e-02	8.101688617211655341e-02	1.023936612947394798e-01	3.093814767578351721e-01	3.062515639490215325e-01
8.683134957457505632e-02	8.085647213478278084e-02	1.022281587430312610e-01	3.087688981040342395e-01	3.055194542381262091e-01
8.667783799722618421e-02	8.075987973646062135e-02	1.020162452604739117e-01	3.080908069368142321e-01	3.047171834650707622e-01
8.652438066297425678e-02	8.057843829192018470e-02	1.018140722229931711e-01	3.072982394607016721e-01	3.041494665771873884e-01
8.637097753349935736e-02	8.041277294001129838e-02	1.016424561300826590e-01	3.067889371259109321e-01	3.037758085575877343e-01
8.621762857052218954e-02	8.026527454481663382e-02	1.014476418233354049e-01	3.060341857061797399e-01	3.031410502373031446e-01
8.606433373580396617e-02	8.010243685983210737e-02	1.012596778444441875e-01	3.054580024567756791e-01	3.022909902209027222e-01
8.591109299114642328e-02	7.996154595089488559e-02	1.010457854210079776e-01	3.049120308088133502e-01	3.014662799844484709e-01
8.575790629839163959e-02	7.983613562050984047e-02	1.008360678299048407e-01	3.042681061007278531e-01	3.010048225159916990e-01
8.560477361942211982e-02	7.967118151715221752e-02	1.007251508972455134e-01	3.036114211212861402e-01	3.003756679104021554e-01
8.545169491616064206e-02	7.953302662322098149e-02	1.005362799812828667e-01	3.028405518499900917e-01	2.998100003131826674e-01
8.529867015057029933e-02	7.940131426818952676e-02	1.003364896070563644e-01	3.021820656080601020e-01	2.991838649919650317e-01
8.514569928465426374e-02	7.922788365772918950e-02	1.000879366778092000e-01	3.014072129471893624e-01	2.985404668712738907e-01
8.499278228045595296e-02	7.911084466282815308e-02	9.993441679433426317e-02	3.009394954241591535e-01	2.977961694769888923e-01
8.483991910005880821e-02	7.897618902163329457e-02	9.974938449898107518e-02	3.001402122685151164e-01	2.973677593324594581e-01
8.468710970558629425e-02	7.879131132363692558e-02	9.956218615059368726e-02	2.993259349955476045e-01	2.968615886454158415e-01
8.453435405920185775e-02	7.862807358744623720e-02	9.935052380586241461e-02	2.985674225892475664e-01	2.962668562709914188e-01
8.438165212310887175e-02	7.845963662246413506e-02	9.919605833621453206e-02	2.980607203037479724e-01	2.956359402316891538e-01
8.422900385955052471e-02	7.836500349770753049e-02	9.901856076339053681e-02	2.975554742219506665e-01	2.948712904372515764e-01
8.407640923080983431e-02	7.823187865974323696e-02	9.878013503836820253e-02	2.966809998972704254e-01	2.941965985399235262e-01
8.392386819920953644e-02	7.812216643281554018e-02	9.855115629700543500e-02	2.961028248098842575e-01	2.937321797749950503e-01
8.377138072711215466e-02	7.793125775959798551e-02	9.841263255581500502e-02	2.954622205833996040e-01	2.930049534989449533e-01
8.361894677691963929e-02	7.774114208550110539e-02	9.823577401031646783e-02	2.948742282004268023e-01	2.925845761998173145e-01
8.346656631107365887e-02	7.756822014986866631e-02	9.803886576249327967e-02	2.942389947656931515e-01	2.920616513641431378e-01
8.331423929205543366e-02	7.740786892532466879e-02	9.787910265275655275e-02	2.936676157990902869e-01	2.913014525351597661e-01
8.316196568238555520e-02	7.724190610383858957e-02	9.769451975246615238e-02	2.931626866441609525e-01	2.907738217894377253e-01
8.300974544462406957e-02	7.712770483958884815e-02	9.754672635728386942e-02	2.925075204522116779e-01	2.902312443389210572e-01
8.285757854137036638e-02	7.700738535218611125e-02	9.741921409545503674e-02	2.920326540569006535e-01	2.895376412075486017e-01
8.270546493526317877e-02	7.687261029614925190e-02	9.723196213158169510e-02	2.913116529016058776e-01	2.888623829725613379e-01
8.255340458898038913e-02	7.674838795642964506e-02	9.708051972503110860e-02	2.905713509115064874e-01	2.880817933468901582e-01
8.240139746523918174e-02	7.659805016836045144e-02	9.692766063924551645e-02	2.900389110001007631e-01	2.874956166307336969e-01
8.224944352679576520e-02	7.649887918166287104e-02	9.670771902989036550e-02	2.895731618570298593e-01	2.868779454982254840e-01
8.209754273644552514e-02	7.637496732534310162e-02	9.650382517609117083e-02	2.890785322150822290e-01	2.861587769475779641e-01
8.194569505702280210e-02	7.622525481703164296e-02	9.634354466223396529e-02	2.884252611014555545e-01	2.855880246086799912e-01
8.179390045140093324e-02	7.604517026338096508e-02	9.615164219326746697e-02	2.877727473736961805e-01	2.848747081927080482e-01
8.164215888249218289e-02	7.588200350826267149e-02	9.593725179224993349e-02	2.871601153009708529e-01	2.841427318623414577e-01
8.149047031324765933e-02	7.567369195449362429e-02	9.574734080689385751e-02	2.864622353166569879e-01	2.833724216925685990e-01
8.133883470665728699e-02	7.554678885912474717e-02	9.558283893982626178e-02	2.858712864823191313e-01	2.827063377650687048e-01
8.118725202574973709e-02	7.540916811105169426e-02	9.538845806890459966e-02	2.852010225153446821e-01	2.821749508217497038e-01
8.103572223359237214e-02	7.525886344272242345e-02	9.518127980774522545e-02	2.846111011475556674e-01	2.813548252174394304e-01
8.088424529329130142e-02	7.509386367951860486e-02	9.499784848593763320e-02	2.840335542758287146e-01	2.808138309565434976e-01
8.073282116799099239e-02	7.491035504100297671e-02	9.487443319983564216e-02	2.833419220553447526e-01	2.803592619499711835e-01
8.058144982087465935e-02	7.477141890680961966e-02	9.468096968886631493e-02	2.828151149222425942e-01	2.797180247414957077e-01
8.043013121516393027e-02	7.461222641257618526e-02	9.452956353563270187e-02	2.820208987385388610e-01	2.791931911553325318e-01
8.027886531411886073e-02	7.446594146748833354e-02	9.437410656682114485e-02	2.813779582119852463e-01	2.787708921485015368e-01
8.012765208103789227e-02	7.432372246368179614e-02	9.418823780499059606e-02	2.806994121022555189e-01	2.782366410795013567e-01
7.997649147925779689e-02	7.416777389172576895e-02	9.402140622282623150e-02	2.801105864221536956e-01	2.775088305766854613e-01
7.982538347215359376e-02	7.401104148146026018e-02	9.386795363702865602e-02	2.795190179522942242e-01	2.768439672416013186e-01
7.967432802313853535e-02	7.387429196434647238e-02	9.367154999505290791e-02	2.787906033466615585e-01	2.761040473640585802e-01
7.952332509566401031e-02	7.367878074037788327e-02	9.351662164418152179e-02	2.782683974907436131e-01	2.755547822281931292e-01
7.937237465321957119e-02	7.356825222872463710e-02	9.330127092614716455e-02	2.776253365095823211e-01	2.749136486716640126e-01
7.922147665933278182e-02	7.341241981264630401e-02	9.305709750862352359e-02	2.766727235925615092e-01	2.743134151619029959e-01
7.907063107756921727e-02	7.326451343881278111e-02	9.284271338851440847e-02	2.760790908345266415e-01	2.736768279207741905e-01
7.891983787153240837e-02	7.316272851297032920e-02	9.263517699073585410e-02	2.756026317298361228e-01	2.732399242556893260e-01
7.876909700486380006e-02	7.303176061786678663e-02	9.251260097520798420e-02	2.748048956578013624e-01	2.725107935037037188e-01
7.861840844124268202e-02	7.286511403468103054e-02	9.228777976628962931e-02	2.741535994274006405e-01	2.720498998821961889e-01
7.846777214438609149e-02	7.271479371614845977e-02	9.205027024869662233e-02	2.734915124846334367e-01	2.714275409661067728e-01
7.831718807804886884e-02	7.252369022628077366e-02	9.187104855428519790e-02	2.728747922620999300e-01	2.706364273745282545e-01
7.816665620602351872e-02	7.241641271634555177e-02	9.166256523835591974e-02	2.721752718177211094e-01	2.701188790033909881e-01
7.801617649214016847e-02	7.225484257251532649e-02	9.151216678523685366e-02	2.717765408389843929e-01	2.695678815842753595e-01
7.786574890026662366e-02	7.217501921149399591e-02	9.139511285201980251e-02	2.711472317845442515e-01	2.688685137783959900e-01
7.771537339430799329e-02	7.201734206889331968e-02	9.126087734546513286e-02	2.707052264232363004e-01	2.684023734861426536e-01
7.756504993820709237e-02	7.186833165763077680e-02	9.106355698055981773e-02	2.699694641116821003e-01	2.676761218271250797e-01
7.741477849594408100e-02	7.169962203907971621e-02	9.088148998128900424e-02	2.693798058698311793e-01	2.668267309357382211e-01
7.726455903153650606e-02	7.160066091185532389e-02	9.069868168708362932e-02	2.688396487683844538e-01	2.663244525221381553e-01
7.711439150903924566e-02	7.143346876366990506e-02	9.052611692171906588e-02	2.683315256084365386e-01	2.657738529995797849e-01
7.696427589254442592e-02	7.125880341600526746e-02	9.035452651508427135e-02	2.678544417981696957e-01	2.652301562354459352e-01
7.681421214618142090e-02	7.111455955836809562e-02	9.014644985839760649e-02	2.672365672513719037e-01	2.647468993011169447e-01
7.666420023411678331e-02	7.094456910651952830e-02	8.988875179628814938e-02	2.666480961576440101e-01	2.641336570249845361e-01
7.651424012055413337e-02	7.079108861214826465e-02	8.971436251395975559e-02	2.659222395720106102e-01	2.634608136363764119e-01
7.636433176973422832e-02	7.065696076946990922e-02	8.953179070457052691e-02	2.652991569219241841e-01	2.629055428546632212e-01
7.621447514593478190e-02	7.052766941238788889e-02	8.935405840542273714e-02	2.646860958630044003e-01	2.623361819287753360e-01
7.606467021347053381e-02	7.033955455795380673e-02	8.918495175400072139e-02	2.642363756289057286e-01	2.617082828408320849e-01
7.591491693669306928e-02	7.022144085066701902e-02	8.903649495058113539e-02	2.638209772426708954e-01	2.611226783074864222e-01
7.576521527999090233e-02	7.008071408203356278e-02	8.887913350435300286e-02	2.631235786952981770e-01	2.605573934255018265e-01
7.561556520778930923e-02	6.988426201193913279e-02	8.870440882861208021e-02	2.626321809149287367e-01	2.600112051192843277e-01
7.546596668455037016e-02	6.975327839183845247e-02	8.856121010910635027e-02	2.618859908799069935e-01	2.592793653470880089e-01
7.531641967477284427e-02	6.963146659664951055e-02	8.836524461729479418e-02	2.613134967680180165e-01	2.588840911844635939e-01
7.516692414299218361e-02	6.951797585038389793e-02	8.818189207104848437e-02	2.606753474322184849e-01	2.584087907140109053e-01
7.501748005378042206e-02	6.933570131171318263e-02	8.800603090960196218e-02	2.599697251493146566e-01	2.577398341788431080e-01
7.486808737174623085e-02	6.918007119208552380e-02	8.781687510379557193e-02	2.592011790159541862e-01	2.572122329429095688e-01
7.471874606153458553e-02	6.901395910812900547e-02	8.763992057144107117e-02	2.585421880729663613e-01	2.564596210031190870e-01
7.456945608782716839e-02	6.887509315700697521e-02	8.746975857964631174e-02	2.579962940675976646e-01	2.557901721906617465e-01
7.442021741534192436e-02	6.876221724654217604e-02	8.731471206225832615e-02	2.573828435174093654e-01	2.551914795425297977e-01
7.427103000883319983e-02	6.859568849561147041e-02	8.712130601111615913e-02	2.566870747897888050e-01	2.547562737810709077e-01
7.412189383309168711e-02	6.849958918356970072e-02	8.693652087159857433e-02	2.561851398575041849e-01	2.542716744729091594e-01
7.397280885294427177e-02	6.838942206519499356e-02	8.675338604516824592e-02	2.556616013127237519e-01	2.536448804369044741e-01
7.382377503325408818e-02	6.825873323811104676e-02	8.660540196052053663e-02	2.550513187157135708e-01	2.529780627361545853e-01
7.367479233892043622e-02	6.810881541838012532e-02	8.637384656174108832e-02	2.543890488566088459e-01	2.525845899754744495e-01
7.352586073487868412e-02	6.799260189405295640e-02	8.622118965078798269e-02	2.538342645672702624e-01	2.521520401416132984e-01
7.337698018610032402e-02	6.788830795544674446e-02	8.603277884270685294e-02	2.532554752996518665e-01	2.515851035995224083e-01
7.322815065759280539e-02	6.773328783252441365e-02	8.588417507975201759e-02	2.523751932719699997e-01	2.509414075916845399e-01
7.307937211439957670e-02	6.757562273519870932e-02	8.569964487275853748e-02	2.518427917587223175e-01	2.504740442555978830e-01
7.293064452159998823e-02	6.738887990558693752e-02	8.551404012550867240e-02	2.513877062342668167e-01	2.499436920025175368e-01
7.278196784430923660e-02	6.720152950339645936e-02	8.531099746235255854e-02	2.509583999742074356e-01	2.493606482787404377e-01
7.263334204767835089e-02	6.704342728626712378e-02	8.515666028058672954e-02	2.503372528235378591e-01	2.487612093935384905e-01
7.248476709689413711e-02	6.690576847524525028e-02	8.498535638156473615e-02	2.497134435529525520e-01	2.479138776904648289e-01
7.233624295717910879e-02	6.675516402673836724e-02	8.481476434902776584e-02	2.491083194192989791e-01	2.475194010882801887e-01
7.218776959379144542e-02	6.660688996242805637e-02	8.466917914945731871e-02	2.485058330025361750e-01	2.467800040577833864e-01
7.203934697202492299e-02	6.647836859678403487e-02	8.447402301643053280e-02	2.478755470891902402e-01	2.461489780231425062e-01
7.189097505720898340e-02	6.634647598650375566e-02	8.433733333437803958e-02	2.472054401874686780e-01	2.456925917318452390e-01
7.174265381470841529e-02	6.617633589774107872e-02	8.411210806769552073e-02	2.466038226563598001e-01	2.452051223920111434e-01
7.159438320992361771e-02	6.605381313402311494e-02	8.392655658627713733e-02	2.458528924828815576e-01	2.446112911067813978e-01
7.144616320829040579e-02	6.593664694836294526e-02	8.372241411744256456e-02	2.452969291105675520e-01	2.440686355717342770e-01
7.129799377527995530e-02	6.577399394885320716e-02	8.355771983819668125e-02	2.446859360551734142e-01	2.435089482453884624e-01
7.114987487639873320e-02	6.561073031113567877e-02	8.341258150881099287e-02	2.440133894674637871e-01	2.430218235181381137e-01
7.100180647718853932e-02	6.546763500360897048e-02	8.329650019819465068e-02	2.434323800567618490e-01	2.419794543548480781e-01
7.085378854322635367e-02	6.535308995008545785e-02	8.305970983470208069e-02	2.429013889930264070e-01	2.415660469365808471e-01
7.070582104012441971e-02	6.519114050040317188e-02	8.294487785180358619e-02	2.423477726483414807e-01	2.410892750208727675e-01
7.055790393353005008e-02	6.506022983635051382e-02	8.274791835078991464e-02	2.417863736793676166e-01	2.404867096060163967e-01
7.041003718912564047e-02	6.491332418494945300e-02	8.261419569950478881e-02	2.410175654131833101e-01	2.399948209449724035e-01
7.026222077262868349e-02	6.474544429158619885e-02	8.238282558381151977e-02	2.403398564205937449e-01	2.393482665435900936e-01
7.011445464979162989e-02	6.462637555454234239e-02	8.215751757170862424e-02	2.396816827870272004e-01	2.386702252539088520e-01
6.996673878640186084e-02	6.452386365122238232e-02	8.199501470041647977e-02	2.391263367876426960e-01	2.381299216133672403e-01
6.981907314828170175e-02	6.437633700638281664e-02	8.176876259199972186e-02	2.385580130945647026e-01	2.377564714387679912e-01
6.967145770128828353e-02	6.420905096316126270e-02	8.157603496075531424e-02	2.379278727663581006e-01	2.372794723806221362e-01
6.952389241131357034e-02	6.405422271526353684e-02	8.135635708989776005e-02	2.375538568871748968e-01	2.364988865008170738e-01
6.937637724428426245e-02	6.389304588766404891e-02	8.122195036672631707e-02	2.370299196365728001e-01	2.358832119347885059e-01
6.922891216616178234e-02	6.374565724696480695e-02	8.103875968229538873e-02	2.363766055117906273e-01	2.353951819411076452e-01
6.908149714294219146e-02	6.360763317379210247e-02	8.089483033196639972e-02	2.357212755106901647e-01	2.347354281199336423e-01
6.893413214065628736e-02	6.348572750333400516e-02	8.071710929091384379e-02	2.353016569818475456e-01	2.341345516279952355e-01
6.878681712536917348e-02	6.332743202331070353e-02	8.052903213818142503e-02	2.346477722584593417e-01	2.336606006575061845e-01
6.863955206318070323e-02	6.316761654989795638e-02	8.028526582977822679e-02	2.340270830650323375e-01	2.333005708248477583e-01
6.849233692022513309e-02	6.298845779712015924e-02	8.007094536865085044e-02	2.334163898999967457e-01	2.325373606618982569e-01
6.834517166267115029e-02	6.286857496942659107e-02	7.990930715891304825e-02	2.329843768758962097e-01	2.318277602709670482e-01
6.819805625672181737e-02	6.274490648661668057e-02	7.974266624165032846e-02	2.324503956626345347e-01	2.314500523374488083e-01
6.805099066861454438e-02	6.262056375120510221e-02	7.953955674228024852e-02	2.318626383876237484e-01	2.308042537077010237e-01
6.790397486462099175e-02	6.247807665318189790e-02	7.932986393295674010e-02	2.314309421413369428e-01	2.302392485249296350e-01
6.775700881104711193e-02	6.235545833478659677e-02	7.917176524646928060e-02	2.310428679803960272e-01	2.296035935206926504e-01
6.761009247423301061e-02	6.221651894206110811e-02	7.897696046309578277e-02	2.301696929907917633e-01	2.287607989208718384e-01
6.746322582055298833e-02	6.208128703285253208e-02	7.883504696136307832e-02	2.297208847913020935e-01	2.281967388680799513e-01
6.731640881641537399e-02	6.196807927793365062e-02	7.863663296479200815e-02	2.292658031784031158e-01	2.276188313657190598e-01
6.716964142826262196e-02	6.187071936352016993e-02	7.846165022581588766e-02	2.287770981825040517e-01	2.271440972121758772e-01
6.702292362257117331e-02	6.171092875957448487e-02	7.832905910772026969e-02	2.282066333539968794e-01	2.265450517486150839e-01
6.687625536585142805e-02	6.160096539950232764e-02	7.819358208342069849e-02	2.277010977958940641e-01	2.258983073948823139e-01
6.672963662464770351e-02	6.144954222445191822e-02	7.798912022445006476e-02	2.272174670927336604e-01	2.254382876357882426e-01
6.658306736553820659e-02	6.131407009850461248e-02	7.781551501956916750e-02	2.265841142146987064e-01	2.250336080645171100e-01
6.643654755513496435e-02	6.118905929380194508e-02	7.757556532021425699e-02	2.262363317433197241e-01	2.245725746901046926e-01
6.629007716008375461e-02	6.108896244971409595e-02	7.738851600973434275e-02	2.257044725668067298e-01	2.239667008488064326e-01
6.614365614706414764e-02	6.098690501753880472e-02	7.720846584378987520e-02	2.252436235985692536e-01	2.234401864966755191e-01
6.599728448278940895e-02	6.085359333079214811e-02	7.703033723732988225e-02	2.246872246367470627e-01	2.228300697016223630e-01
6.585096213400629117e-02	6.075473371262612304e-02	7.684026356539755409e-02	2.242281937831455962e-01	2.222286967575363426e-01
6.570468906749536708e-02	6.064647174500688992e-02	7.668271860835651488e-02	2.237644731093755834e-01	2.217219690059955839e-01
6.555846525007062719e-02	6.047941098369231244e-02	7.649158074794694395e-02	2.232020073222714396e-01	2.210875176098090200e-01
6.541229064857963238e-02	6.037449331198462693e-02	7.629851974961848748e-02	2.226769953166675697e-01	2.204890649895262789e-01
6.526616522990334734e-02	6.024776017049333215e-02	7.616949598866591675e-02	2.222167517386434143e-01	2.200028694030800314e-01
6.512008896095623778e-02	6.014316647257653137e-02	7.598927040973474378e-02	2.215275210238391024e-01	2.193929677075352469e-01
6.497406180868608994e-02	6.002030655333567832e-02	7.584328185005863310e-02	2.209808655559224733e-01	2.186713290111772512e-01
6.482808374007399677e-02	5.993028207273326524e-02	7.568202041873763053e-02	2.204330637723349584e-01	2.180347636350908058e-01
6.468215472213439954e-02	5.983817876713126011e-02	7.549686130812557905e-02	2.199168003953851092e-01	2.176096143811830641e-01
6.453627472191493519e-02	5.969523407931957154e-02	7.530207736453424505e-02	2.191094116658113267e-01	2.169229050288235539e-01
6.439044370649645022e-02	5.957412011040928712e-02	7.513369061629766865e-02	2.183894106884382291e-01	2.164337590315998372e-01
6.424466164299293125e-02	5.945274799231780455e-02	7.494699470753142523e-02	2.179308588764737875e-01	2.157583459138053550e-01
6.409892849855147734e-02	5.930325330996907146e-02	7.478814520988036341e-02	2.173568140935853432e-01	2.151642706012789896e-01
6.395324424035225830e-02	5.920678009775182798e-02	7.465233762497794356e-02	2.167157827519510249e-01	2.144210740644978408e-01
6.380760883560844532e-02	5.911188756946232636e-02	7.452297430563553648e-02	2.161522294331469363e-01	2.139115312418739812e-01
6.366202225156621097e-02	5.893289346714684213e-02	7.435640351591750463e-02	2.156624668762975039e-01	2.132859377325365957e-01
6.351648445550460431e-02	5.878379363988784495e-02	7.417784994332819737e-02	2.149063185636851392e-01	2.128000040700038509e-01
6.337099541473560638e-02	5.861310645254499269e-02	7.398405735812411954e-02	2.142925030410810505e-01	2.122898703359297479e-01
6.322555509660401918e-02	5.849767142957363469e-02	7.380680011961955611e-02	2.138022392371536906e-01	2.117853241897215133e-01
6.308016346848750733e-02	5.837643043948215205e-02	7.362181866082266601e-02	2.130629910171175923e-01	2.110740587797535206e-01
6.293482049779630660e-02	5.825937214044901724e-02	7.348740016490450111e-02	2.126387671535680812e-01	2.105211132250389694e-01
6.278952615197354314e-02	5.807032261027328390e-02	7.331814923227883418e-02	2.121535270999890255e-01	2.100363377133091514e-01
6.264428039849492813e-02	5.788676006032347082e-02	7.312901777968527917e-02	2.116286766322918733e-01	2.094213811943088643e-01
6.249908320486882718e-02	5.775423015889735029e-02	7.293748894995466525e-02	2.110356006528240902e-01	2.087420808855032783e-01
6.235393453863618402e-02	5.758730793580531943e-02	7.279934826002043557e-02	2.105747458781677406e-01	2.080567735469279478e-01
6.220883436737043026e-02	5.748246348262268240e-02	7.257832118415771805e-02	2.101042215932199531e-01	2.075927276438237767e-01
6.206378265867752014e-02	5.737849565970171845e-02	7.244497182515001465e-02	2.096291941212181653e-01	2.070306214289855395e-01
6.191877938019587496e-02	5.722033305016062388e-02	7.229415513687924288e-02	2.088966754552488148e-01	2.065843327347302305e-01
6.177382449959628596e-02	5.710012598004323564e-02	7.211610966169623715e-02	2.083313249082399399e-01	2.060141427589749497e-01
6.162891798458192821e-02	5.693042366385788616e-02	7.192483344137472201e-02	2.075449827433191452e-01	2.055711157341939543e-01
6.148405980288827039e-02	5.680847788627316902e-02	7.175376874649273817e-02	2.071680751971648193e-01	2.048617300142260567e-01
6.133924992228307477e-02	5.668393508375075412e-02	7.151175049763744407e-02	2.065358569465149674e-01	2.044422796800419717e-01
6.119448831056633481e-02	5.650007798379590856e-02	7.129436560840465842e-02	2.059754167106689626e-01	2.038275662002409505e-01
6.104977493557023349e-02	5.636652744459286907e-02	7.108181758067726175e-02	2.055403784437427883e-01	2.034489413257877244e-01
6.090510976515908087e-02	5.622646876238864000e-02	7.091385011422086937e-02	2.051100527729562417e-01	2.029407652592693789e-01
6.076049276722930714e-02	5.608062674855035512e-02	7.073698514596457598e-02	2.044984610843253725e-01	2.024008320333412492e-01
6.061592390970940714e-02	5.594504390065898475e-02	7.060151166347533591e-02	2.040468874532651300e-01	2.019252279371382686e-01
6.047140316055987092e-02	5.583003044137064413e-02	7.044783448014253768e-02	2.033665860981783979e-01	2.013788934627432636e-01
6.032693048777319073e-02	5.571139048683639711e-02	7.027895707497004707e-02	2.030423381659516580e-01	2.008533097835678294e-01
6.018250585937382630e-02	5.558263563160121407e-02	7.011556187003467611e-02	2.024829943297002943e-01	2.003188865884629466e-01
6.003812924341795504e-02	5.545122164782079199e-02	6.996044006853856245e-02	2.020142289898443910e-01	1.998349348598476294e-01
5.989380060799380512e-02	5.531698682055800897e-02	6.977056149372240501e-02	2.015883171261417528e-01	1.992651098378600827e-01
5.974951992122130850e-02	5.520622183353589285e-02	6.968054131454338995e-02	2.012627004073313519e-01	1.988806612542518837e-01
5.960528715125219812e-02	5.512340483627798521e-02	6.952272882409947508e-02	2.007950482703762252e-01	1.984298068190733511e-01
5.946110226626989681e-02	5.500216704285138675e-02	6.938656885543462161e-02	2.002229812810729925e-01	1.980559448798566435e-01
5.931696523448953123e-02	5.487883956095749444e-02	6.927081551135430559e-02	1.996340791947778803e-01	1.975741221619538857e-01
5.917287602415783471e-02	5.470706019541147352e-02	6.909197740158344592e-02	1.989444432958205056e-01	1.971050620310727808e-01
5.902883460355318190e-02	5.458116805284563694e-02	6.892900450326762407e-02	1.985358334135622627e-01	1.965034514552764511e-01
5.888484094098545701e-02	5.447448311219683231e-02	6.877427864973849336e-02	1.980090191857067083e-01	1.959296024514878554e-01
5.874089500479606069e-02	5.434196853312248804e-02	6.861920002611182623e-02	1.974503007414465938e-01	1.954513680630992067e-01
5.859699676335789614e-02	5.426335595099136822e-02	6.840763780962488827e-02	1.968957884209432685e-01	1.948742410191518226e-01
5.845314618507523735e-02	5.414366042765168113e-02	6.825779475397487916e-02	1.963331902762948666e-01	1.942382798162662350e-01
5.830934323838380534e-02	5.400576920637703560e-02	6.810408618771705835e-02	1.956437092694843227e-01	1.937902759028344024e-01
5.816558789175062250e-02	5.383567970143122300e-02	6.797886242287776160e-02	1.950548772697179578e-01	1.932372914541746201e-01
5.802188011367404030e-02	5.369787315812374340e-02	6.782379247006167788e-02	1.944802834133802782e-01	1.928138495046475553e-01
5.787821987268362833e-02	5.353509192374652365e-02	6.766968350647786790e-02	1.940307310670278951e-01	1.921181125862498618e-01
5.773460713734024363e-02	5.338858080138948053e-02	6.747941223424198942e-02	1.935548896657844076e-01	1.915874892606779512e-01
5.759104187623587112e-02	5.322567143673447715e-02	6.733677016396172332e-02	1.929437089342151690e-01	1.911036635977359233e-01
5.744752405799364442e-02	5.311838182421604881e-02	6.722356921340591485e-02	1.925018101805292536e-01	1.905274269701646150e-01
5.730405365126785971e-02	5.296486493655722105e-02	6.702614915740957857e-02	1.919813014451289823e-01	1.899002063090267367e-01
5.716063062474368434e-02	5.278048309257758058e-02	6.683812132898007963e-02	1.914384409602007675e-01	1.894245227532666831e-01
5.701725494713748288e-02	5.264520720442569801e-02	6.663976832121702720e-02	1.909044595271271461e-01	1.889849771752910856e-01
5.687392658719651883e-02	5.251767636731597549e-02	6.644120461887456641e-02	1.904533068026787457e-01	1.885532258615667811e-01
5.673064551369901010e-02	5.243063978712318718e-02	6.625949529548481876e-02	1.901076962878841814e-01	1.880398851455196696e-01
5.658741169545407346e-02	5.223677331445836236e-02	6.606873047284708700e-02	1.897120129615202933e-01	1.874886170457147894e-01
5.644422510130163440e-02	5.206670619851070519e-02	6.586987400336384579e-02	1.888965233247489328e-01	1.870147245235750377e-01
5.630108570011244790e-02	5.197073395521592531e-02	6.566540684715650722e-02	1.884547243234274694e-01	1.866273133583938870e-01
5.615799346078807069e-02	5.185919269649081481e-02	6.548146587576852973e-02	1.880251026672508929e-01	1.860675428206383375e-01
5.601494835226073638e-02	5.171025799412878182e-02	6.533858962457339548e-02	1.876193898709152263e-01	1.855807313679508075e-01
5.587195034349341782e-02	5.157573713983894248e-02	6.518331311204608736e-02	1.870837124049652134e-01	1.850975024679317182e-01
5.572899940347969538e-02	5.147899408221006529e-02	6.499114714339945809e-02	1.865888468227478170e-01	1.846330027031932997e-01
5.558609550124376381e-02	5.134058876513977743e-02	6.485371506090957527e-02	1.859455994224448461e-01	1.839951896288705979e-01
5.544323860584041141e-02	5.115498727266257206e-02	6.463603040110775522e-02	1.854597201688209795e-01	1.833422375852521158e-01
5.530042868635494380e-02	5.100447749961886657e-02	6.449763672648656243e-02	1.848321174509051923e-01	1.828678050728142213e-01
5.515766571190312828e-02	5.085943455767655275e-02	6.433275147372367886e-02	1.844599980069596135e-01	1.824234230285967928e-01
5.501494965163119394e-02	5.071776227928961184e-02	6.417535501501028805e-02	1.838759731624206029e-01	1.819789586867032460e-01
5.487228047471580383e-02	5.061407076823659645e-02	6.398723896138507061e-02	1.834939481212757850e-01	1.815466786044484526e-01
5.472965815036395093e-02	5.051134493079211668e-02	6.381653774737419682e-02	1.830784771305382641e-01	1.810793178470275211e-01
5.458708264781296504e-02	5.041125371938272315e-02	6.365814763197046033e-02	1.825580394292163622e-01	1.804783561607999076e-01
5.444455393633052670e-02	5.030035189170473098e-02	6.349704264675151699e-02	1.819529163220377499e-01	1.800725291614025669e-01
5.430207198521441736e-02	5.016051418757846991e-02	6.333990079800980166e-02	1.815219966327074885e-01	1.795341292905676955e-01
5.415963676379273450e-02	5.001626902589544066e-02	6.315506295343079057e-02	1.808736926361274588e-01	1.789823686658499891e-01
5.401724824142374592e-02	4.989089787885159916e-02	6.299261739896179491e-02	1.803066449802002980e-01	1.784929846475741544e-01
5.387490638749582034e-02	4.976062183871002992e-02	6.281642434091083693e-02	1.797381401151994240e-01	1.779954668369722881e-01
5.373261117142742738e-02	4.963636287526581453e-02	6.266321486359030524e-02	1.793045071439912930e-01	1.774665681130452310e-01
5.359036256266708209e-02	4.948829917827359676e-02	6.250789448191736153e-02	1.788334098336819000e-01	1.771148404790317543e-01
5.344816053069329637e-02	4.935490379658055010e-02	6.232376089672050923e-02	1.783642732419896959e-01	1.766920713847840163e-01
5.330600504501458586e-02	4.922980197297480154e-02	6.213872733844723328e-02	1.778817310118665784e-01	1.761508403331363548e-01
5.316389607516936594e-02	4.913166022535840616e-02	6.204458162112004571e-02	1.774891001398238577e-01	1.757390835550894925e-01
5.302183359072596552e-02	4.897648199105310990e-02	6.188227534077554715e-02	1.769776977703034770e-01	1.751836260455011673e-01
5.287981756128255079e-02	4.884431545128857521e-02	6.167936238632063667e-02	1.764614006134530011e-01	1.746818397911567289e-01
5.273784795646712514e-02	4.870525375948950991e-02	6.148080158890097124e-02	1.758229484861400238e-01	1.740857031544442157e-01
5.259592474593744599e-02	4.858291243372205026e-02	6.131239048358839289e-02	1.752241624230913841e-01	1.734973598306444875e-01
5.245404789938101775e-02	4.843064624621771369e-02	6.111788563210292236e-02	1.748005422337274017e-01	1.730843685261673759e-01
5.231221738651504333e-02	4.829904216999064692e-02	6.094381425770975524e-02	1.741896158246180049e-01	1.726415100500342248e-01
5.217043317708638245e-02	4.817958155108723051e-02	6.076390556797039294e-02	1.736276457268959017e-01	1.721064381737378857e-01
5.202869524087151698e-02	4.802218823590330421e-02	6.061414227679801786e-02	1.729647039020966726e-01	1.717113386807019859e-01
5.188700354767650236e-02	4.790777360519454797e-02	6.046922278788183225e-02	1.723815989693245621e-01	1.714015416590168872e-01
5.174535806733696064e-02	4.776795494931565522e-02	6.025257021130207141e-02	1.717311741672192527e-01	1.708556549315957684e-01
5.160375876971803888e-02	4.765879609378369242e-02	6.013023408768448930e-02	1.712585810495351191e-01	1.702584780791387975e-01
5.146220562471421484e-02	4.758031724229810216e-02	5.995750401416272135e-02	1.706492971941426240e-01	1.697587942627880875e-01
5.132069860224954677e-02	4.746970693337123487e-02	5.981796248140256594e-02	1.702109558342889961e-01	1.691725973849860232e-01
5.117923767227743753e-02	4.734460184978309116e-02	5.965926272473193182e-02	1.694198930733768482e-01	1.687018819047098606e-01
5.103782280478062761e-02	4.720615875277173190e-02	5.947305408432412149e-02	1.688969265135217002e-01	1.682094891258683333e-01
5.089645396977116737e-02	4.705891638687628720e-02	5.932509335929444377e-02	1.684653748589962363e-01	1.676712426160792690e-01
5.075513113729040321e-02	4.693091163102178914e-02	5.913227885350047508e-02	1.678555371934042362e-01	1.670457379170535994e-01
5.061385427740890119e-02	4.678901572938857362e-02	5.898239581058237202e-02	1.672214777915624617e-01	1.665099673680770775e-01
5.047262336022643320e-02	4.663474790049231683e-02	5.882068420951849091e-02	1.669072348390879257e-01	1.660321176804813448e-01
5.033143835587192139e-02	4.645561569539164576e-02	5.863657791836816152e-02	1.665057379241147162e-01	1.655393760364834987e-01
5.019029923450343822e-02	4.634291646419163441e-02	5.846765936759033833e-02	1.659634258084853597e-01	1.648628518408257471e-01
5.004920596630810237e-02	4.622615433312935590e-02	5.833929864787649328e-02	1.655218672727456763e-01	1.643703118454356016e-01
4.990815852150211340e-02	4.608595697574410094e-02	5.819034397607460163e-02	1.650916845680293898e-01	1.640158248154720833e-01
4.976715687033065466e-02	4.595127103606844177e-02	5.805218196920655660e-02	1.644751293078558496e-01	1.633404634429345414e-01
4.962620098306790711e-02	4.581739137850572574e-02	5.788673841607420295e-02	1.639393829397017277e-01	1.628125522160464855e-01
4.948529083001696610e-02	4.569133134938988677e-02	5.773052974112231200e-02	1.634513532076896092e-01	1.622085712281182979e-01
4.934442638150982746e-02	4.550894836853630609e-02	5.754045670661636636e-02	1.630464793453586803e-01	1.617498528517119505e-01
4.920360760790735283e-02	4.536210055912388850e-02	5.735486144027907712e-02	1.622448915537005598e-01	1.613764178327064813e-01
4.906283447959922106e-02	4.518170186294326318e-02	5.720180242820586264e-02	1.616953853310289790e-01	1.608216256790628296e-01
4.892210696700390049e-02	4.504493178702106276e-02	5.703103130403556348e-02	1.609751580919474567e-01	1.604116308467711804e-01
4.878142504056865586e-02	4.489186773740518055e-02	5.683684302628223134e-02	1.604531804575676790e-01	1.597975645668437139e-01
4.864078867076929158e-02	4.477213562114888690e-02	5.667561922837450333e-02	1.598629969151774410e-01	1.594181978994739790e-01
4.850019782811046398e-02	4.464040649928788934e-02	5.654456450894396885e-02	1.595049301720759816e-01	1.590484680508416071e-01
4.835965248312540377e-02	4.453013013980774287e-02	5.637400704614892177e-02	1.589858910329331187e-01	1.585745789084589408e-01
4.821915260637593681e-02	4.440362237485247221e-02	5.624879230707124228e-02	1.585314180315803845e-01	1.579850523409151997e-01
4.807869816845244948e-02	4.428523396252059818e-02	5.615053541495681338e-02	1.582214808977117915e-01	1.575739442927574507e-01
4.793828913997386781e-02	4.417696966200985315e-02	5.593176365743499079e-02	1.576092445981914225e-01	1.568146262475498542e-01
4.779792549158758813e-02	4.402246142686910835e-02	5.576313800987901803e-02	1.572465515730042118e-01	1.562554173099848787e-01
4.765760719396946316e-02	4.390616250988778335e-02	5.560873426408592668e-02	1.565626753137744076e-01	1.556439683614435077e-01
4.751733421782376038e-02	4.381089039437703614e-02	5.545725491248987976e-02	1.559694130182991967e-01	1.550879715605199549e-01
4.737710653388312737e-02	4.371626219402331703e-02	5.529333555975171621e-02	1.555607183127029336e-01	1.546161530603405720e-01
4.723692411290855708e-02	4.359204360520946286e-02	5.509128647804730633e-02	1.550773994262961419e-01	1.540485096341724369e-01
4.709678692568933928e-02	4.345028952983261833e-02	5.495314841199893524e-02	1.546684914514201148e-01	1.535777704785235842e-01
4.695669494304301889e-02	4.333326351727643383e-02	5.479018709254140918e-02	1.541863196541538583e-01	1.530335376480976006e-01
4.681664813581539603e-02	4.320147604658085283e-02	5.462279623660917099e-02	1.535767701144619968e-01	1.525035155005661780e-01
4.667664647488046353e-02	4.305399745432959141e-02	5.443999289617449527e-02	1.530058533588013192e-01	1.520954814267493904e-01
4.653668993114035146e-02	4.289007471638844188e-02	5.429131643677427566e-02	1.523533702233254850e-01	1.516198409600104935e-01
4.639677847552533402e-02	4.277445844754668852e-02	5.412526101535195672e-02	1.520065344354133985e-01	1.509437096108346976e-01
4.625691207899376017e-02	4.267925261315792806e-02	5.395280790010152649e-02	1.514571719031981845e-01	1.505072262059845012e-01
4.611709071253202591e-02	4.254148977861803987e-02	5.381425120237572080e-02	1.509348570974154424e-01	1.499697369075266018e-01
4.597731434715462279e-02	4.237721713279037072e-02	5.361301272957803843e-02	1.504344823693395117e-01	1.494711952519895692e-01
4.583758295390381182e-02	4.222497794519897152e-02	5.345413704637327901e-02	1.497365324269284426e-01	1.489358597081416602e-01
4.569789650384999125e-02	4.214402441816308270e-02	5.326438500589012609e-02	1.492270307317724587e-01	1.481040052493007297e-01
4.555825496809140507e-02	4.197085351722989327e-02	5.307782405040485652e-02	1.487452566371222640e-01	1.474664369606920877e-01
4.541865831775417084e-02	4.181555554162910693e-02	5.284146715599710720e-02	1.482330500556448272e-01	1.468904427085497288e-01
4.527910652399221719e-02	4.170879995115368832e-02	5.273202052437322290e-02	1.476316613795759791e-01	1.465121645483892510e-01
4.513959955798729773e-02	4.157329955107508940e-02	5.257207385320620402e-02	1.471405759481688169e-01	1.460249742235507076e-01
4.500013739094892162e-02	4.145463356332215743e-02	5.244352576117546072e-02	1.467316785751568986e-01	1.455384533413021930e-01
4.486071999411431893e-02	4.132146451486230776e-02	5.225781331577316474e-02	1.462057844892309666e-01	1.450053282417448908e-01
4.472134733874841284e-02	4.119970868534537922e-02	5.208452702242429011e-02	1.456017082816933317e-01	1.445183074735246487e-01
4.458201939614378495e-02	4.110515304787809576e-02	5.189126883240375437e-02	1.450878887011133878e-01	1.440684660542836115e-01
4.444273613762064062e-02	4.097517611091558432e-02	5.172470342280081901e-02	1.446367721989057498e-01	1.435221321272678319e-01
4.430349753452676037e-02	4.087265855591927510e-02	5.149071889138490121e-02	1.441586547955191477e-01	1.430566989377968223e-01
4.416430355823747905e-02	4.075624565554514245e-02	5.125744370397267158e-02	1.436823033428542840e-01	1.424801600210944541e-01
4.402515418015565812e-02	4.063409415568513400e-02	5.107691560951002629e-02	1.431012213056573057e-01	1.420408398601543110e-01
4.388604937171160930e-02	4.047776418525081410e-02	5.096113732946278702e-02	1.424234700807343323e-01	1.414729019774617069e-01
4.374698910436311539e-02	4.036022588600108457e-02	5.081373167234404936e-02	1.417864490163801283e-01	1.409746111569807336e-01
4.360797334959536087e-02	4.022502479026102834e-02	5.067126444388440204e-02	1.412070806955176283e-01	1.404507334759129422e-01
4.346900207892089724e-02	4.005848088470582297e-02	5.051723636361556136e-02	1.406781325795168902e-01	1.399084716411863327e-01
4.333007526387966379e-02	3.987011085534816757e-02	5.034743146838650818e-02	1.401200946482236420e-01	1.392909329258608109e-01
4.319119287603877255e-02	3.973537610008069654e-02	5.022373578559540669e-02	1.393683310063633940e-01	1.387409868198783702e-01
4.305235488699272334e-02	3.962547970597835728e-02	5.005277316518344510e-02	1.391252179488824126e-01	1.380512245951030226e-01
4.291356126836322338e-02	3.952661187784436980e-02	4.987533790782176790e-02	1.385647624432699010e-01	1.374380075574940796e-01
4.277481199179917343e-02	3.937793826505101014e-02	4.967052986582088520e-02	1.379692497220968983e-01	1.369735226330914823e-01
4.263610702897663307e-02	3.930021265191244867e-02	4.950926048839157656e-02	1.375857641892475891e-01	1.363985557743619126e-01
4.249744635159879991e-02	3.916553557777355254e-02	4.940094674030470756e-02	1.371345647512741961e-01	1.359000678259332795e-01
4.235882993139595404e-02	3.904036145407380892e-02	4.921148437146746768e-02	1.367192079222330214e-01	1.352466756513120150e-01
4.222025774012545807e-02	3.888991753185998268e-02	4.907470289595290691e-02	1.361693772106583045e-01	1.347287931377568471e-01
4.208172974957167384e-02	3.877883346222396610e-02	4.886860997799748890e-02	1.355511513740937091e-01	1.343256411098103786e-01
4.194324593154597630e-02	3.866732469185094057e-02	4.870726141954956345e-02	1.350756462473834962e-01	1.337671046525168994e-01
4.180480625788667720e-02	3.856169501773903246e-02	4.855629079187684383e-02	1.345788540941732225e-01	1.332364371435250661e-01
4.166641070045903894e-02	3.840246902447692900e-02	4.843127011587988751e-02	1.340292479937556236e-01	1.327406938738516784e-01
4.152805923115517744e-02	3.829352892906139061e-02	4.831780234219518882e-02	1.335851012048170916e-01	1.322155676674462155e-01
4.138975182189408991e-02	3.820115361443039009e-02	4.818662455482077001e-02	1.331153278522984318e-01	1.316474664230739278e-01
4.125148844462158543e-02	3.809246959515940473e-02	4.802319010296602492e-02	1.326692038917435534e-01	1.312196049103404594e-01
4.111326907131025027e-02	3.799024230365893873e-02	4.784423840982929277e-02	1.322054738574213462e-01	1.307794638560431100e-01
4.097509367395944097e-02	3.782872383383630022e-02	4.769631324290138363e-02	1.317323673289477470e-01	1.303119401029794733e-01
4.083696222459521491e-02	3.767090222883517914e-02	4.757927846372902309e-02	1.312668299383124015e-01	1.298881565686904604e-01
4.069887469527031648e-02	3.751819831684113232e-02	4.734430024495549921e-02	1.307867057653629983e-01	1.293696248613792066e-01
4.056083105806419092e-02	3.740645300595110689e-02	4.715728686318212959e-02	1.303548003323470872e-01	1.290170562042896318e-01
4.042283128508275536e-02	3.724785326516787121e-02	4.700028595318830188e-02	1.299271384932537410e-01	1.283980282191739541e-01
4.028487534845864859e-02	3.710217609866434119e-02	4.684475678401056609e-02	1.295175149304058360e-01	1.280260717924690816e-01
4.014696322035101600e-02	3.697823463995524723e-02	4.671499151328170618e-02	1.289958589429859581e-01	1.276323346305284767e-01
4.000909487294550954e-02	3.685782772561423115e-02	4.658599486707654808e-02	1.283713707478377763e-01	1.272480718927238574e-01
3.987127027845428079e-02	3.674945836125488585e-02	4.637284121244315827e-02	1.279867884152735280e-01	1.267682117168662248e-01
3.973348940911589772e-02	3.658824615976967454e-02	4.620193531555751021e-02	1.275906731367907609e-01	1.261574381622495300e-01
3.959575223719536546e-02	3.647995143771420173e-02	4.600140885982966638e-02	1.271011986505147795e-01	1.256097473766246142e-01
3.945805873498407085e-02	3.639031077496646116e-02	4.583970840542839903e-02	1.266050965117212213e-01	1.252411913558397760e-01
3.932040887479972685e-02	3.627151846786588058e-02	4.565486313308268068e-02	1.261130132630785827e-01	1.247979863559037228e-01
3.918280262898637956e-02	3.618113766846337009e-02	4.549728470109803968e-02	1.256561676252057891e-01	1.240683437131018807e-01
3.904523996991434570e-02	3.607318911382193655e-02	4.536164618523312597e-02	1.252040578876195409e-01	1.237047624066688334e-01
3.890772086998019880e-02	3.595599080279099358e-02	4.519554422666708510e-02	1.246016373948213574e-01	1.231865038523175110e-01
3.877024530160671362e-02	3.585162615221372528e-02	4.509195134790201093e-02	1.242405235616293180e-01	1.228728526339258331e-01
3.863281323724284538e-02	3.573029986262662300e-02	4.491235762770151574e-02	1.237471378300351588e-01	1.223864102963879152e-01
3.849542464936370201e-02	3.561873611664622546e-02	4.475398799151143053e-02	1.231370693101119795e-01	1.218841958330965786e-01
3.835807951047051634e-02	3.548736663350951503e-02	4.455846963195529697e-02	1.226235330583671929e-01	1.214188078766202522e-01
3.822077779309057677e-02	3.540442770136915940e-02	4.443872605037090667e-02	1.221995044957797927e-01	1.209676657870994432e-01
3.808351946977723418e-02	3.527856958843429008e-02	4.425581040744212130e-02	1.217032670708072528e-01	1.202585899247499424e-01
3.794630451310986030e-02	3.514386715590972488e-02	4.409697827195754871e-02	1.212085774555595324e-01	1.199674912161271256e-01
3.780913289569386160e-02	3.500678113660638663e-02	4.393347267243743332e-02	1.207344370577872611e-01	1.195027299861468467e-01
3.767200459016042252e-02	3.487568588419541482e-02	4.376982134481854220e-02	1.202510323558832056e-01	1.191399530315928185e-01
3.753491956916680389e-02	3.476571217367160210e-02	4.358339408628854328e-02	1.197591744941375741e-01	1.186128080949366559e-01
3.739787780539612083e-02	3.462072678439405415e-02	4.339331625337415621e-02	1.191887489492544777e-01	1.180705581269792248e-01
3.726087927155730811e-02	3.447048455443146170e-02	4.325600306245568766e-02	1.186159803194248435e-01	1.176192413223311750e-01
3.712392394038514093e-02	3.434680447780785045e-02	4.315684640403994604e-02	1.182374412311223977e-01	1.171410453604793955e-01
3.698701178464017941e-02	3.423199175296451346e-02	4.299578172295710765e-02	1.179142447927788440e-01	1.166648087599634204e-01
3.685014277710872699e-02	3.409586246409599536e-02	4.286425211441280414e-02	1.175951597871976451e-01	1.161704155629897373e-01
3.671331689060280956e-02	3.398842373134241396e-02	4.267649106296442230e-02	1.170848068903330569e-01	1.157198368650801806e-01
3.657653409796014776e-02	3.381755580387685312e-02	4.247970140367004349e-02	1.165249337994096190e-01	1.153950917807958360e-01
3.643979437204412225e-02	3.370580992491978983e-02	4.228719430651742273e-02	1.159349294993311519e-01	1.148257155407467200e-01
3.630309768574373208e-02	3.354710810148170408e-02	4.213479799651006358e-02	1.152398585884276822e-01	1.143826080257928091e-01
3.616644401197356695e-02	3.345016027484469523e-02	4.199467847655125041e-02	1.147676894792006158e-01	1.139277691492661670e-01
3.602983332367377250e-02	3.331988501492910704e-02	4.187113133673495136e-02	1.143293897225311079e-01	1.133348054510095182e-01
3.589326559381003645e-02	3.319955301290662686e-02	4.173602782115118370e-02	1.139849133391260538e-01	1.129358625880305944e-01
3.575674079537352612e-02	3.307629310436828451e-02	4.158947814710853980e-02	1.134142707712076786e-01	1.126092662156434054e-01
3.562025890138089540e-02	3.292568157745393020e-02	4.143642381823223197e-02	1.130612165786278323e-01	1.122826500164842284e-01
3.548381988487419453e-02	3.280804138798721487e-02	4.131000963612505711e-02	1.125500368945153290e-01	1.117919598746241611e-01
3.534742371892089785e-02	3.266177531485994073e-02	4.120142735367773867e-02	1.121495995792232830e-01	1.114170936128547895e-01
3.521107037661384831e-02	3.256766884013215929e-02	4.101581948598410909e-02	1.117480163002669835e-01	1.109171476742066842e-01
3.507475983107126438e-02	3.242794960712459124e-02	4.088990612961011101e-02	1.112432669255502826e-01	1.101977525385259976e-01
3.493849205543651804e-02	3.226022066605077621e-02	4.063878490356002959e-02	1.107182150259007763e-01	1.096396881508284182e-01
3.480226702287842616e-02	3.214662151422086056e-02	4.051661605483750095e-02	1.102887929998003919e-01	1.092093213424609188e-01
3.466608470659094526e-02	3.200202855910319610e-02	4.031336199184515356e-02	1.097854409355497329e-01	1.087659499856338252e-01
3.452994507979330330e-02	3.188348914689458774e-02	4.017455866307573231e-02	1.092720046244478327e-01	1.083868231259069448e-01
3.439384811572986783e-02	3.169866126372550968e-02	4.005649516602646787e-02	1.087942409179616099e-01	1.079051808350344616e-01
3.425779378767015299e-02	3.162788561488399236e-02	3.990890363561246795e-02	1.084418938075129152e-01	1.075424880771461839e-01
3.412178206890879861e-02	3.151257358295717764e-02	3.978583681491097701e-02	1.078739078674187390e-01	1.070899262781160322e-01
3.398581293276552173e-02	3.141401105922236175e-02	3.956870942773095534e-02	1.074064196632447676e-01	1.066072694042276281e-01
3.384988635258508877e-02	3.127117333677868760e-02	3.937456559670009237e-02	1.066760923327201155e-01	1.062360838612892155e-01
3.371400230173730167e-02	3.114206590555521417e-02	3.918950128387147652e-02	1.062648250520445425e-01	1.057280354968585523e-01
3.357816075361692854e-02	3.098772480113755681e-02	3.903431776566833322e-02	1.059051315001286464e-01	1.053975209146130326e-01
3.344236168164370360e-02	3.088256713457470867e-02	3.879957888184012299e-02	1.053610631400542091e-01	1.050814479624410241e-01
3.330660505926229253e-02	3.076365242131495759e-02	3.868185495091433501e-02	1.049749727026451362e-01	1.047550226344390739e-01
3.317089085994225778e-02	3.063375084035992527e-02	3.853502899104729179e-02	1.047090799889122126e-01	1.043272798040312116e-01
3.303521905717800994e-02	3.054670257117738513e-02	3.841407889337094400e-02	1.043090925363428095e-01	1.037528756228428689e-01
3.289958962448880780e-02	3.039093861048026285e-02	3.825952061948308808e-02	1.037921949927600729e-01	1.032539565489727085e-01
3.276400253541870977e-02	3.026271657352495870e-02	3.809362630954748336e-02	1.032540954320099735e-01	1.028559562724962323e-01
3.262845776353654609e-02	3.015400696973948719e-02	3.788760629777606498e-02	1.027631330856804415e-01	1.023898847444151272e-01
3.249295528243587722e-02	2.998939780058454060e-02	3.775082988729156624e-02	1.024147024134588468e-01	1.019793244865447590e-01
3.235749506573502160e-02	2.988103667273699776e-02	3.762312538454811589e-02	1.019075417765805680e-01	1.012820887728934499e-01
3.222207708707685442e-02	2.974768934126572131e-02	3.747440880423472814e-02	1.013750466525815824e-01	1.009731942092244039e-01
3.208670132012900883e-02	2.962440010263380288e-02	3.729339988581335807e-02	1.008190029286078759e-01	1.003349185049742243e-01
3.195136773858371637e-02	2.953510183248437421e-02	3.713991752968130028e-02	1.003417054710054740e-01	9.990887227176926955e-02
3.181607631615777920e-02	2.936108012385266544e-02	3.696819738339560818e-02	9.992662414388135683e-02	9.938466657560059148e-02
3.168082702659255623e-02	2.924050139613404778e-02	3.683067407406803023e-02	9.959852345207448332e-02	9.888743447087454397e-02
3.154561984365393534e-02	2.909609268704894600e-02	3.662461239684716013e-02	9.919227801814217704e-02	9.848591002988463239e-02
3.141045474113229180e-02	2.896621706486476877e-02	3.651992204727625563e-02	9.880739738764166002e-02	9.801846288516587180e-02
3.127533169284247433e-02	2.882040847492625679e-02	3.635157726865703709e-02	9.832021211740146760e-02	9.753875080458951352e-02
3.114025067262376351e-02	2.865039193519879415e-02	3.622174293705350545e-02	9.791076382521352039e-02	9.719912577487999084e-02
3.100521165433983359e-02	2.849362701753158783e-02	3.601794101495726236e-02	9.759274680941165681e-02	9.668185328764059006e-02
3.087021461187874211e-02	2.835751841896853864e-02	3.582815322453480195e-02	9.705773693059166485e-02	9.624150314847788878e-02
3.073525951915288823e-02	2.825046655496831621e-02	3.567601577182466510e-02	9.662521955029293452e-02	9.579349578724509484e-02
3.060034635009897808e-02	2.810335563955643212e-02	3.551535349045043671e-02	9.593489364027811550e-02	9.542019854348759988e-02
3.046547507867799695e-02	2.798652726011221017e-02	3.540468889920752454e-02	9.535866948895771467e-02	9.497927475519592211e-02
3.033064567887519547e-02	2.790652556584133706e-02	3.525005088921256968e-02	9.496210134720943497e-02	9.433968096349068522e-02
3.019585812470003405e-02	2.780711703831428155e-02	3.508092991332806276e-02	9.448568464937183442e-02	9.391829691366250510e-02
3.006111239018616904e-02	2.769132077059469760e-02	3.492068425805167076e-02	9.406191907751802750e-02	9.346801671515476972e-02
2.992640844939142147e-02	2.758459476020891712e-02	3.474161188069977563e-02	9.367505699555613019e-02	9.299746948079766484e-02
2.979174627639773545e-02	2.746563940629502890e-02	3.461558218658894459e-02	9.331166346052391369e-02	9.252967044078416747e-02
2.965712584531122326e-02	2.733549277900531108e-02	3.447057044919918378e-02	9.291729220154741620e-02	9.192912279156072175e-02
2.952254713026189123e-02	2.721604160890199811e-02	3.432238181191620691e-02	9.252585360259293901e-02	9.152486546868286721e-02
2.938801010540396941e-02	2.712451780767735979e-02	3.416880439249254248e-02	9.211643463325888681e-02	9.116246440597013112e-02
2.925351474491563394e-02	2.698225179249861064e-02	3.399586651178873598e-02	9.168339665376938619e-02	9.079590872387083289e-02
2.911906102299903140e-02	2.684315414762919461e-02	3.384289986878528944e-02	9.133789933787754556e-02	9.036558386206244853e-02
2.898464891388029610e-02	2.673420734466398427e-02	3.368107421494733605e-02	9.097366305707085821e-02	8.981147953295479103e-02
2.885027839180944950e-02	2.657419796187318259e-02	3.350958103937279331e-02	9.052018646900056309e-02	8.935068846593269276e-02
2.871594943106042797e-02	2.644550144200056088e-02	3.335399587340091843e-02	8.995757956433413083e-02	8.890430484898223518e-02
2.858166200593102724e-02	2.632914125657287441e-02	3.312141608795655251e-02	8.938323505162869276e-02	8.845296328102822403e-02
2.844741609074287469e-02	2.619340006605537508e-02	3.299609406967664998e-02	8.896214592567690260e-02	8.804233109906940691e-02
2.831321165984140853e-02	2.605194114718299356e-02	3.283380559910586971e-02	8.846548853541176538e-02	8.760113512344898379e-02
2.817904868759583265e-02	2.595617691745245870e-02	3.266727578227995171e-02	8.806078067307927804e-02	8.697267889272466967e-02
2.804492714839910625e-02	2.580021025604300328e-02	3.248657154533574065e-02	8.756741715848417873e-02	8.641779595237446265e-02
2.791084701666789875e-02	2.568988223502295665e-02	3.234820199721447076e-02	8.705884933345900412e-02	8.588254281871615659e-02
2.777680826684257934e-02	2.557421123232640758e-02	3.215587013877442557e-02	8.647336043785779081e-02	8.550563763384823324e-02
2.764281087338716497e-02	2.545049345737226965e-02	3.202874598499275138e-02	8.599983039277464547e-02	8.511043084986931462e-02
2.750885481078930994e-02	2.532471816598579756e-02	3.183649432097480914e-02	8.561316262814730460e-02	8.452049115277179836e-02
2.737494005356025384e-02	2.519760847769863046e-02	3.166444353649440491e-02	8.510283092666734439e-02	8.413854677359340617e-02
2.724106657623481462e-02	2.505822263371534908e-02	3.147442562397877175e-02	8.450719078496603254e-02	8.374843362067159458e-02
2.710723435337137124e-02	2.496858313851629124e-02	3.131569175736038241e-02	8.398907227161200861e-02	8.335207210903407271e-02
2.697344335955183942e-02	2.483228426296324107e-02	3.115364785143247967e-02	8.358705379502331945e-02	8.284548147052045453e-02
2.683969356938148074e-02	2.471681487602166508e-02	3.099279525206661071e-02	8.315400770523601048e-02	8.243596105545451802e-02
2.670598495748915599e-02	2.455957354470808193e-02	3.080694412010123728e-02	8.281333391598481863e-02	8.200254307675662602e-02
2.657231749852711003e-02	2.446350767683998922e-02	3.070035647637730722e-02	8.244209680024161546e-02	8.152513354293490500e-02
2.643869116717098219e-02	2.433157802868734024e-02	3.056927345431435794e-02	8.193825073350710642e-02	8.113723165330706533e-02
2.630510593811977854e-02	2.424652230637844297e-02	3.040566019180496876e-02	8.150866559700856162e-02	8.064701507125415780e-02
2.617156178609584757e-02	2.413002195240656830e-02	3.029266696965838071e-02	8.114000958685062270e-02	8.032227118398384269e-02
2.603805868584484554e-02	2.401137552963937896e-02	3.015574794294217931e-02	8.062936531683727315e-02	7.989106622310412908e-02
2.590459661213571560e-02	2.389437809559738154e-02	3.000013743374631628e-02	8.016159278709678038e-02	7.926475647499092725e-02
2.577117553976065664e-02	2.378057986704736754e-02	2.985422155360229271e-02	7.977149869791218262e-02	7.886204856697266730e-02
2.563779544353507814e-02	2.364553140920503879e-02	2.975469558663495703e-02	7.917560273741457155e-02	7.846784066780958244e-02
2.550445629829760363e-02	2.352077821973984698e-02	2.964760904774128500e-02	7.878294840814779876e-02	7.815553871942820807e-02
2.537115807891002217e-02	2.338623574212278858e-02	2.950040833011638788e-02	7.847543331976983283e-02	7.750772550561305096e-02
2.523790076025725707e-02	2.325119443148869827e-02	2.937746796773970520e-02	7.807783536683803038e-02	7.710594138430677813e-02
2.510468431724734162e-02	2.312482211773881149e-02	2.929156737589634282e-02	7.759795346122229376e-02	7.658079355478709938e-02
2.497150872481140177e-02	2.302011904832068287e-02	2.915443227350194774e-02	7.720943729178592063e-02	7.612317166429206916e-02
2.483837395790361099e-02	2.287293663434765770e-02	2.894035433782667088e-02	7.683984417494409136e-02	7.570980730095072664e-02
2.470527999150117296e-02	2.275023791669822729e-02	2.874989581838241146e-02	7.649711394252803331e-02	7.525521257015345411e-02
2.457222680060427988e-02	2.260558895301623128e-02	2.853139472653010503e-02	7.605240028853597900e-02	7.482199541427485279e-02
2.443921436023610907e-02	2.248048819694496714e-02	2.835319704641749497e-02	7.554320399263542152e-02	7.423765808858702464e-02
2.430624264544282639e-02	2.237832655767496917e-02	2.815566322719439268e-02	7.498826760204752029e-02	7.392370951057949946e-02
2.417331163129335381e-02	2.224606284735325748e-02	2.799726376634139452e-02	7.453974016747813569e-02	7.349793535418686075e-02
2.404042129287965388e-02	2.214484878221548506e-02	2.783935445402732980e-02	7.400904777251350597e-02	7.301219212560172700e-02
2.390757160531649383e-02	2.201243812070519112e-02	2.767006284837154537e-02	7.348260560851284373e-02	7.259828927104809704e-02
2.377476254374148376e-02	2.189080183500267604e-02	2.753004368477144845e-02	7.298264589411913861e-02	7.211773613363453572e-02
2.364199408331502106e-02	2.174839998901588120e-02	2.731807348351529899e-02	7.262758211233322214e-02	7.163193724168950838e-02
2.350926619922028699e-02	2.162245596192686331e-02	2.716419697947781986e-02	7.216492918119914168e-02	7.128117139830493498e-02
2.337657886666319462e-02	2.149363657126749164e-02	2.702510461046813556e-02	7.166452227885182491e-02	7.088793112443145250e-02
2.324393206087239580e-02	2.138442980841664953e-02	2.688323493801520261e-02	7.133947793734653209e-02	7.049408429264937548e-02
2.311132575709922213e-02	2.127332821265346188e-02	2.673781311313137496e-02	7.092625883573260015e-02	7.014858884787007753e-02
2.297875993061766764e-02	2.115553079805382319e-02	2.658977594563999639e-02	7.055432967172181602e-02	6.989877497691833474e-02
2.284623455672436451e-02	2.105575617011969797e-02	2.635311176570005742e-02	7.010619528915194854e-02	6.939147455351719895e-02
2.271374961073855184e-02	2.095057181587672152e-02	2.620309830965269343e-02	6.951520047473862263e-02	6.889069597758450125e-02
2.258130506800205134e-02	2.082036768390712819e-02	2.607990905592950590e-02	6.907274012877923086e-02	6.852603751455615955e-02
2.244890090387923268e-02	2.070845233652948703e-02	2.598453208717734983e-02	6.865822572482201125e-02	6.814480390717714275e-02
2.231653709375699610e-02	2.062427622126274118e-02	2.583301691629119254e-02	6.816944559631617218e-02	6.777066594318927051e-02
2.218421361304473427e-02	2.052710347309589026e-02	2.564145136288629306e-02	6.772527037769561498e-02	6.745632882522929752e-02
2.205193043717431495e-02	2.041340311225553483e-02	2.548338110413481128e-02	6.726914263472594246e-02	6.697859065435309012e-02
2.191968754160004973e-02	2.026309427379833702e-02	2.536335524992308632e-02	6.675806389515119565e-02	6.645515003409717403e-02
2.178748490179866285e-02	2.015234145812686006e-02	2.519438748332335914e-02	6.637678081568186561e-02	6.607124322413311657e-02
2.165532249326931197e-02	2.002453927671109246e-02	2.502561527518506676e-02	6.596567048041410142e-02	6.554909058177423031e-02
2.152320029153337311e-02	1.990110018574155551e-02	2.486217482450949270e-02	6.548019635933387261e-02	6.522775953885108502e-02
2.139111827213470776e-02	1.978251406969038645e-02	2.471187900758065048e-02	6.510938271724864279e-02	6.476516146628180648e-02
2.125907641063943046e-02	1.965503187551466413e-02	2.453045560760655150e-02	6.466057743832005766e-02	6.418725868609721774e-02
2.112707468263593652e-02	1.955977956390146308e-02	2.437775683772915730e-02	6.428297597055314394e-02	6.370231597274265967e-02
2.099511306373486735e-02	1.946365800582998060e-02	2.420077914045785580e-02	6.385941329727033711e-02	6.335524702620974613e-02
2.086319152956910353e-02	1.934524709861179526e-02	2.404233463438334301e-02	6.342895959800413930e-02	6.280006844539325062e-02
2.073131005579371619e-02	1.923504854821771540e-02	2.386928916008827437e-02	6.296975987540705255e-02	6.247022765095409935e-02
2.059946861808593932e-02	1.914174611919353119e-02	2.373499471917893400e-02	6.242784976448908368e-02	6.203888129403728469e-02
2.046766719214517319e-02	1.903060351622934410e-02	2.360564127067182535e-02	6.197465640141677085e-02	6.164297634950827859e-02
2.033590575369291151e-02	1.887341544629350665e-02	2.344549435871274776e-02	6.160852229969776550e-02	6.104736198563563698e-02
2.020418427847276224e-02	1.872771635763649176e-02	2.327396309426427168e-02	6.113992948787790732e-02	6.064176064430775587e-02
2.007250274225037823e-02	1.859609355347259171e-02	2.318374903498602105e-02	6.065369618362071585e-02	6.016195948653491749e-02
1.994086112081346063e-02	1.850846776359439672e-02	2.302668675861105005e-02	6.016390042922328124e-02	5.978550134144922090e-02
1.980925938997172078e-02	1.837350654842877587e-02	2.288042183637735427e-02	5.978300323260895416e-02	5.942088915457233861e-02
1.967769752555684898e-02	1.824696865467794263e-02	2.270876626934251533e-02	5.935542469996927389e-02	5.887878129059130605e-02
1.954617550342249363e-02	1.815385788257810676e-02	2.255732916065560784e-02	5.899508544151147588e-02	5.856488147331873062e-02
1.941469329944424047e-02	1.806188806365146421e-02	2.239174696864644834e-02	5.857424042665312913e-02	5.809401098867508773e-02
1.928325088951957436e-02	1.793741520956659147e-02	2.224226496770525738e-02	5.810474567323304501e-02	5.776922014865066429e-02
1.915184824956785853e-02	1.782850611385014550e-02	2.209289284615372981e-02	5.778647148954774160e-02	5.743800764433257267e-02
1.902048535553035533e-02	1.769270874586764339e-02	2.196151655085151408e-02	5.730697980773576811e-02	5.693342428941911004e-02
1.888916218337000769e-02	1.755942738107969456e-02	2.179793049079976203e-02	5.694401870047644670e-02	5.645528742021358598e-02
1.875787870907169932e-02	1.742695901924369919e-02	2.163864451046060289e-02	5.639525525414973428e-02	5.611692402536216928e-02
1.862663490864205004e-02	1.734194094414031120e-02	2.152284745372012517e-02	5.601668326961210809e-02	5.580493452401344423e-02
1.849543075810940532e-02	1.722534354235783632e-02	2.140441534765833223e-02	5.564856865579545508e-02	5.540780275610836247e-02
1.836426623352384671e-02	1.711391483253809839e-02	2.126757876215840462e-02	5.526237881071168617e-02	5.487824232214825321e-02
1.823314131095713983e-02	1.700067184811306781e-02	2.108873938733164463e-02	5.490624002423042521e-02	5.447474715093324205e-02
1.810205596650272739e-02	1.689921404329911350e-02	2.089579102267290558e-02	5.451987686115821602e-02	5.408415473224252590e-02
1.797101017627567715e-02	1.677591303811839032e-02	2.075127305237474060e-02	5.406288084050957926e-02	5.369257490632992069e-02
1.784000391641268890e-02	1.663428917603097801e-02	2.057763039471370570e-02	5.357508011148617855e-02	5.316827885279103855e-02
1.770903716307204237e-02	1.651024780648167184e-02	2.043343770329978520e-02	5.312927719997253412e-02	5.275519178690805944e-02
1.757810989243357991e-02	1.635013111035060057e-02	2.030646828220020531e-02	5.269083562298476631e-02	5.226786034180223861e-02
1.744722208069867872e-02	1.619703935477206577e-02	2.019226633127702702e-02	5.228666787891091822e-02	5.199370948218426380e-02
1.731637370409023699e-02	1.608056308756340355e-02	1.998447632033366686e-02	5.188374029784887514e-02	5.165622347571552364e-02
1.718556473885262531e-02	1.596104815925756398e-02	1.981435982293880751e-02	5.156632149776421703e-02	5.123238119826192122e-02
1.705479516125167974e-02	1.580634430006290156e-02	1.964095065664287279e-02	5.115519187568435405e-02	5.081643494803986250e-02
1.692406494757467406e-02	1.567984931391393916e-02	1.948905070636600817e-02	5.071431974854180569e-02	5.041894216636581827e-02
1.679337407413027811e-02	1.555279763193982007e-02	1.933243839921443621e-02	5.037886458280361329e-02	5.001593795245196095e-02
1.666272251724854742e-02	1.541231837502384482e-02	1.922550128513015114e-02	4.995125151722053930e-02	4.957777060314395162e-02
1.653211025328090236e-02	1.529557424819763881e-02	1.909359838254558184e-02	4.967491143976469903e-02	4.906843270779109867e-02
1.640153725860013512e-02	1.519455321736737363e-02	1.891846742872293347e-02	4.939602569939113147e-02	4.881577689069729192e-02
1.627100350960019107e-02	1.507746473717233755e-02	1.879360828222010477e-02	4.900090296540903639e-02	4.851093768308537696e-02
1.614050898269644638e-02	1.498147683298516920e-02	1.864880261301242806e-02	4.859676423417205043e-02	4.805357966930668551e-02
1.601005365432548247e-02	1.478738062791349478e-02	1.851275229487004542e-02	4.825855084537435807e-02	4.774822670658802892e-02
1.587963750094511378e-02	1.468523738975826935e-02	1.837530794875477311e-02	4.789949950667372197e-02	4.740929002243836343e-02
1.574926049903434266e-02	1.457304945457556060e-02	1.823585301579661380e-02	4.758018686832434646e-02	4.685347106296194886e-02
1.561892262509336111e-02	1.445147571654782463e-02	1.809226078170031796e-02	4.722259885747870367e-02	4.649986616032989600e-02
1.548862385564350741e-02	1.434053333995092411e-02	1.790629006097394296e-02	4.688675647843733307e-02	4.601342236522422413e-02
1.535836416722724702e-02	1.422640111931726056e-02	1.776791306847070456e-02	4.638245745637645245e-02	4.558028256163737524e-02
1.522814353640814834e-02	1.410961328724478180e-02	1.758179649773368089e-02	4.586710136794600046e-02	4.500430120132207362e-02
1.509796193977085317e-02	1.398946549552450812e-02	1.741906101565561873e-02	4.544203655142727699e-02	4.462259526716148839e-02
1.496781935392104725e-02	1.384511973143214003e-02	1.728050263273335496e-02	4.501468943975249493e-02	4.411679512405416309e-02
1.483771575548545503e-02	1.369805695262396247e-02	1.709540418329386080e-02	4.453362604673919561e-02	4.371051814746320513e-02
1.470765112111178941e-02	1.355065116333389191e-02	1.693737320901947743e-02	4.416033908203953473e-02	4.331645552491951434e-02
1.457762542746874473e-02	1.344412534001533654e-02	1.679358783958781812e-02	4.379228887126718900e-02	4.276011583193640303e-02
1.444763865124595696e-02	1.332822171799908847e-02	1.668429438366399870e-02	4.323359524378368041e-02	4.242046946759672754e-02
1.431769076915399841e-02	1.320362476083677093e-02	1.656751341027401861e-02	4.270351954277110812e-02	4.192653660262615073e-02
1.418778175792433094e-02	1.306471597209016462e-02	1.639785172536149804e-02	4.223284756804007722e-02	4.157078252374812183e-02
1.405791159430929207e-02	1.298117345290417980e-02	1.622053671802132363e-02	4.184715184615517974e-02	4.131131451300452256e-02
1.392808025508207592e-02	1.283685719507818984e-02	1.604954268370394760e-02	4.142225323085942101e-02	4.091244183708983573e-02
1.379828771703674010e-02	1.272759396469406307e-02	1.594850478126875332e-02	4.107969014092363591e-02	4.027651233033246320e-02
1.366853395698800280e-02	1.257233912035390921e-02	1.579670877726463071e-02	4.078335734594273204e-02	3.988072585657509439e-02
1.353881895177150123e-02	1.244213166719009174e-02	1.567659260554278219e-02	4.034309941424015639e-02	3.948424995696229317e-02
1.340914267824357131e-02	1.232674240217115913e-02	1.554909332547964838e-02	3.998786095008293601e-02	3.907747377493347302e-02
1.327950511328127893e-02	1.217013443060287713e-02	1.542857594092048035e-02	3.965709869188060316e-02	3.858974077312838508e-02
1.314990623378238695e-02	1.208446147099942122e-02	1.528588807089041601e-02	3.937489382497494361e-02	3.830113842612402342e-02
1.302034601666533613e-02	1.195779819695659031e-02	1.516789999392454194e-02	3.894202657580005805e-02	3.798659886277105241e-02
1.289082443886921565e-02	1.185169943599009151e-02	1.497019900298454664e-02	3.845237811014143997e-02	3.757131930937527425e-02
1.276134147735374404e-02	1.175973691487866915e-02	1.477443285708126240e-02	3.812992129339272396e-02	3.714640686769354189e-02
1.263189710909924136e-02	1.167209538344120626e-02	1.462236381211921322e-02	3.777041411220438683e-02	3.673766639844706222e-02
1.250249131110660328e-02	1.152115348139438368e-02	1.447117574508563140e-02	3.732208545293407009e-02	3.632691332599603112e-02
1.237312406039728190e-02	1.142868865625503924e-02	1.428483808677778050e-02	3.700847160350368564e-02	3.603768216611376307e-02
1.224379533401325285e-02	1.131832585382938280e-02	1.417677426212020537e-02	3.663009977152942992e-02	3.560510588467953597e-02
1.211450510901699619e-02	1.122102058302762960e-02	1.399081406172031188e-02	3.636243232176527423e-02	3.522909694110113593e-02
1.198525336249147907e-02	1.106778160853565639e-02	1.386129427382103325e-02	3.599767131122327130e-02	3.472256286519793955e-02
1.185604007154011062e-02	1.094720420785512578e-02	1.368014776461528963e-02	3.573065146872039105e-02	3.432656346973289585e-02
1.172686521328674542e-02	1.083225047550425736e-02	1.351094695291901390e-02	3.535215043435312177e-02	3.394092213352951914e-02
1.159772876487563491e-02	1.069002001596908169e-02	1.337775552313873011e-02	3.491903754544488370e-02	3.362471646546985604e-02
1.146863070347141356e-02	1.052909015471862123e-02	1.321214748712776221e-02	3.436612198763797088e-02	3.317207275060264637e-02
1.133957100625907627e-02	1.040695115801191194e-02	1.303462143983064904e-02	3.393874960730709767e-02	3.276194343583294089e-02
1.121054965044400442e-02	1.030179668042125948e-02	1.286477734485509845e-02	3.345241083161585444e-02	3.239315637152713478e-02
1.108156661325172994e-02	1.019526189511316128e-02	1.267169291628774536e-02	3.303993747084018467e-02	3.212516730308037638e-02
1.095262187192823020e-02	1.008116345337492156e-02	1.249329622808856982e-02	3.273893358823121852e-02	3.181388888945213544e-02
1.082371540373969036e-02	9.945344723542550586e-03	1.232397721805346923e-02	3.228341897803083810e-02	3.144976654308419967e-02
1.069484718597252769e-02	9.858738709369558456e-03	1.218277467496091220e-02	3.200480932342676665e-02	3.100452677257223288e-02
1.056601719593338456e-02	9.753267837965137743e-03	1.203058179034963149e-02	3.166026098663037719e-02	3.076209617340647240e-02
1.043722541094907995e-02	9.644756117341028376e-03	1.191057421558231084e-02	3.138430578443803659e-02	3.047245101164938741e-02
1.030847180836660763e-02	9.520997649752732314e-03	1.176463987140556264e-02	3.098289589312041431e-02	3.007964535949406853e-02
1.017975636555309982e-02	9.405779893188460222e-03	1.160901220238511229e-02	3.062620937897949855e-02	2.967995296252675178e-02
1.005107905989580455e-02	9.285293332811094674e-03	1.149889309444658558e-02	3.025410519966704320e-02	2.921614688214624334e-02
9.922439868802064925e-03	9.172812849337644292e-03	1.135343209318696346e-02	2.996482142223283462e-02	2.881041475006978006e-02
9.793838769699298244e-03	9.027746394036618993e-03	1.120654918045172095e-02	2.959433007557277576e-02	2.829696510790081360e-02
9.665275740034961344e-03	8.907461978970538513e-03	1.103492020748011483e-02	2.911281164168257746e-02	2.799990167706887731e-02
9.536750757276538440e-03	8.783462391344322093e-03	1.091265520731836587e-02	2.860723077752495500e-02	2.764665510142837526e-02
9.408263798911509906e-03	8.651302489234442492e-03	1.078458608431207867e-02	2.819338844285909293e-02	2.721476103942472094e-02
9.279814842447331458e-03	8.545031389100564076e-03	1.067650994418366077e-02	2.772603403074087869e-02	2.682445175426548603e-02
9.151403865411413333e-03	8.424425053980059280e-03	1.053315414079924149e-02	2.734979684172398479e-02	2.639130530141025124e-02
9.023030845351090803e-03	8.305318260968816771e-03	1.038815173465391754e-02	2.693351763182823613e-02	2.606964713198954911e-02
8.894695759833606830e-03	8.210924021973754067e-03	1.018445885522901474e-02	2.666850757186018175e-02	2.566374858680028556e-02
8.766398586446129404e-03	8.095590443914260984e-03	1.005640131846065669e-02	2.631951445494900080e-02	2.527190587892447216e-02
8.638139302795538182e-03	7.979234478863197338e-03	9.859436662772539176e-03	2.607127958313286767e-02	2.483205136367600332e-02
8.509917886508700305e-03	7.806572613819433119e-03	9.706719754549227724e-03	2.578255769677197801e-02	2.434552126739842476e-02
8.381734315232236207e-03	7.724186544805314650e-03	9.578834614545334372e-03	2.532125810922217571e-02	2.405574469120119394e-02
8.253588566632556051e-03	7.576767064735221401e-03	9.456515657862435073e-03	2.494261695087666639e-02	2.367022284485869113e-02
8.125480618395837171e-03	7.476584958163128361e-03	9.323995237216902224e-03	2.459323493501817948e-02	2.340494662038294232e-02
7.997410448227992852e-03	7.363439448813130159e-03	9.188895641300919362e-03	2.428805996053121780e-02	2.295617843697263585e-02
7.869378033854656715e-03	7.262047769711989231e-03	9.080556111318319190e-03	2.391801825893372785e-02	2.260964910311529658e-02
7.741383353021154962e-03	7.176888060388522499e-03	8.927108688059303548e-03	2.343054328110505055e-02	2.229001045746931836e-02
7.613426383492484691e-03	7.039656730916289337e-03	8.770909063325669705e-03	2.303084301422092875e-02	2.195628506235276431e-02
7.485507103053290479e-03	6.932018744406936994e-03	8.639837283832199968e-03	2.264840244367298874e-02	2.141770270363063666e-02
7.357625489507841829e-03	6.854218756019820127e-03	8.526145352929202087e-03	2.224306924047390541e-02	2.108331498479157004e-02
7.229781520680011488e-03	6.703058622356100268e-03	8.395908546447101647e-03	2.187052351107220821e-02	2.074733569929943650e-02
7.101975174413247688e-03	6.615365278770414525e-03	8.245357374200056391e-03	2.135281297402682674e-02	2.032591052138995116e-02
6.974206428570552466e-03	6.484608672428688464e-03	8.098497816165860230e-03	2.107097695435571419e-02	2.001094658026845649e-02
6.846475261034465180e-03	6.380143116906304528e-03	7.917137385315648618e-03	2.070291648700802595e-02	1.964604714977575411e-02
6.718781649707032157e-03	6.275296802669041996e-03	7.787307140781158689e-03	2.034892686523708319e-02	1.920710793982409806e-02
6.591125572509783266e-03	6.153640128332040458e-03	7.631109511500482230e-03	2.000235864131553326e-02	1.893826082058971266e-02
6.463507007383717182e-03	6.024917245000478531e-03	7.464495229263535918e-03	1.967697221245011049e-02	1.848369373907427643e-02
6.335925932289267551e-03	5.882835052212759611e-03	7.342900424353196107e-03	1.918743581381678054e-02	1.817060434984177700e-02
6.208382325206339425e-03	5.785506501351958368e-03	7.200151219839187773e-03	1.879545945158167183e-02	1.785883628108292723e-02
6.080876164134082010e-03	5.675949678359093302e-03	7.044068279183363611e-03	1.844080001385996898e-02	1.754648647359152019e-02
5.953407427091167957e-03	5.577526669190055984e-03	6.910275405491575658e-03	1.796340359019941643e-02	1.718160410332007781e-02
5.825976092115565247e-03	5.473977966865343527e-03	6.761567360854992166e-03	1.762644043538438496e-02	1.674475151180055202e-02
5.698582137264572751e-03	5.322816409928735233e-03	6.589473838330645560e-03	1.735698230041729864e-02	1.636826761314479073e-02
5.571225540614790743e-03	5.221254134451627608e-03	6.443605678240410702e-03	1.696858716264836725e-02	1.590495540111585768e-02
5.443906280262103548e-03	5.121676747691798585e-03	6.309520645970763744e-03	1.663335806087697100e-02	1.547894882886317880e-02
5.316624334321652656e-03	4.984810758991704664e-03	6.153993540036037553e-03	1.627257631072755520e-02	1.500616377092870053e-02
5.189379680927814174e-03	4.806965130730758533e-03	5.978791731644491313e-03	1.579906442797341173e-02	1.464970010751869174e-02
5.062172298234182341e-03	4.682348799818165930e-03	5.859634468174928362e-03	1.539773559392423018e-02	1.430295699090847021e-02
4.935002164413536570e-03	4.557660995229659805e-03	5.705056812163112820e-03	1.491444715988969258e-02	1.392754970763904719e-02
4.807869257657831907e-03	4.467137876442725183e-03	5.566541481979343960e-03	1.444560287115917961e-02	1.362922520567297173e-02
4.680773556178163472e-03	4.364096396672751538e-03	5.462177250564991850e-03	1.405410592656570166e-02	1.326883847735873569e-02
4.553715038204752576e-03	4.237106809188843567e-03	5.331447410649317077e-03	1.370164971744833142e-02	1.291050886160039629e-02
4.426693681986925040e-03	4.141182686766549208e-03	5.180578143146490240e-03	1.330037846788105320e-02	1.251906365326441346e-02
4.299709465793081706e-03	4.012129027571660796e-03	4.996113179833354748e-03	1.293767863770360453e-02	1.221815711282508987e-02
4.172762367910681953e-03	3.896779209354974283e-03	4.804943951917759783e-03	1.253280721698805597e-02	1.188963423632263469e-02
4.045852366646219417e-03	3.785723527286806618e-03	4.638883060317539053e-03	1.222143992780648503e-02	1.158492116799647587e-02
3.918979440325201166e-03	3.684428373572197924e-03	4.478932480441706089e-03	1.179110500189669078e-02	1.124054427125296962e-02
3.792143567292121688e-03	3.572348438229882434e-03	4.290469859981272706e-03	1.142082893704792976e-02	1.079176427077201302e-02
3.665344725910494976e-03	3.433217351392504196e-03	4.068885707785799971e-03	1.107527456542732255e-02	1.036522638525809621e-02
3.538582894562633356e-03	3.325293300702401346e-03	3.935258160955557548e-03	1.068383854166012233e-02	1.001233926165470342e-02
3.411858051649919836e-03	3.215717966353736929e-03	3.772151480377263638e-03	1.020483774656364903e-02	9.575542250164711250e-03
3.285170175592589097e-03	3.107845874498143309e-03	3.628666025563810193e-03	9.923989938446897696e-03	9.153828978029163871e-03
3.158519244829756985e-03	2.964337076109518476e-03	3.477037301237719761e-03	9.620524867305923350e-03	8.758399673108962710e-03
3.031905237819394489e-03	2.822075798625257783e-03	3.292253462159739057e-03	9.257036118484872692e-03	8.459514494013175429e-03
2.905328133038311261e-03	2.744961485358291507e-03	3.154164355862107676e-03	8.932980011425768405e-03	8.109161924454410739e-03
2.778787908982127859e-03	2.628608606012694179e-03	3.060094972337031385e-03	8.575141742325586083e-03	7.812569056671929413e-03
2.652284544165257971e-03	2.531708952393591644e-03	2.913975165586557559e-03	8.273162409142380269e-03	7.472961895227987414e-03
2.525818017120884558e-03	2.410977982526989801e-03	2.777152748193024642e-03	7.989331646249032276e-03	7.230777981718362717e-03
2.399388306400939037e-03	2.296247856072935155e-03	2.631318804511495295e-03	7.558343555809095282e-03	6.920785056495307175e-03
2.272995390576078734e-03	2.161007345047304910e-03	2.456428751953522102e-03	7.130532190186699912e-03	6.487473464082099683e-03
2.146639248235664762e-03	2.052426590923123358e-03	2.308641486207149793e-03	6.668446100125263731e-03	6.049385587837351717e-03
2.020319857987741205e-03	1.936442054355033736e-03	2.153691893413899397e-03	6.061507306038787894e-03	5.733180293520340025e-03
1.894037198459013870e-03	1.827873762705958327e-03	2.010104223134778420e-03	5.703723542131840241e-03	5.317485377742322931e-03
1.767791248294825783e-03	1.741744009242386952e-03	1.855516398768733075e-03	5.210431554242944685e-03	4.868985159523555109e-03
1.641581986159138754e-03	1.661092376897115811e-03	1.689203137715638604e-03	4.827115586419654034e-03	4.428388688097492296e-03
1.515409390734510616e-03	1.568858765632126506e-03	1.523751900980499681e-03	4.508616873713060247e-03	4.086318926356455328e-03
1.389273440722072882e-03	1.393247779381031302e-03	1.422877061366821690e-03	4.225438472347214057e-03	3.705100638512919421e-03
1.263174114841509720e-03	1.292849182340251616e-03	1.307405088874840412e-03	3.832521475550493707e-03	3.432471780890944662e-03
1.137111391831085051e-03	1.175523071122188366e-03	1.167522204258588173e-03	3.417930041642292492e-03	3.212425711406359692e-03
1.011085250447427012e-03	1.058330635572800891e-03	1.026454685233889807e-03	2.937361146798564068e-03	2.768506430569518846e-03
8.850956694657971654e-04	9.143455477066369901e-04	8.811281884429794393e-04	2.553973029085747012e-03	2.429276726750817690e-03
7.591426276798755000e-04	7.847748180284264824e-04	7.936894090031868789e-04	2.199763199776445799e-03	2.217914531470451065e-03
6.332261039017872102e-04	6.464570517323500872e-04	6.383727140789005085e-04	1.783325194097851174e-03	1.780913969492949099e-03
5.073460769620812298e-04	5.543424099983694422e-04	5.026652380922168534e-04	1.396381583162941038e-03	1.384769816275632694e-03
3.815025257097089811e-04	4.313758962702632566e-04	3.721694233451793270e-04	1.088964392341118135e-03	9.785330489167963584e-04
2.556954290120033420e-04	2.875644511444188332e-04	2.568640124100669917e-04	6.426871614319536012e-04	6.607613304230834780e-04
1.299247657546569342e-04	1.584992037551503539e-04	1.233449843077297008e-04	3.734091880146463887e-04	2.821526592644824473e-04
4.190514841701085669e-06	1.875547821777895046e-05	3.793259422713331908e-06	2.287257111382205385e-05	6.478648172156654450e-06
5.015519023405405008e+00	7.284479440264258976e+00	8.362265618074125939e+00	2.822004488584170545e+01	2.811739785315398876e+01
4.714489027741423754e+00	6.683534175907883679e+00	7.527967249494078139e+00	2.808998683931846330e+01	2.775821702761270870e+01
4.538397768685742406e+00	6.426483474951531605e+00	7.210519372618694689e+00	2.799528768407977353e+01	2.769495184070885685e+01
4.413459032077442501e+00	5.384832521055883170e+00	7.120904738824334501e+00	2.794333915440210703e+01	2.768236050117234370e+01
4.316549019069386262e+00	5.290139516954424970e+00	7.111300792029480178e+00	2.792389639639888088e+01	2.760725499154692386e+01
4.237367773021761153e+00	5.220283274225116621e+00	6.557098174042817362e+00	2.782725456321261603e+01	2.760435310064639580e+01
4.170420983391148084e+00	4.636177361608402769e+00	6.536517982745253086e+00	2.779328960816545901e+01	2.757169861590277193e+01
4.112429036413461247e+00	4.416319708041515746e+00	6.530186240551573817e+00	2.778492963301480856e+01	2.748115924369295016e+01
4.061276513966079804e+00	4.290956343018176966e+00	6.424300457042869894e+00	2.775312109046264908e+01	2.743499300725017065e+01
4.015519023405405008e+00	4.248496777696066928e+00	6.321872872313308633e+00	2.775077734110763217e+01	2.739865472974279115e+01
3.974126338247180090e+00	3.873362528937658311e+00	6.305909092347040001e+00	2.774122157298139868e+01	2.739763884613128297e+01
3.936337777357779899e+00	3.799394116519036579e+00	6.170865381841950992e+00	2.772348849837173290e+01	2.735285948364333208e+01
3.901575671098568066e+00	3.770969267779501699e+00	6.163733457852329067e+00	2.772070127061046563e+01	2.734142027526553775e+01
3.869390987727166831e+00	3.754799169104819256e+00	6.150320245653844609e+00	2.768646386235574752e+01	2.733704605057761583e+01
3.839427764349723660e+00	3.753032707655074240e+00	6.113251685306101635e+00	2.768259142036835385e+01	2.732598335223937980e+01
3.811399040749479994e+00	3.746368871805587197e+00	6.059710093592332036e+00	2.766155741639517274e+01	2.729636166046571333e+01
3.785070102027130901e+00	3.688510464993755456e+00	6.058593947690905424e+00	2.765131292753548919e+01	2.729392235146300294e+01
3.760246518302098995e+00	3.589746024315410011e+00	6.044005826940055393e+00	2.764912987605008610e+01	2.729231259205570836e+01
3.736765422452575702e+00	3.577388656811400391e+00	6.026168815258409417e+00	2.762526387251244842e+01	2.727927505508618822e+01
3.714489027741423754e+00	3.565208182252425306e+00	6.003483674610096799e+00	2.762282741667991459e+01	2.726110564783607515e+01
3.693299728671485482e+00	3.560118941209720500e+00	6.002877763051695403e+00	2.760358910327361670e+01	2.724218577697379473e+01
3.673096342583198837e+00	3.548837557176089064e+00	5.989786418245599542e+00	2.760296866718170961e+01	2.720890780319670910e+01
3.653791187387811945e+00	3.525743422307976882e+00	5.988602327791663349e+00	2.749922946580390715e+01	2.717929421604075912e+01
3.635307781693798646e+00	3.517015347998117214e+00	5.974259612759510674e+00	2.748921396355749636e+01	2.716344792719559464e+01
3.617579014733367515e+00	3.503311137394048647e+00	5.920404008191169076e+00	2.748251928217218776e+01	2.716032580025751741e+01
3.600545675434586812e+00	3.445005350264859878e+00	5.919167656993578497e+00	2.747184087714136425e+01	2.715441326583564319e+01
3.584155259246417646e+00	3.426765953040970203e+00	5.896765525646141981e+00	2.745181394586508716e+01	2.715204961965174135e+01
3.568360992063185577e+00	3.405663907630767984e+00	5.876604548427417640e+00	2.745169706844558632e+01	2.714543863655432077e+01
3.553121025506448927e+00	3.403557664477028677e+00	5.869233505731495271e+00	2.744809503160419695e+01	2.714154236341066451e+01
3.538397768685742406e+00	3.393718854659374173e+00	5.862158668305010423e+00	2.743558070045928687e+01	2.710817538132472393e+01
3.524157329571132369e+00	3.386294657430096944e+00	5.857107396095937446e+00	2.742721464510551499e+01	2.709791491870495150e+01
3.510369045085498740e+00	3.322718856747132854e+00	5.851675540418364463e+00	2.742654221513469182e+01	2.709284642822494860e+01
3.497005083527517488e+00	3.321559079601656528e+00	5.829505202117418072e+00	2.742277780546932675e+01	2.706445822111651722e+01
3.484040106363149647e+00	3.310514498347965073e+00	5.744515649129445123e+00	2.738329842322558250e+01	2.706119828153812534e+01
3.471450979055129338e+00	3.282745671957679523e+00	5.734457143542968538e+00	2.734673016742562979e+01	2.704642129003199003e+01
3.459216522638117741e+00	3.274666813992971104e+00	5.731142566761207924e+00	2.734360320240425324e+01	2.698181369087838632e+01
3.447317299338410024e+00	3.274212588448242034e+00	5.728934229482881335e+00	2.732369015709496196e+01	2.696177217198562204e+01
3.435735426788594893e+00	3.255829918319685046e+00	5.709284362421288783e+00	2.732202976391153726e+01	2.694874741711716482e+01
3.424454416378905908e+00	3.228650844108309492e+00	5.708218836307615618e+00	2.731203326158805211e+01	2.694177670097213451e+01
3.413459032077442501e+00	3.193676385522496552e+00	5.705854714017374540e+00	2.730934470839130057e+01	2.693984835959257396e+01
3.402735166685669554e+00	3.190732265469774287e+00	5.680138310341400043e+00	2.730123301130184998e+01	2.692900051738933698e+01
3.392269733007504229e+00	3.186112828242046557e+00	5.670679571990590695e+00	2.728275081796770252e+01	2.692603391936696866e+01
3.382050567825818366e+00	3.185054581841277876e+00	5.660080908039907932e+00	2.727341190718487596e+01	2.692089432497257917e+01
3.372066346919217583e+00	3.182058334520089904e+00	5.650861419260584384e+00	2.726167845079817553e+01	2.691351047625235182e+01
3.362306509630061058e+00	3.181420069879309587e+00	5.604710563730634476e+00	2.725544899178905567e+01	2.690765876949372526e+01
3.352761191723830692e+00	3.181305604553322119e+00	5.591992864557076892e+00	2.724868616972339908e+01	2.690615175539478443e+01
3.343421165469687484e+00	3.179547202845383058e+00	5.584832308060971862e+00	2.724493414005169711e+01	2.690527219480571830e+01
3.334277786029817836e+00	3.174679479135461779e+00	5.584024959108641717e+00	2.723854211292133698e+01	2.689955731932759875e+01
3.325322943376891160e+00	3.172227481349177758e+00	5.569553533094877551e+00	2.723737543058558330e+01	2.689220609775012250e+01
3.316549019069386262e+00	3.164998417645286555e+00	5.562985993701458298e+00	2.723410975138557788e+01	2.688021493289391017e+01
3.307948847307468299e+00	3.162229956498856964e+00	5.558059932997589492e+00	2.723337844758548698e+01	2.686854098410916336e+01
3.299515679770605558e+00	3.161132018271249677e+00	5.516127629580179104e+00	2.721279133702583408e+01	2.686608539237941073e+01
3.291243153804615851e+00	3.158403278988006768e+00	5.497755007719937304e+00	2.720973787953427347e+01	2.685215129520389254e+01
3.283125263582436393e+00	3.144089275032177611e+00	5.489327961550220181e+00	2.720605378000700725e+01	2.685035348795490151e+01
3.275156333911160900e+00	3.131530555680266392e+00	5.485402494326023337e+00	2.719951422969783650e+01	2.684189521021644609e+01
3.267330996399204324e+00	3.124953990869165477e+00	5.477826486446470078e+00	2.719341582639909305e+01	2.680687067033230164e+01
3.259644167732913544e+00	3.108276527436240944e+00	5.470202096091397514e+00	2.718640205084608397e+01	2.680265789614086458e+01
3.252091029842467673e+00	3.107390972478315749e+00	5.463737050051456379e+00	2.711933248650008466e+01	2.680179885511944704e+01
3.244667011763260778e+00	3.102175999240019078e+00	5.457405724824822890e+00	2.710914205186633552e+01	2.679638593164181870e+01
3.237367773021761153e+00	3.100162898882862006e+00	5.433710623993997402e+00	2.710133888543710512e+01	2.679106214998692792e+01
3.230189188394637867e+00	3.097903641498147120e+00	5.398274399133480728e+00	2.710057914994686001e+01	2.678948636050947130e+01
3.223127333907151115e+00	3.095309776038988048e+00	5.394504634427469192e+00	2.709550133253536686e+01	2.675945341776161257e+01
3.216178473951823324e+00	3.091223937340123573e+00	5.394491659057264243e+00	2.709240979362381552e+01	2.673541685495048625e+01
3.209339049421517487e+00	3.084211292124845905e+00	5.380327961173195561e+00	2.708786083926210608e+01	2.672637041254839829e+01
3.202605666762549319e+00	3.070371868587962627e+00	5.372708108796691917e+00	2.707384242372509320e+01	2.672044126362418126e+01
3.195975087863536235e+00	3.057745292750363664e+00	5.353553586882598303e+00	2.707164339443995260e+01	2.671597719340863364e+01
3.189444220704578559e+00	3.054247889284755768e+00	5.350734557427757387e+00	2.703866137738651076e+01	2.671253756528379952e+01
3.183010110699168393e+00	3.050485744906578756e+00	5.349127457958416265e+00	2.703714752777903030e+01	2.670592586800254509e+01
3.176669932668149343e+00	3.044718736287527427e+00	5.325667274439234156e+00	2.703391355793246476e+01	2.669848419402083906e+01
3.170420983391148084e+00	3.030457971445481569e+00	5.322134857268654429e+00	2.703015617878666887e+01	2.669830963229073362e+01
3.164260674686329544e+00	3.028317048349880025e+00	5.290968602067191107e+00	2.702279870017001073e+01	2.669367647187957360e+01
3.158186526974136488e+00	3.023417116024812223e+00	5.290813039430709352e+00	2.701412261253890534e+01	2.668052170737866291e+01
3.152196163284949115e+00	3.008954385272146315e+00	5.271209755140141340e+00	2.701387107962581879e+01	2.667613754706463070e+01
3.146287303674428770e+00	3.006987404400910613e+00	5.270429739292557869e+00	2.701095741026102459e+01	2.667528106035849333e+01
3.140457760013704913e+00	2.994994471428518157e+00	5.233896061151437351e+00	2.699294713095389042e+01	2.664226736385268879e+01
3.134705431124613639e+00	2.993760878171808582e+00	5.231390073727927081e+00	2.698559083366706801e+01	2.663502571172850963e+01
3.129028298232923166e+00	2.986299107700141509e+00	5.227152797855793231e+00	2.697694218723087189e+01	2.662866695405672957e+01
3.123424420714924654e+00	2.975677842084023528e+00	5.222695357955320361e+00	2.695732821227457876e+01	2.662726290446280686e+01
3.117891932114963627e+00	2.970863892715166710e+00	5.220026910693213118e+00	2.695478458971101077e+01	2.660840697580118430e+01
3.112429036413461247e+00	2.967956501096943089e+00	5.183566260787268121e+00	2.694896914996969173e+01	2.660677718190088470e+01
3.107034004526755044e+00	2.959801848541619318e+00	5.182807949635900968e+00	2.694603818442809384e+01	2.660540761337345117e+01
3.101705171021688301e+00	2.951131789811510586e+00	5.180159143460316251e+00	2.694513759167582378e+01	2.659925383999421200e+01
3.096440931029330823e+00	2.949303554326575316e+00	5.177305806830695190e+00	2.694303319985554523e+01	2.658602660276039842e+01
3.091239737343523419e+00	2.945234784502298808e+00	5.173269705032243593e+00	2.693328906251688792e+01	2.658142453107578973e+01
3.086100097691112154e+00	2.944361333494921240e+00	5.151821763789973474e+00	2.693220907901027417e+01	2.657075621688335687e+01
3.081020572161837112e+00	2.943553467335365603e+00	5.151301862644146468e+00	2.692648235618336372e+01	2.655072845977115747e+01
3.075999770786786325e+00	2.942915537542843296e+00	5.133964033715885833e+00	2.692247997836893703e+01	2.654961659804079588e+01
3.071036351255236330e+00	2.931601129282848994e+00	5.132602873747520000e+00	2.692236620481716969e+01	2.654424231869853656e+01
3.066129016760492210e+00	2.928749074519892304e+00	5.119321999332606232e+00	2.692046363582167956e+01	2.653898262418247356e+01
3.061276513966079804e+00	2.920840181510694578e+00	5.118833188159557679e+00	2.691686818749534638e+01	2.653232925712869061e+01
3.056477631084311142e+00	2.916085465147904010e+00	5.114039025955335660e+00	2.691585414432581302e+01	2.653112648610661495e+01
3.051731196059849438e+00	2.908773287314183609e+00	5.109782605519680665e+00	2.690419920003517262e+01	2.652253300020425542e+01
3.047036074851469767e+00	2.906580730840199411e+00	5.085403975603590254e+00	2.690162030370436241e+01	2.651723249401406335e+01
3.042391169805706230e+00	2.899588697745231869e+00	5.085273196529879414e+00	2.690145775250905658e+01	2.650272055593568510e+01
3.037795418116556956e+00	2.897323711883464270e+00	5.082044654314417542e+00	2.689736660961694881e+01	2.650134366061982760e+01
3.033247790365836583e+00	2.886125632706760591e+00	5.078456118872747282e+00	2.689098044613707827e+01	2.650045863980574978e+01
3.028747289139160248e+00	2.879472872955831875e+00	5.076699689643122682e+00	2.688485201399394597e+01	2.648149845408757130e+01
3.024292947712909907e+00	2.877926771112208737e+00	5.058231741402612336e+00	2.687334652362714138e+01	2.648075866978740223e+01
3.019883828807854886e+00	2.877529974274178226e+00	5.048176580972993044e+00	2.686976581688765009e+01	2.648048468882705109e+01
3.015519023405405008e+00	2.874531858719204358e+00	5.046547073314249232e+00	2.686972343342734604e+01	2.647915692598305526e+01
3.011197649622762373e+00	2.874117659115547951e+00	5.043037528379032963e+00	2.686910280244111604e+01	2.647507844193748738e+01
3.006918851643487489e+00	2.864360184664088926e+00	5.036550370742810756e+00	2.686125943351878576e+01	2.647201816940510355e+01
3.002681798700232552e+00	2.859295187554231621e+00	5.029585825853926551e+00	2.684252373463496966e+01	2.646513413190614017e+01
2.998485684106624749e+00	2.856411212836784674e+00	5.029473740622851352e+00	2.683873318356818416e+01	2.646283317456478912e+01
2.994329724335466736e+00	2.855694189134086791e+00	5.022925408079670362e+00	2.683505609142733306e+01	2.646163297845494000e+01
2.990213158140634597e+00	2.850628223595784938e+00	5.020840802991124008e+00	2.683337583137650029e+01	2.645717471461615844e+01
2.986135245720195286e+00	2.848074675870038597e+00	5.019411748482265345e+00	2.681116258883137959e+01	2.645277665060418215e+01
2.982095267918455139e+00	2.839104155654668560e+00	5.019196419054555491e+00	2.680994789697959746e+01	2.644353310392699541e+01
2.978092525464781204e+00	2.829690110226839472e+00	4.980012420478786339e+00	2.680130195979836927e+01	2.643807031576662681e+01
2.974126338247180090e+00	2.816010558614724157e+00	4.939686335159157338e+00	2.679887936865237563e+01	2.642789712023345317e+01
2.970196044618747422e+00	2.814261266132590311e+00	4.923147548497195380e+00	2.678819176550316428e+01	2.642706184702785777e+01
2.966301000735223070e+00	2.809996181442114160e+00	4.912934469523959180e+00	2.678797475075939616e+01	2.642187456772851917e+01
2.962440579921985062e+00	2.783870972127520105e+00	4.908141547818050121e+00	2.676561219618102072e+01	2.641678644704288814e+01
2.958614172068932291e+00	2.778896201163647994e+00	4.903057848821654297e+00	2.676316842951880304e+01	2.640153287218127431e+01
2.954821183051793199e+00	2.751364859733172796e+00	4.885328763009516351e+00	2.675000751476028782e+01	2.640122062609909293e+01
2.951061034178486420e+00	2.742162485241006031e+00	4.877444335189305313e+00	2.674791687499804738e+01	2.638023571513254240e+01
2.947333161659243306e+00	2.740786168006148493e+00	4.869779455746371610e+00	2.674570448276644541e+01	2.637132037406454899e+01
2.943637016099279524e+00	2.737099120403164942e+00	4.866825029246313328e+00	2.674476144470473926e+01	2.637014366367843010e+01
2.939972062012873977e+00	2.734360637124782833e+00	4.866121841128848935e+00	2.674314348626763760e+01	2.636398749498487604e+01
2.936337777357779899e+00	2.734255618102455543e+00	4.856940001249588690e+00	2.673844174796947826e+01	2.635559561749898094e+01
2.932733653088954728e+00	2.729275309794169768e+00	4.853684957475932649e+00	2.673757664153403368e+01	2.635326122274799943e+01
2.929159192730656613e+00	2.728768227034672478e+00	4.851029512366759278e+00	2.673116238321573590e+01	2.635279845856608105e+01
2.925613911966006953e+00	2.720529217963856272e+00	4.850120237391452704e+00	2.673023043600587911e+01	2.634454519821136387e+01
2.922097338243169862e+00	2.719892800637343289e+00	4.845063803817248882e+00	2.672399120273284723e+01	2.634186781891025220e+01
2.918609010397348325e+00	2.718523991318609223e+00	4.844387884553986723e+00	2.671566524044882840e+01	2.634001987177568438e+01
2.915148478287842071e+00	2.701590455977430860e+00	4.844356832742600538e+00	2.671495803887781761e+01	2.633881347443189114e+01
2.911715302449448206e+00	2.698855492341364126e+00	4.841961435559853477e+00	2.671383984151762192e+01	2.633499816592175335e+01
2.908309053757536677e+00	2.696369149178896585e+00	4.829494488562354526e+00	2.671261450863361731e+01	2.632372675601090251e+01
2.904929313106155764e+00	2.696254043434315850e+00	4.826685283277196703e+00	2.670350488557566848e+01	2.631493247375300726e+01
2.901575671098568066e+00	2.695753249974029320e+00	4.826204450393615453e+00	2.670200531396406518e+01	2.630984444513164888e+01
2.898247727749640568e+00	2.695198555632155379e+00	4.816547966664524338e+00	2.669966530058458432e+01	2.630480804793299399e+01
2.894945092199554981e+00	2.687852032383578837e+00	4.816537827544620676e+00	2.669751583477028944e+01	2.630452493483522858e+01
2.891667382438319223e+00	2.687707769027050553e+00	4.808347529133793152e+00	2.669739557470015257e+01	2.630047119642230413e+01
2.888414225040597305e+00	2.685873943325015389e+00	4.801074951562064541e+00	2.669242658829806558e+01	2.629843344138176064e+01
2.885185254910398900e+00	2.680167471763721387e+00	4.793627906907252267e+00	2.668829376673621567e+01	2.629354039354958417e+01
2.881980115035187584e+00	2.680113368174956712e+00	4.790820325771264265e+00	2.668785943050003695e+01	2.629149514030536849e+01
2.878798456248997883e+00	2.679292790755492870e+00	4.777546165593355987e+00	2.668005740171381390e+01	2.628656484735923016e+01
2.875639937004168534e+00	2.672257111149470177e+00	4.764541477504285361e+00	2.667892655416812886e+01	2.628455310660326916e+01
2.872504223151309599e+00	2.672109301867692466e+00	4.753500654626864552e+00	2.667411923585987310e+01	2.628145075684185628e+01
2.869390987727166831e+00	2.670131641326016325e+00	4.753013188045183135e+00	2.667264492557475464e+01	2.627713390139760108e+01
2.866299910750024882e+00	2.669749516164391157e+00	4.749147312456845960e+00	2.666533142768321341e+01	2.627617190073594600e+01
2.863230679022348291e+00	2.668275285463533208e+00	4.747752890591049102e+00	2.666332576445972080e+01	2.627121518662737998e+01
2.860182985940343148e+00	2.667584287606604043e+00	4.733239556219158040e+00	2.666174719087668521e+01	2.627041856997720970e+01
2.857156531310155234e+00	2.667233452517092207e+00	4.731384637625275502e+00	2.665819928662218885e+01	2.626770282027203862e+01
2.854151021170430180e+00	2.658870989388950168e+00	4.726153609013812762e+00	2.665436541092953249e+01	2.626730511946049518e+01
2.851166167620967862e+00	2.656406970748820928e+00	4.722560562025116759e+00	2.665244267295340919e+01	2.626444287136604672e+01
2.848201688657229003e+00	2.653609639642540152e+00	4.716818959738541039e+00	2.664435990303028845e+01	2.626172154676829251e+01
2.845257308010447517e+00	2.653354102035082818e+00	4.709257519687657378e+00	2.664126260122470313e+01	2.625027436465283159e+01
2.842332754993130983e+00	2.645821297831883800e+00	4.709098690989906189e+00	2.663780774146657393e+01	2.624389474212364703e+01
2.839427764349723660e+00	2.645676225996724362e+00	4.703738019029961137e+00	2.662916065545703859e+01	2.624012928321821647e+01
2.836542076112235300e+00	2.644289648708086027e+00	4.702611853003167752e+00	2.662488724775618820e+01	2.623779009772092863e+01
2.833675435460632386e+00	2.638192012810916864e+00	4.699872470142977043e+00	2.662459100845586590e+01	2.623719333368126883e+01
2.830827592587806141e+00	2.637009464273675885e+00	4.697929894670822115e+00	2.662320349083768889e+01	2.623435153138424170e+01
2.827998302568941913e+00	2.636461321265060942e+00	4.695444969288720571e+00	2.661939178728357192e+01	2.623124987125904539e+01
2.825187325235113622e+00	2.635341406400418141e+00	4.685203507736122042e+00	2.661848402916365330e+01	2.623038391706950989e+01
2.822394425050943401e+00	2.633426602647618964e+00	4.681085059712203567e+00	2.660232768421492366e+01	2.622863996680528231e+01
2.819619370996170993e+00	2.628998931465005295e+00	4.673909866052421869e+00	2.660124128973014024e+01	2.622807964544558956e+01
2.816861936450982373e+00	2.628416442283548982e+00	4.667447195255656212e+00	2.660034787112896737e+01	2.622624200802591687e+01
2.814121899084953249e+00	2.627579666931712410e+00	4.665181311476513493e+00	2.659683869575895798e+01	2.622542843281145153e+01
2.811399040749479994e+00	2.627238639307730050e+00	4.662445336704834631e+00	2.659625551749613948e+01	2.621573416773448528e+01
2.808693147373555021e+00	2.623433411698156803e+00	4.648441917557665448e+00	2.659496135318686072e+01	2.621312694359177442e+01
2.806004008862773791e+00	2.623014709592997207e+00	4.642873543349483434e+00	2.659334211334997633e+01	2.621309497000707722e+01
2.803331419001446889e+00	2.619859882204880641e+00	4.634935583041041696e+00	2.658178972146346908e+01	2.621185805406288694e+01
2.800675175357707047e+00	2.615389757389790404e+00	4.634046081222694013e+00	2.657202875189803137e+01	2.620789568037301009e+01
2.798035079191498742e+00	2.615031655669034727e+00	4.624486449495978313e+00	2.656440626885309797e+01	2.620598819931092649e+01
2.795410935365349570e+00	2.614254715650810024e+00	4.621468870545226260e+00	2.656323334478135223e+01	2.620374356345222822e+01
2.792802552257821702e+00	2.611459239034724433e+00	4.620271551519519626e+00	2.655677060222061314e+01	2.620348960655837445e+01
2.790209741679542166e+00	2.609964651640566125e+00	4.615025135405478096e+00	2.655307628716561652e+01	2.620274919483007281e+01
2.787632318791731567e+00	2.597965886300421801e+00	4.613631594456361285e+00	2.655238589669106730e+01	2.619699495963059022e+01
2.785070102027130901e+00	2.597549351498281478e+00	4.611394806171746907e+00	2.655213057323735626e+01	2.619490233686240543e+01
2.782522913013250943e+00	2.585508331624267520e+00	4.599884745064026781e+00	2.655150673165740471e+01	2.619375867548019698e+01
2.779990576497855859e+00	2.579034759676225530e+00	4.583025672481500834e+00	2.654862112586509326e+01	2.619157700652928256e+01
2.777472920276609525e+00	2.574726169124262221e+00	4.577683016689858775e+00	2.653867465273805593e+01	2.619000656220951839e+01
2.774969775122805071e+00	2.572296978871632334e+00	4.575019604198733880e+00	2.653117880530619388e+01	2.618306371317886772e+01
2.772480974719110591e+00	2.569152022295539073e+00	4.574130503146125015e+00	2.652524058638403659e+01	2.617765806679912544e+01
2.770006355591255076e+00	2.561933975607310288e+00	4.568925607312888992e+00	2.651441711644895705e+01	2.617053689595832466e+01
2.767545757043598176e+00	2.561585281066764974e+00	4.568192370221000331e+00	2.650983106706913262e+01	2.616870192764185177e+01
2.765099021096510956e+00	2.557985840445907044e+00	4.555408563238105835e+00	2.650727504572975590e+01	2.616401402069085691e+01
2.762665992425511696e+00	2.557033017694764876e+00	4.553700063339406690e+00	2.650680349116304058e+01	2.616172490552760976e+01
2.760246518302098995e+00	2.554471922184530897e+00	4.551167650081000993e+00	2.650116628301783805e+01	2.615701888207695447e+01
2.757840448536220457e+00	2.553166258524809606e+00	4.549591210370810934e+00	2.650068067725138476e+01	2.615270467518841357e+01
2.755447635420329888e+00	2.552041091776961590e+00	4.545739196032634766e+00	2.649378167033323095e+01	2.614879292392793175e+01
2.753067933674975265e+00	2.550827240820856989e+00	4.540769505790907878e+00	2.649343881132308454e+01	2.614146735743021566e+01
2.750701200395868629e+00	2.550598433821401834e+00	4.532237989770374398e+00	2.648490001366092272e+01	2.613212612206111629e+01
2.748347295002391277e+00	2.549115396169935543e+00	4.529628956402283357e+00	2.648483893431334479e+01	2.613204893885251678e+01
2.746006079187488513e+00	2.543258605777839243e+00	4.527008491879306540e+00	2.647502697250985904e+01	2.612872618704840377e+01
2.743677416868905983e+00	2.542090990326154376e+00	4.519943443853247089e+00	2.647266376368801133e+01	2.612595913110953205e+01
2.741361174141724977e+00	2.537079383458007875e+00	4.515490495527396675e+00	2.646343129407443229e+01	2.612528414759782791e+01
2.739057219232160723e+00	2.536913805956380052e+00	4.507372380410450852e+00	2.646087479922738694e+01	2.612309430254195064e+01
2.736765422452575702e+00	2.535564733909705826e+00	4.506739131091940465e+00	2.645766853439172550e+01	2.612167704863867357e+01
2.734485656157677358e+00	2.535154198010351134e+00	4.499856927233650161e+00	2.645458421951042283e+01	2.611761041496660241e+01
2.732217794701855329e+00	2.532137089773590866e+00	4.498166024658456941e+00	2.645344940132795841e+01	2.610954435297222531e+01
2.729961714397631134e+00	2.531520697387441121e+00	4.497213872666506518e+00	2.644446706340609410e+01	2.610766964952566127e+01
2.727717293475178995e+00	2.525222847643640911e+00	4.496990657649870826e+00	2.644061770093459884e+01	2.610457170622393619e+01
2.725484412042886717e+00	2.525082017808466528e+00	4.496844183798455852e+00	2.643856471124615481e+01	2.610053761140991213e+01
2.723262952048928653e+00	2.524631389548213090e+00	4.492513364066108572e+00	2.643757399863291369e+01	2.608309907046097109e+01
2.721052797243812105e+00	2.524415198309762687e+00	4.492154618484550888e+00	2.643235284082073377e+01	2.607949526567437459e+01
2.718853833143873633e+00	2.522983267049400791e+00	4.492115217833768881e+00	2.643212820263450169e+01	2.607115758643981707e+01
2.716665946995698189e+00	2.522645329600460951e+00	4.487999179222905255e+00	2.642894400854716253e+01	2.606930014343471314e+01
2.714489027741423754e+00	2.520500293563367133e+00	4.477873501543077062e+00	2.642788356123226379e+01	2.606693433517550673e+01
2.712322965984915957e+00	2.520474641006741567e+00	4.477011467790647181e+00	2.642601585911054229e+01	2.606489546226056220e+01
2.710167653958781120e+00	2.514644429077571797e+00	4.477001552183193844e+00	2.642533334289866787e+01	2.606055299116517077e+01
2.708022985492192003e+00	2.509791896699148595e+00	4.465624295068173488e+00	2.642485116590011884e+01	2.605655855789888520e+01
2.705888855979506236e+00	2.507790774268763290e+00	4.461077391577419782e+00	2.641777755598795352e+01	2.605465295679580606e+01
2.703765162349650808e+00	2.507187579669320598e+00	4.459678146129959941e+00	2.641771075987485773e+01	2.604749079340135509e+01
2.701651803036251742e+00	2.505241746541978287e+00	4.445593121685907256e+00	2.641347314349065911e+01	2.604647948910778865e+01
2.699548677948487185e+00	2.504834685760938484e+00	4.442870485070235631e+00	2.641211940309830197e+01	2.604581303483336541e+01
2.697455688442643496e+00	2.502642336833120762e+00	4.440927376443944752e+00	2.641067440431929469e+01	2.603990245527331737e+01
2.695372737294350785e+00	2.500864979477644745e+00	4.439883676508910249e+00	2.640922055948341196e+01	2.603898515402049796e+01
2.693299728671485482e+00	2.499230988963322186e+00	4.439490308434145049e+00	2.640789981332827097e+01	2.603791052421847141e+01
2.691236568107712390e+00	2.493179621013146274e+00	4.437717761505308722e+00	2.640340036034934812e+01	2.603779881048102851e+01
2.689183162476653344e+00	2.491764432291511344e+00	4.433196292591923715e+00	2.639768056123902085e+01	2.603763803950838351e+01
2.687139419966667386e+00	2.491019399571452908e+00	4.432942908555865813e+00	2.639735344764923752e+01	2.603564067632337853e+01
2.685105250056214032e+00	2.490622446550716074e+00	4.431199534719495681e+00	2.639173472074605442e+01	2.602829734193262468e+01
2.683080563489799619e+00	2.481104837990505629e+00	4.429718517832673008e+00	2.639059744548823971e+01	2.602225656827852873e+01
2.681065272254473886e+00	2.480960292798547684e+00	4.425023685280927488e+00	2.638943601548461260e+01	2.601887067491086114e+01
2.679059289556875445e+00	2.480705993244355589e+00	4.422263363093756006e+00	2.638899188913409688e+01	2.601102503897611129e+01
2.677062529800799950e+00	2.480703829139899952e+00	4.417319516843971172e+00	2.638823680090494150e+01	2.600634326958017084e+01
2.675074908565286513e+00	2.477084260038613817e+00	4.416086955320272622e+00	2.638585245550298453e+01	2.600625184616530206e+01
2.673096342583198837e+00	2.471341151410390680e+00	4.414379701091775132e+00	2.638438771436614871e+01	2.600556524404247227e+01
2.671126749720294402e+00	2.461721132072673512e+00	4.412834384147891420e+00	2.638268200245455120e+01	2.599975584889931213e+01
2.669166048954766168e+00	2.460273445710090101e+00	4.404293973322623401e+00	2.638165702022766013e+01	2.599632862553036716e+01
2.667214160357244346e+00	2.460205304392926617e+00	4.392788151710632860e+00	2.637881579357739525e+01	2.599308295784894796e+01
2.665271005071241817e+00	2.460018545838985826e+00	4.390400990865639841e+00	2.637807809687523530e+01	2.599131418633573887e+01
2.663336505294042311e+00	2.459948556928851726e+00	4.389007802612949760e+00	2.637804483442871728e+01	2.598821894761832851e+01
2.661410584258003809e+00	2.459149978358613264e+00	4.385941306956516961e+00	2.636162509941895138e+01	2.598510066179149902e+01
2.659493166212282045e+00	2.458426225844643653e+00	4.385707831031163018e+00	2.636126317713356926e+01	2.598267882614761248e+01
2.657584176404951037e+00	2.454545232415587197e+00	4.382584138694456399e+00	2.635921055070821950e+01	2.598267859310199057e+01
2.655683541065517073e+00	2.454333303693236434e+00	4.376656340348621832e+00	2.635371366293595230e+01	2.598216127255391683e+01
2.653791187387811945e+00	2.453919049053856938e+00	4.374542355836870122e+00	2.634781599785853601e+01	2.598177276406021363e+01
2.651907043513260565e+00	2.453775191932801025e+00	4.368068236168966223e+00	2.634738351068643780e+01	2.597776882160502865e+01
2.650031038514505166e+00	2.451399817405372605e+00	4.367875946986391256e+00	2.634697132601755243e+01	2.596656979467606519e+01
2.648163102379386125e+00	2.444177737628284941e+00	4.366572765268851519e+00	2.634536642902264347e+01	2.596380348585645592e+01
2.646303165995262052e+00	2.443795726505951116e+00	4.366388714556700634e+00	2.634385632454305792e+01	2.596288210122811080e+01
2.644451161133668737e+00	2.443507127778639987e+00	4.348201486345862676e+00	2.633786841292586445e+01	2.596173971303392847e+01
2.642607020435298271e+00	2.442408924435113704e+00	4.339879413251647833e+00	2.633692659195146391e+01	2.595816628569419748e+01
2.640770677395301025e+00	2.442132926040252894e+00	4.336370727054554841e+00	2.633517930218622638e+01	2.595756335968911444e+01
2.638942066348892723e+00	2.441514535467422586e+00	4.335429378986061622e+00	2.633377885055283585e+01	2.595692990039639625e+01
2.637121122457267042e+00	2.441384107116401747e+00	4.334049325876635272e+00	2.633108939874677645e+01	2.595665953005116222e+01
2.635307781693798646e+00	2.441063735322879236e+00	4.320754521933202419e+00	2.632889827450264164e+01	2.595470028835629606e+01
2.633501980830536660e+00	2.439600627165282365e+00	4.317596852980583044e+00	2.632755836657054971e+01	2.594936867978492856e+01
2.631703657424973475e+00	2.437543874928618237e+00	4.316516374907210185e+00	2.632695150358020442e+01	2.594912602940236823e+01
2.629912749807092887e+00	2.435666258670290407e+00	4.312489827566418299e+00	2.632466400253149175e+01	2.594903222685023536e+01
2.628129197066675360e+00	2.435479651119925482e+00	4.311186676925247596e+00	2.632313067936598472e+01	2.594782070227692117e+01
2.626352939040872414e+00	2.430836136470793551e+00	4.310961515490701501e+00	2.632089064509291632e+01	2.594422513854225087e+01
2.624583916302025699e+00	2.428706722459601064e+00	4.310503225385896364e+00	2.631825057812885760e+01	2.594325775659200062e+01
2.622822070145739204e+00	2.426806275299382420e+00	4.306809281747825402e+00	2.631667743226270773e+01	2.593518170822675017e+01
2.621067342579188608e+00	2.426547598027147590e+00	4.300344343632714228e+00	2.631508598537814336e+01	2.593456987026569749e+01
2.619319676309668665e+00	2.425939583321220727e+00	4.299053199718825269e+00	2.631481315621348571e+01	2.592982789015134060e+01
2.617579014733367071e+00	2.421263494091128177e+00	4.297374949830194524e+00	2.631239694615679525e+01	2.592914035013747309e+01
2.615845301924366595e+00	2.418847370108756056e+00	4.290593814252081195e+00	2.631171614329002750e+01	2.592832719866278168e+01
2.614118482623860817e+00	2.418728184501875322e+00	4.290332458034103347e+00	2.631059367633714530e+01	2.592383148051295905e+01
2.612398502229587027e+00	2.418411444694222645e+00	4.280052059953159294e+00	2.630715966363726110e+01	2.592374083542308938e+01
2.610685306785466953e+00	2.417694885603368427e+00	4.277978423820618659e+00	2.630383232799514914e+01	2.592132486156536331e+01
2.608978842971449552e+00	2.417488353655968591e+00	4.276442733846843147e+00	2.630228706167698860e+01	2.591977219983498415e+01
2.607279058093555424e+00	2.411408018288027755e+00	4.276140005269984279e+00	2.630204219588778969e+01	2.591423627188829570e+01
2.605585900074110395e+00	2.408981583776971025e+00	4.274211867740070225e+00	2.630049082952588080e+01	2.591062401321289954e+01
2.603899317442174954e+00	2.408913115944723238e+00	4.271195727812203025e+00	2.630002498637859887e+01	2.591056733502179199e+01
2.602219259324153100e+00	2.406655078035349060e+00	4.268258344736617360e+00	2.629991789261739399e+01	2.590964905181090217e+01
2.600545675434586812e+00	2.405486628851164710e+00	4.265234773024817905e+00	2.629528439526990624e+01	2.590460731844419229e+01
2.598878516067124167e+00	2.402123772558400816e+00	4.262122543126648289e+00	2.629466121756989239e+01	2.590196936895502944e+01
2.597217732085659314e+00	2.401639779818104614e+00	4.258868376684951329e+00	2.629426327956673859e+01	2.589082836814624855e+01
2.595563274915646979e+00	2.399524313425489996e+00	4.255671232641842217e+00	2.629219215402703469e+01	2.588836810472991345e+01
2.593915096535573728e+00	2.399498740517263862e+00	4.248968356611733554e+00	2.627787689677089844e+01	2.588204052016545731e+01
2.592273149468597104e+00	2.396264354662336338e+00	4.248299767387814008e+00	2.627628765561856028e+01	2.588085803518754346e+01
2.590637386774337969e+00	2.395362512907177610e+00	4.247044124904975071e+00	2.627096817452554589e+01	2.588052522267055622e+01
2.589007762040829608e+00	2.395360577553858228e+00	4.241284009090279916e+00	2.627020017424815279e+01	2.587597333299445879e+01
2.587384229376616052e+00	2.395314497354440242e+00	4.239590815893905962e+00	2.626753207151611491e+01	2.587186102869803506e+01
2.585766743402996948e+00	2.393553639877945560e+00	4.236834236743654891e+00	2.626446561774217514e+01	2.586951836852375664e+01
2.584155259246417646e+00	2.393271572184489049e+00	4.232413936945937039e+00	2.625452042523385288e+01	2.586358530960731983e+01
2.582549732530999176e+00	2.389875291963580395e+00	4.229508414754836743e+00	2.625124704104629103e+01	2.586042571246069599e+01
2.580950119371206330e+00	2.389735680434021958e+00	4.227072971247495481e+00	2.624873345837981731e+01	2.585757178108698540e+01
2.579356376364648984e+00	2.389634250570397356e+00	4.225242762395396312e+00	2.624720707372171091e+01	2.585279729078142097e+01
2.577768460585017074e+00	2.389025824933977749e+00	4.225020618483312340e+00	2.624389499643212176e+01	2.584887601868398832e+01
2.576186329575142153e+00	2.388535573242798193e+00	4.219850122652556657e+00	2.624248013859262940e+01	2.583787021543369278e+01
2.574609941340187280e+00	2.386673284756747115e+00	4.218277515694142110e+00	2.624002702224007066e+01	2.583782454027966935e+01
2.573039254340956372e+00	2.383682909384915227e+00	4.218158751970126907e+00	2.623865146553548655e+01	2.582453708299630790e+01
2.571474227487328790e+00	2.381793565627685627e+00	4.216979782681866240e+00	2.623173134394698280e+01	2.582299267213503668e+01
2.569914820131807165e+00	2.379302902870186198e+00	4.215689623632126626e+00	2.622512689316422296e+01	2.581960474265218153e+01
2.568360992063185577e+00	2.378172812451640805e+00	4.214571045277712535e+00	2.622463471783466815e+01	2.581901375687914069e+01
2.566812703500325199e+00	2.377477331517974246e+00	4.214050329417798224e+00	2.622453967903426886e+01	2.581775534845484898e+01
2.565269915086043628e+00	2.375065928389000547e+00	4.213859294169356673e+00	2.621841855955344158e+01	2.581479187991696023e+01
2.563732587881114799e+00	2.372939427369727738e+00	4.208047951190219571e+00	2.621559326653905941e+01	2.581142863779563257e+01
2.562200683358367037e+00	2.370322154520775104e+00	4.206330895456270369e+00	2.621048641347103114e+01	2.580947216104253528e+01
2.560674163396894798e+00	2.370195651813144178e+00	4.205805545435670645e+00	2.620784657612384905e+01	2.580681419381325981e+01
2.559152990276361894e+00	2.370035576117546228e+00	4.205663564125786458e+00	2.620753960996934140e+01	2.580012766118017709e+01
2.557637126671412631e+00	2.369732423656411235e+00	4.205121906842310686e+00	2.620495071436312173e+01	2.579897192177487497e+01
2.556126535646173981e+00	2.369141657105127141e+00	4.197601889450150559e+00	2.620292083522899773e+01	2.579671243010634285e+01
2.554621180648857237e+00	2.368897576738521416e+00	4.193628453719262517e+00	2.620174460427723062e+01	2.579541055436405017e+01
2.553121025506448927e+00	2.367929630800456486e+00	4.193490811780430150e+00	2.618829836383244469e+01	2.579331023797401201e+01
2.551626034419497646e+00	2.367555452609966249e+00	4.192740549499389680e+00	2.618705686307416514e+01	2.579143265826983367e+01
2.550136171956986608e+00	2.366904231381692814e+00	4.192291085084376867e+00	2.618686149319493950e+01	2.578909502349038618e+01
2.548651403051295450e+00	2.364165293021607717e+00	4.188678578830634436e+00	2.618552180615404623e+01	2.578599975899285823e+01
2.547171692993247749e+00	2.360239986958888370e+00	4.181740434958077124e+00	2.618236295317541718e+01	2.578074332598400176e+01
2.545697007427242031e+00	2.357882679211033228e+00	4.179837042312032125e+00	2.618191897942483237e+01	2.577842697120457416e+01
2.544227312346466263e+00	2.355731442181574486e+00	4.176115244405785631e+00	2.618091409416835447e+01	2.575557639410763500e+01
2.542762574088192729e+00	2.354609200110051148e+00	4.168234180827359303e+00	2.617794776254934419e+01	2.575249546007400880e+01
2.541302759329149730e+00	2.353404905098849920e+00	4.168080582606162210e+00	2.617604911652599853e+01	2.575155154017629044e+01
2.539847835080975447e+00	2.352751972741646380e+00	4.167925961548808900e+00	2.617355235169075556e+01	2.575088568945242073e+01
2.538397768685742406e+00	2.351298290048926543e+00	4.167608307247093080e+00	2.617175035253826110e+01	2.575059262878795607e+01
2.536952527811561442e+00	2.350611900842166424e+00	4.166203897757587704e+00	2.616324940134810362e+01	2.574967667182774989e+01
2.535512080448254046e+00	2.350277423003434674e+00	4.164326044091728463e+00	2.616143465627593301e+01	2.574841137832868654e+01
2.534076394903099771e+00	2.348289882658690875e+00	4.159368397430040609e+00	2.615503280107881423e+01	2.574553015203830242e+01
2.532645439796651132e+00	2.347368571887349376e+00	4.158657114387378506e+00	2.615017316848247120e+01	2.574258229463530867e+01
2.531219184058619120e+00	2.346131075247675835e+00	4.157520700197556707e+00	2.614946550223852384e+01	2.574257634369384107e+01
2.529797596923824887e+00	2.345527020288845410e+00	4.153010369566230153e+00	2.614873806268964884e+01	2.574027711571188348e+01
2.528380647928218483e+00	2.342875226250103804e+00	4.144367096071294831e+00	2.614871120213824440e+01	2.573968451191575113e+01
2.526968306904960659e+00	2.341140398316381876e+00	4.143523451176976735e+00	2.613690439839906432e+01	2.573360578530123988e+01
2.525560543980570394e+00	2.340134904904884738e+00	4.142174084687019864e+00	2.613041211775523465e+01	2.572969481448088302e+01
2.524157329571132369e+00	2.338499070730655660e+00	4.141949406679279022e+00	2.613040325797132368e+01	2.572966926029874557e+01
2.522758634378567510e+00	2.337077028854502636e+00	4.136201453658208571e+00	2.612603026095770176e+01	2.572871242191948582e+01
2.521364429386962147e+00	2.336049684816187799e+00	4.134716306891739634e+00	2.612499807562619480e+01	2.572802978414757646e+01
2.519974685858956231e+00	2.335653482737901854e+00	4.134488365818103972e+00	2.612231257406632068e+01	2.572722546603326421e+01
2.518589375332190183e+00	2.333555495829782611e+00	4.130736269785427517e+00	2.611831097471558749e+01	2.572674685223222113e+01
2.517208469615804578e+00	2.333485310264481249e+00	4.121374378461433174e+00	2.611731519824888537e+01	2.572597102245450884e+01
2.515831940787001120e+00	2.332696641766409229e+00	4.120198183623273280e+00	2.610786303145439291e+01	2.572562230397931060e+01
2.514459761187653353e+00	2.330126102297318091e+00	4.117155576149363228e+00	2.610145534757048580e+01	2.572087703554273119e+01
2.513091903420972439e+00	2.327563843836551793e+00	4.112881107293808292e+00	2.610095681912530097e+01	2.572043527696260412e+01
2.511728340348224009e+00	2.326623003235847253e+00	4.112586297137398539e+00	2.609658257351970434e+01	2.571990112465316969e+01
2.510369045085498740e+00	2.325563934231119845e+00	4.107869541332547669e+00	2.609380759714234799e+01	2.571185332008325020e+01
2.509013991000532684e+00	2.325165199989167153e+00	4.104025315720116751e+00	2.609051682521141657e+01	2.571003876929546905e+01
2.507663151709574212e+00	2.323249276856815371e+00	4.101507893174773933e+00	2.608978054484942888e+01	2.570908127582226044e+01
2.506316501074302039e+00	2.321512666513076528e+00	4.100886077915624206e+00	2.608747430868659123e+01	2.570673286128586454e+01
2.504974013198792981e+00	2.319967755203951931e+00	4.099667536722642502e+00	2.608565065410017780e+01	2.570283653653041611e+01
2.503635662426530573e+00	2.319326029225615926e+00	4.099150821306609238e+00	2.608533445232704295e+01	2.570120236007171499e+01
2.502301423337465636e+00	2.318745532950845512e+00	4.095247820948465289e+00	2.608144309770232638e+01	2.569993992976255015e+01
2.500971270745118602e+00	2.318325515482981825e+00	4.094072682485858650e+00	2.607945937875181386e+01	2.569696066052151906e+01
2.499645179693725794e+00	2.316709061987330731e+00	4.090738987574606966e+00	2.607589339969860731e+01	2.569153740583183776e+01
2.498323125455430560e+00	2.316004379525583801e+00	4.090010328074688672e+00	2.607551704655482538e+01	2.569144343789741924e+01
2.497005083527517488e+00	2.315105916742361547e+00	4.086283280266069795e+00	2.607471714363125415e+01	2.569125758719180297e+01
2.495691029629686142e+00	2.314858340322617281e+00	4.084217942464019480e+00	2.606349447244667061e+01	2.569120962504995376e+01
2.494380939701368760e+00	2.314626533095919925e+00	4.083094789936769331e+00	2.606270870228830461e+01	2.568975744310131759e+01
2.493074789899084820e+00	2.312637220196865240e+00	4.079952000395095979e+00	2.605706548494236685e+01	2.568583305743729639e+01
2.491772556593840449e+00	2.312454907080812916e+00	4.076649442065697571e+00	2.605511723222998199e+01	2.568507484719171785e+01
2.490474216368559812e+00	2.312255790833198876e+00	4.075650951410493050e+00	2.605368676470417455e+01	2.568202494502545008e+01
2.489179746015560912e+00	2.311459452822252736e+00	4.067252589255141437e+00	2.605265408077121947e+01	2.568069252311816442e+01
2.487889122534066466e+00	2.310059726806394487e+00	4.065354735952301901e+00	2.605103713456634296e+01	2.568059886723592911e+01
2.486602323127750314e+00	2.308871765907682949e+00	4.064566516806872087e+00	2.605083713923436406e+01	2.567815462692138340e+01
2.485319325202322904e+00	2.308740773327717655e+00	4.063464745833239355e+00	2.604947621005913660e+01	2.567759970271822212e+01
2.484040106363149647e+00	2.306908537553621574e+00	4.057255653146498275e+00	2.604600933298176457e+01	2.567604179502620454e+01
2.482764644412907007e+00	2.306667784431192469e+00	4.056047956598235693e+00	2.604537079424116541e+01	2.567440088404107357e+01
2.481492917349269689e+00	2.305888188692995389e+00	4.055121534655811821e+00	2.604298106418088921e+01	2.567255359334046005e+01
2.480224903362634237e+00	2.300751181539687718e+00	4.054031282889977383e+00	2.604150768178497088e+01	2.567121588373017005e+01
2.478960580833874605e+00	2.300738483696959769e+00	4.051669371774091921e+00	2.604111483036265184e+01	2.567114780941387764e+01
2.477699928332130597e+00	2.300728918735716721e+00	4.049695818156782146e+00	2.603939854121340147e+01	2.566979339449120801e+01
2.476442924612628271e+00	2.300166283348997975e+00	4.047420020506562466e+00	2.603853864050048372e+01	2.566794064481961257e+01
2.475189548614530999e+00	2.298554932572280496e+00	4.046130461286149504e+00	2.603793825127628025e+01	2.566415367286437288e+01
2.473939779458823818e+00	2.297952625677535998e+00	4.045053769573990543e+00	2.603680264740625816e+01	2.566254964247368164e+01
2.472693596446224884e+00	2.297474388732533956e+00	4.044138116721881282e+00	2.603658871367599303e+01	2.565663475129746729e+01
2.471450979055129338e+00	2.296791844401814942e+00	4.042875143848079666e+00	2.603340040529126398e+01	2.565637535419187643e+01
2.470211906939580704e+00	2.296705585154410478e+00	4.035942129026042657e+00	2.603211517202488423e+01	2.565619077382909552e+01
2.468976359927273823e+00	2.295786419542009682e+00	4.031024924465272719e+00	2.602918092174163434e+01	2.565415893414760617e+01
2.467744318017582206e+00	2.293548845068028363e+00	4.029125819908928818e+00	2.602899832499763022e+01	2.565239285017926818e+01
2.466515761379616922e+00	2.292828748429645458e+00	4.027852147202429123e+00	2.602657897328276349e+01	2.565006894200447007e+01
2.465290670350310798e+00	2.291626326434640148e+00	4.026607469541264805e+00	2.602537697372213898e+01	2.564614477245357094e+01
2.464069025432529703e+00	2.291119718384615478e+00	4.026192663215191203e+00	2.602336318536143978e+01	2.563752477322362466e+01
2.462850807293211819e+00	2.290126374301935996e+00	4.021664183362637424e+00	2.602293182993138387e+01	2.563644008133195129e+01
2.461635996761530443e+00	2.288712797829598689e+00	4.021246245767210681e+00	2.602194746220111909e+01	2.563624645756500087e+01
2.460424574827085653e+00	2.288457692124549414e+00	4.010379291459678974e+00	2.602181089851825746e+01	2.563465028329576256e+01
2.459216522638117741e+00	2.287969349707143607e+00	4.010226545849597812e+00	2.601626417322144391e+01	2.563356167517162731e+01
2.458011821499746841e+00	2.287711936721919859e+00	4.009406422885409604e+00	2.600802313218568784e+01	2.563215111993853768e+01
2.456810452872239203e+00	2.287295625321982051e+00	4.006996583310932891e+00	2.600547626022263259e+01	2.562825391179512025e+01
2.455612398369292571e+00	2.287150685117668836e+00	4.006736715723342002e+00	2.600480957929675085e+01	2.562581859418731156e+01
2.454417639756349079e+00	2.286384809123363837e+00	4.003065030987315254e+00	2.600208031757212623e+01	2.562316101511032684e+01
2.453226158948930369e+00	2.285697431975270089e+00	4.001503690504839561e+00	2.600107718542826163e+01	2.562292965113880783e+01
2.452037938010994456e+00	2.285650555132585637e+00	4.000122400367371434e+00	2.600068535473094755e+01	2.562284220786150613e+01
2.450852959153315691e+00	2.284360838447518471e+00	3.999258117495080977e+00	2.600035848342137967e+01	2.562124510398899346e+01
2.449671204731887375e+00	2.283485120217209285e+00	3.998977459800332479e+00	2.599529975515887514e+01	2.562087956305408554e+01
2.448492657246344351e+00	2.281059511341480217e+00	3.998753520323700794e+00	2.599486151625991326e+01	2.562066336082296303e+01
2.447317299338410024e+00	2.280930681642427071e+00	3.993311766490606818e+00	2.599449245247397045e+01	2.561722394459225072e+01
2.446145113790358927e+00	2.280836658869588529e+00	3.992526498107006550e+00	2.598872454254475173e+01	2.561516961708580808e+01
2.444976083523507260e+00	2.276981919821575051e+00	3.991610003572305221e+00	2.598871298618380621e+01	2.561208394875263750e+01
2.443810191596717196e+00	2.272940873673933382e+00	3.988106146825409759e+00	2.598840202474967498e+01	2.561115254651302919e+01
2.442647421204924729e+00	2.272898623088249082e+00	3.979008955294003336e+00	2.598781025487351570e+01	2.561082915317534159e+01
2.441487755677686167e+00	2.272620683962368826e+00	3.978346569831133550e+00	2.598775074485588377e+01	2.561013580312492621e+01
2.440331178477743723e+00	2.271396692007825013e+00	3.974377926266613681e+00	2.598632834971902739e+01	2.560929674764252084e+01
2.439177673199611984e+00	2.270685223726924384e+00	3.974223483342584462e+00	2.598465376972547958e+01	2.560875728838856347e+01
2.438027223568179469e+00	2.270497898628525135e+00	3.973416667710116368e+00	2.598123025764864735e+01	2.560868433855022630e+01
2.436879813437332398e+00	2.270056779232390021e+00	3.972725391211060053e+00	2.598098973125557976e+01	2.560846266338998589e+01
2.435735426788594893e+00	2.269265447294228188e+00	3.967987998341174549e+00	2.597866048863980026e+01	2.560690764520460760e+01
2.434594047729785604e+00	2.267886278040846193e+00	3.967893503334065208e+00	2.597844653326867359e+01	2.560630367086945469e+01
2.433455660493696104e+00	2.267792083797627090e+00	3.967698434086871284e+00	2.597363609141419971e+01	2.560378369388076791e+01
2.432320249436782156e+00	2.267558109870764671e+00	3.967607097343062161e+00	2.597278445638297839e+01	2.560270126373669086e+01
2.431187799037874075e+00	2.266712248703686150e+00	3.965887073989557532e+00	2.597152387228761583e+01	2.559804871943196858e+01
2.430058293896904420e+00	2.263732260907972194e+00	3.961404565911842202e+00	2.596851514078391077e+01	2.559741795982879964e+01
2.428931718733649880e+00	2.261906465584576420e+00	3.958974281070203105e+00	2.596567604298060772e+01	2.559306492145971035e+01
2.427808058386493606e+00	2.261528861352062325e+00	3.950999231412816837e+00	2.596307827647048683e+01	2.559202922812067271e+01
2.426687297811197741e+00	2.261193676698390664e+00	3.950926946498228620e+00	2.595900027756100314e+01	2.559027109057866411e+01
2.425569422079697279e+00	2.260851611837675801e+00	3.950749429837873361e+00	2.595828016519709891e+01	2.558807674394558873e+01
2.424454416378905908e+00	2.259980806612623905e+00	3.946749113690160904e+00	2.595489446964063163e+01	2.558798624792598275e+01
2.423342266009538282e+00	2.259211178594259462e+00	3.945443589054869804e+00	2.595479706127796149e+01	2.558788951580639193e+01
2.422232956384947844e+00	2.258896550253731483e+00	3.945414085644642022e+00	2.594995629502170331e+01	2.558249486019485630e+01
2.421126473029978410e+00	2.257922405366669771e+00	3.941828022749340299e+00	2.594930691266928591e+01	2.558218847138442698e+01
2.420022801579830851e+00	2.257846144963279400e+00	3.941070135202284330e+00	2.594683772630735064e+01	2.558122057169553543e+01
2.418921927778944880e+00	2.256788041337981277e+00	3.939094230758191095e+00	2.594555909476501654e+01	2.558098511818396759e+01
2.417823837479892823e+00	2.249900114967126719e+00	3.937355536015574309e+00	2.594512487281916435e+01	2.558055716883400166e+01
2.416728516642289826e+00	2.249716800798347016e+00	3.935775865533213125e+00	2.594095661893744165e+01	2.558033516680258757e+01
2.415635951331716935e+00	2.248018601741202716e+00	3.932680242869208254e+00	2.594034121158271233e+01	2.558015157122414251e+01
2.414546127718656621e+00	2.247722044484781634e+00	3.928345282012910111e+00	2.593848370194856301e+01	2.557699480355812938e+01
2.413459032077442501e+00	2.246747960205190964e+00	3.924910512863609480e+00	2.593705326115570031e+01	2.557634032692850568e+01
2.412374650785222396e+00	2.243848293082399081e+00	3.918699181920067165e+00	2.593525322878914707e+01	2.557101072471334646e+01
2.411292970320934703e+00	2.243607563748732048e+00	3.917151837119098090e+00	2.593354268617119374e+01	2.556838097594945225e+01
2.410213977264295426e+00	2.243540289788156894e+00	3.914650985624119617e+00	2.593228096114799541e+01	2.556682959858435567e+01
2.409137658294799866e+00	2.243479740736193939e+00	3.912602416855027965e+00	2.593223053774825715e+01	2.556631737718510422e+01
2.408064000190736298e+00	2.240916561077222369e+00	3.911974811240265471e+00	2.592823823871898625e+01	2.556562200421090836e+01
2.406992989828210749e+00	2.240903074146087359e+00	3.911196059729264540e+00	2.592731708356567921e+01	2.556559889718999656e+01
2.405924614180185106e+00	2.240881802452074911e+00	3.911116084495867451e+00	2.592396555232928890e+01	2.556399063537247329e+01
2.404858860315524982e+00	2.238551108119585908e+00	3.909210836174076498e+00	2.592320071862116748e+01	2.556360717050785070e+01
2.403795715398063138e+00	2.236602898322278765e+00	3.908636639568758397e+00	2.591901189554656426e+01	2.556205376280981412e+01
2.402735166685669554e+00	2.236331014205956258e+00	3.908293071779189720e+00	2.591712207252523825e+01	2.556130869946179018e+01
2.401677201529335726e+00	2.234053016564955030e+00	3.901297581668163428e+00	2.591617300251139966e+01	2.555953397743889965e+01
2.400621807372270489e+00	2.233847377050728777e+00	3.900925030524538872e+00	2.591607347548233875e+01	2.555728852106278026e+01
2.399568971749003854e+00	2.233386846531510095e+00	3.896974746425323488e+00	2.591599960220696985e+01	2.555555822806257993e+01
2.398518682284505932e+00	2.233246418029875002e+00	3.896416167278361264e+00	2.591336872401394942e+01	2.555235053373064602e+01
2.397470926693312077e+00	2.230031520997329153e+00	3.895403267493827926e+00	2.591187715362812582e+01	2.555171140055214707e+01
2.396425692778662242e+00	2.228109397322028951e+00	3.894869781984791501e+00	2.590975691120623381e+01	2.555081878158896203e+01
2.395382968431647441e+00	2.227634230036942053e+00	3.892982418478942108e+00	2.590970192859454713e+01	2.554860996179281329e+01
2.394342741630369531e+00	2.226746749580794216e+00	3.882564323331915368e+00	2.590894581924759521e+01	2.554841885273454238e+01
2.393305000439109431e+00	2.226458549709895429e+00	3.880243798238223629e+00	2.590870550130238570e+01	2.554695283028889818e+01
2.392269733007504229e+00	2.225396581953792641e+00	3.880066248249210759e+00	2.590771563243183095e+01	2.554372961349463722e+01
2.391236927569736714e+00	2.224369235859918970e+00	3.878848765341246452e+00	2.590673441560907619e+01	2.554329145184652816e+01
2.390206572443731137e+00	2.224239318567026835e+00	3.877497102685339314e+00	2.590638658396035865e+01	2.554299225646883897e+01
2.389178656030362724e+00	2.223580987241454920e+00	3.875077418925950035e+00	2.590572971593885754e+01	2.554011801672055171e+01
2.388153166812672090e+00	2.223171279914194276e+00	3.874119449325807096e+00	2.590438168911307670e+01	2.553978669669457702e+01
2.387130093355093408e+00	2.222696622293871993e+00	3.871826151334380128e+00	2.590089859494483093e+01	2.553658896327845440e+01
2.386109424302686133e+00	2.222197683653970302e+00	3.871594693169845502e+00	2.589851908722146590e+01	2.553538908368081906e+01
2.385091148380380943e+00	2.221079668623566761e+00	3.865961207925800558e+00	2.589398565340580660e+01	2.553537568820241788e+01
2.384075254392232779e+00	2.220780624372669987e+00	3.865102356113034876e+00	2.589289675883895470e+01	2.552973142073866697e+01
2.383061731220680546e+00	2.220172384629634177e+00	3.864831973560139744e+00	2.589133476831844760e+01	2.552949868122652077e+01
2.382050567825818366e+00	2.218926971444743934e+00	3.864222102578951823e+00	2.589111529105483811e+01	2.552911799526638603e+01
2.381041753244673487e+00	2.218472174314518597e+00	3.861538565025236291e+00	2.588699157675350548e+01	2.552709881889559185e+01
2.380035276590493076e+00	2.218369867649601090e+00	3.856109417962934494e+00	2.588350304068517715e+01	2.552548238905866995e+01
2.379031127052039452e+00	2.215632732948773054e+00	3.855220028905474106e+00	2.588229908451264549e+01	2.552539152927069566e+01
2.378029293892894191e+00	2.213928560636198473e+00	3.852152011300920442e+00	2.588029293753964666e+01	2.552291072965246599e+01
2.377029766450767578e+00	2.212966743069198827e+00	3.849927591987996500e+00	2.587876316206495986e+01	2.551910571276881612e+01
2.376032534136818697e+00	2.212860045501158446e+00	3.848353102495799316e+00	2.587366672661891087e+01	2.551610612926685917e+01
2.375037586434983083e+00	2.212371566037822479e+00	3.847125617964994859e+00	2.587329488971426628e+01	2.551371749138759526e+01
2.374044912901305260e+00	2.211172569840987201e+00	3.844014081681449202e+00	2.586954347924082498e+01	2.550713140762680453e+01
2.373054503163283702e+00	2.210791977509330319e+00	3.842082658015175234e+00	2.586835344687208504e+01	2.550168905277191200e+01
2.372066346919217583e+00	2.209087659206542931e+00	3.841099369073031511e+00	2.586615868289226583e+01	2.549368682208503856e+01
2.371080433937566401e+00	2.209046909987099294e+00	3.840641399123615241e+00	2.586557718586437460e+01	2.548581771238314175e+01
2.370096754056313149e+00	2.208191287561924732e+00	3.838460267329201425e+00	2.586343004285048863e+01	2.548285090049390078e+01
2.369115297182335489e+00	2.207476929007543998e+00	3.838162965447016184e+00	2.586321564187618094e+01	2.548055762252792533e+01
2.368136053290784915e+00	2.205301576392295626e+00	3.836919033814837565e+00	2.586315103380755787e+01	2.547850938551653499e+01
2.367159012424473463e+00	2.204045293194925481e+00	3.834623043080282567e+00	2.585844528686350685e+01	2.547703540325169769e+01
2.366184164693263092e+00	2.203737703695063388e+00	3.830083838547846398e+00	2.585714533019845263e+01	2.547669486608540623e+01
2.365211500273468381e+00	2.203731967560789151e+00	3.819139643191755695e+00	2.585384600141986056e+01	2.547546612833234292e+01
2.364241009407261007e+00	2.203308250799820289e+00	3.817451625348759148e+00	2.585352128613404687e+01	2.546980902904509492e+01
2.363272682402081770e+00	2.202893147166332000e+00	3.817030467025358309e+00	2.584971840885200933e+01	2.546854877154138208e+01
2.362306509630061058e+00	2.202705259365494328e+00	3.815265729941160533e+00	2.584545070343688877e+01	2.546835823134246013e+01
2.361342481527444193e+00	2.202181151100975232e+00	3.813961751644998621e+00	2.584449772525737998e+01	2.546801837303880944e+01
2.360380588594022555e+00	2.200529734886992106e+00	3.813296751654175143e+00	2.583926918039663079e+01	2.546703230000450802e+01
2.359420821392573142e+00	2.200500019920388350e+00	3.812542823052887719e+00	2.583658297491484745e+01	2.546275678432784062e+01
2.358463170548301235e+00	2.199844479186954693e+00	3.807621082744061525e+00	2.583448454587958665e+01	2.546256533090988228e+01
2.357507626748292395e+00	2.198820542820933088e+00	3.803879581905845964e+00	2.583170437390540286e+01	2.546117690266293820e+01
2.356554180740969784e+00	2.197853115924554235e+00	3.802365835929386595e+00	2.582952211897848116e+01	2.545902759593406728e+01
2.355602823335554596e+00	2.196204590820665992e+00	3.801687724235748522e+00	2.582641380676862397e+01	2.545275450025991049e+01
2.354653545401535819e+00	2.195390723814338862e+00	3.800183283924704725e+00	2.582611113356109556e+01	2.545190840700575308e+01
2.353706337868143539e+00	2.194142095404384651e+00	3.798320724668557968e+00	2.582480734391925736e+01	2.544897296822166055e+01
2.352761191723830692e+00	2.193509001525467017e+00	3.795286997450741051e+00	2.582461902999438408e+01	2.544864953785794626e+01
2.351818098015756586e+00	2.193282115316487424e+00	3.790746872871746387e+00	2.581963035580829668e+01	2.544743770519320236e+01
2.350877047849279311e+00	2.192799020830347168e+00	3.790241816599905444e+00	2.581874083210055204e+01	2.544533386326626712e+01
2.349938032387451692e+00	2.192489575250332390e+00	3.790211044216311720e+00	2.581743764526108009e+01	2.544367995850386421e+01
2.349001042850523913e+00	2.191703266208191003e+00	3.785027598309285590e+00	2.581729863981164641e+01	2.544249352414809096e+01
2.348066070515451020e+00	2.191297268530946418e+00	3.784677882899580847e+00	2.581706297639036762e+01	2.544077627139211373e+01
2.347133106715404871e+00	2.190878908653580925e+00	3.783123933250890580e+00	2.581568696571944344e+01	2.543442506876863618e+01
2.346202142839292737e+00	2.190635836578046725e+00	3.783107339974316918e+00	2.581369662740917548e+01	2.543373980070171925e+01
2.345273170331280799e+00	2.190141214052738761e+00	3.782877576888599158e+00	2.581309954300832743e+01	2.543337134348603712e+01
2.344346180690321635e+00	2.189592548293598728e+00	3.782586962258676078e+00	2.581064427559344310e+01	2.543148019653793668e+01
2.343421165469687484e+00	2.188670585247058931e+00	3.782493737734229811e+00	2.580947086482669306e+01	2.543078022796017379e+01
2.342498116276508835e+00	2.188583643774380860e+00	3.782070222351176625e+00	2.580384680490461236e+01	2.543010604742041281e+01
2.341577024771317017e+00	2.187965372703173372e+00	3.781176654111808144e+00	2.579753383689052271e+01	2.542685606031000134e+01
2.340657882667593448e+00	2.187722681256281554e+00	3.780489848623264315e+00	2.579557767998695894e+01	2.542458039624451160e+01
2.339740681731319771e+00	2.187494967215932729e+00	3.780171255123409679e+00	2.579547126885795549e+01	2.542234056750591265e+01
2.338825413780538209e+00	2.186969158487298337e+00	3.777755905608465525e+00	2.579347827489360867e+01	2.542028739351940203e+01
2.337912070684911914e+00	2.183883640068064569e+00	3.777638078003772382e+00	2.579048747898044880e+01	2.541975467696563840e+01
2.337000644365291091e+00	2.183629022278367415e+00	3.776207918386821127e+00	2.579044243641643419e+01	2.541735296590352888e+01
2.336091126793285788e+00	2.182905685708624421e+00	3.772161420449532176e+00	2.578682198083666677e+01	2.541700144635335334e+01
2.335183509990841788e+00	2.180928630982668981e+00	3.771001459978352344e+00	2.578654540871390211e+01	2.541632890193544014e+01
2.334277786029817836e+00	2.180335026617749694e+00	3.770797059254886285e+00	2.578625942615373745e+01	2.541199214180404553e+01
2.333373947031573081e+00	2.179466295282430632e+00	3.769898030927859356e+00	2.578596537664562049e+01	2.541189513281486967e+01
2.332471985166555406e+00	2.177805698020311986e+00	3.769874795801982703e+00	2.578547594912063090e+01	2.541180634197490917e+01
2.331571892653892863e+00	2.177346496795273811e+00	3.769732195331430447e+00	2.578506534850233223e+01	2.541117143557356073e+01
2.330673661760992221e+00	2.176529578973267931e+00	3.768912195581432645e+00	2.578358464337433276e+01	2.541007433238870306e+01
2.329777284803141058e+00	2.176505060845089989e+00	3.762323709723812026e+00	2.578282940979210025e+01	2.540998760071992990e+01
2.328882754143111633e+00	2.175937573939049408e+00	3.761948883923046161e+00	2.577892321794052677e+01	2.540698401336182144e+01
2.327990062190770537e+00	2.175473815694129343e+00	3.761786092916526769e+00	2.577830542134558911e+01	2.540680036312944168e+01
2.327099201402694106e+00	2.174768023282287910e+00	3.761293227252052951e+00	2.577789821830655015e+01	2.540165668853737557e+01
2.326210164281784731e+00	2.174652301139874844e+00	3.755817884713818167e+00	2.577507174997500528e+01	2.540051472625743045e+01
2.325322943376891160e+00	2.172827853811057253e+00	3.755431836470782159e+00	2.577499870810974869e+01	2.539486220257046156e+01
2.324437531282436353e+00	2.172796766473082730e+00	3.753645038651168608e+00	2.577465756372932759e+01	2.539236184184746392e+01
2.323553920638044445e+00	2.172031781315289845e+00	3.753589670572251347e+00	2.577389951653320566e+01	2.539167270828960099e+01
2.322672104128174819e+00	2.170955691883881045e+00	3.750425161163924770e+00	2.576753674950480288e+01	2.539153576953151159e+01
2.321792074481757950e+00	2.169519958785425029e+00	3.749363965449811431e+00	2.576672143115007785e+01	2.539053891048570932e+01
2.320913824471836140e+00	2.169179539866133766e+00	3.749167522319947210e+00	2.576412029230031564e+01	2.538563547017979261e+01
2.320037346915207355e+00	2.168964889171674404e+00	3.748632814258925805e+00	2.576312099839141112e+01	2.538265912386451006e+01
2.319162634672072620e+00	2.167229316247751392e+00	3.747666603091970750e+00	2.576182412027975133e+01	2.538149244608623079e+01
2.318289680645687412e+00	2.165564642420998887e+00	3.746120637310725421e+00	2.576033526802614659e+01	2.538039394532724202e+01
2.317418477782014818e+00	2.165555418362798079e+00	3.737642942078488240e+00	2.575965241962364516e+01	2.537754726534787153e+01
2.316549019069386262e+00	2.164651747549668048e+00	3.735187417929753728e+00	2.575914370738797388e+01	2.537390482674593883e+01
2.315681297538159100e+00	2.162245569139851220e+00	3.734415567133277936e+00	2.575376081781468329e+01	2.537281180531165603e+01
2.314815306260385341e+00	2.161739315380454052e+00	3.732634349197062829e+00	2.575117878466395638e+01	2.537026659542415885e+01
2.313951038349477685e+00	2.161208275849328952e+00	3.732118730329806677e+00	2.575064355933935900e+01	2.537003584098932052e+01
2.313088486959879564e+00	2.160890077506339768e+00	3.730973772013971512e+00	2.574914293102960272e+01	2.536894857114395663e+01
2.312227645286743627e+00	2.160214983204877370e+00	3.730116481337500289e+00	2.574855835726257425e+01	2.536889505280705848e+01
2.311368506565605774e+00	2.160087047981235298e+00	3.728882596244035952e+00	2.574762909948544021e+01	2.536862211360269015e+01
2.310511064072068965e+00	2.159520592076552781e+00	3.728699472927757608e+00	2.574723557730592205e+01	2.536845743603507586e+01
2.309655311121485699e+00	2.159118547928281728e+00	3.728675996948124016e+00	2.574582562501327843e+01	2.536463519482358819e+01
2.308801241068646259e+00	2.158362601753963883e+00	3.728292822452144772e+00	2.574458439415424138e+01	2.536448350746179514e+01
2.307948847307468299e+00	2.157382432944818795e+00	3.724395415597716141e+00	2.574093104940446608e+01	2.536143533851364040e+01
2.307098123270692192e+00	2.156345810823604658e+00	3.722937465055179196e+00	2.573868611344528645e+01	2.536131010104523398e+01
2.306249062429574170e+00	2.155998325204115496e+00	3.720477556217224979e+00	2.573756225407926479e+01	2.535921800705984808e+01
2.305401658293588785e+00	2.155900017756066323e+00	3.718378631051703742e+00	2.573625510931628213e+01	2.535801055869195864e+01
2.304555904410129141e+00	2.153633711412747509e+00	3.713159739095593270e+00	2.573410618999354682e+01	2.535727316536731024e+01
2.303711794364213805e+00	2.153372781131797087e+00	3.711434182045319385e+00	2.573320862001354214e+01	2.535602189557215524e+01
2.302869321778193701e+00	2.153344722062604966e+00	3.708221614659127141e+00	2.573274269873762066e+01	2.535511652565286767e+01
2.302028480311462566e+00	2.153001812346766020e+00	3.705827357320998772e+00	2.573245786300048010e+01	2.535384719930887698e+01
2.301189263660171846e+00	2.152858271220444042e+00	3.704969769029007765e+00	2.572845997529257289e+01	2.535350987312087767e+01
2.300351665556946923e+00	2.152478175261531401e+00	3.703986260632334826e+00	2.572736140097972779e+01	2.535311643592254072e+01
2.299515679770605558e+00	2.152165899702773277e+00	3.703034758556253525e+00	2.572439661902863861e+01	2.535106884120678927e+01
2.298681300105880343e+00	2.151333961628495661e+00	3.700596901054359567e+00	2.572334989584286191e+01	2.534976010708619043e+01
2.297848520403142913e+00	2.150731678674931757e+00	3.700514830987221782e+00	2.572244118472901775e+01	2.534961268930114286e+01
2.297017334538130839e+00	2.149433606643144312e+00	3.698652148618226665e+00	2.572108276663975701e+01	2.534913445246944619e+01
2.296187736421678061e+00	2.148998873694486278e+00	3.698043891769912328e+00	2.571473724020530227e+01	2.534890244849403018e+01
2.295359719999447989e+00	2.148203817191668197e+00	3.698027383144001590e+00	2.570734220980979146e+01	2.534731696628376341e+01
2.294533279251665725e+00	2.147175217173509676e+00	3.697839181578973289e+00	2.570480597283770763e+01	2.534286152777166379e+01
2.293708408192858261e+00	2.146550784677063284e+00	3.697503666674170741e+00	2.570384255250293037e+01	2.534274895285752649e+01
2.292885100871592474e+00	2.146240832252937825e+00	3.696298785139486398e+00	2.569941175897760388e+01	2.534272324101233309e+01
2.292063351370218882e+00	2.145795268502415087e+00	3.695992223281705957e+00	2.569814622505255031e+01	2.534262736808203442e+01
2.291243153804615851e+00	2.145514953374121347e+00	3.692826117925293250e+00	2.569740554120069120e+01	2.534088531554484902e+01
2.290424502323936018e+00	2.143150809741810825e+00	3.690739794800602880e+00	2.569644616052081787e+01	2.533787829406679748e+01
2.289607391110356716e+00	2.143111944732341012e+00	3.689476285065075967e+00	2.569205445228207196e+01	2.533732354878148030e+01
2.288791814378832612e+00	2.141023415534978547e+00	3.687847678230629977e+00	2.569113861415367950e+01	2.533713626490889581e+01
2.287977766376848354e+00	2.140779793786734331e+00	3.687393581025329325e+00	2.568924610582737600e+01	2.533498536052738359e+01
2.287165241384176539e+00	2.138980318003443237e+00	3.686924389736584651e+00	2.568678514226608911e+01	2.533348624095599178e+01
2.286354233712634798e+00	2.138824243109258560e+00	3.686601468726741881e+00	2.568666531273267850e+01	2.533258995990176743e+01
2.285544737705849094e+00	2.138193856135016002e+00	3.686256965404520081e+00	2.568365343657921329e+01	2.532808445624549876e+01
2.284736747739015694e+00	2.137069263312322054e+00	3.685166812042914408e+00	2.568199255611968823e+01	2.532683197592324120e+01
2.283930258218666243e+00	2.136893794566219640e+00	3.682611311680152433e+00	2.568084862341272157e+01	2.532508528542356530e+01
2.283125263582436393e+00	2.136189016288880804e+00	3.681753535637865671e+00	2.568029786327842245e+01	2.532234636318304410e+01
2.282321758298835324e+00	2.134748393461175286e+00	3.680418878049148468e+00	2.567900306360612817e+01	2.531992021289359585e+01
2.281519736867017922e+00	2.134260276370274934e+00	3.678134449645941828e+00	2.567849666615807536e+01	2.531956753828955797e+01
2.280719193816557855e+00	2.133415051745978896e+00	3.677327882116192104e+00	2.567792397560139861e+01	2.531856261187241941e+01
2.279920123707225077e+00	2.133215606867110203e+00	3.676456853855704310e+00	2.567650196073825697e+01	2.531821375864435453e+01
2.279122521128762457e+00	2.132436568351750328e+00	3.674749391468549842e+00	2.567562606328440111e+01	2.531808954544607815e+01
2.278326380700667730e+00	2.132206284762824922e+00	3.673666750753055599e+00	2.567495011318819209e+01	2.531769499272244417e+01
2.277531697071974115e+00	2.131177856264247161e+00	3.670617315643033951e+00	2.567384189100454250e+01	2.531664720431316695e+01
2.276738464921035821e+00	2.128851007765938608e+00	3.669750295094135417e+00	2.567378698170474038e+01	2.531603190183601271e+01
2.275946678955313107e+00	2.128405186211621558e+00	3.666598766673291987e+00	2.567344027480552882e+01	2.531577697925316883e+01
2.275156333911160900e+00	2.127929428555454194e+00	3.666285043790234344e+00	2.567183538555516975e+01	2.531561025233670748e+01
2.274367424553619621e+00	2.126833188138842257e+00	3.665810818726598974e+00	2.567038899777658045e+01	2.531352989570551770e+01
2.273579945676206027e+00	2.125918539050645428e+00	3.665120670239482514e+00	2.566499584979416682e+01	2.531116636956455679e+01
2.272793892100706703e+00	2.125520586276260282e+00	3.664961545896374684e+00	2.566450014210580122e+01	2.531028180591299659e+01
2.272009258676975119e+00	2.125151930449395543e+00	3.662785345623802868e+00	2.566408508894748763e+01	2.530900638311188544e+01
2.271226040282728675e+00	2.123711891469021396e+00	3.662683880832300343e+00	2.566404599656579322e+01	2.530437031244196078e+01
2.270444231823347536e+00	2.122219549893052282e+00	3.660336487511736792e+00	2.565895182704640121e+01	2.530138150242766315e+01
2.269663828231676117e+00	2.121863443364772284e+00	3.657262969433629607e+00	2.565807965131523360e+01	2.530028765879598396e+01
2.268884824467825911e+00	2.120788292656825558e+00	3.656042999100947100e+00	2.565760571106948262e+01	2.529932064587682916e+01
2.268107215518981423e+00	2.120771800972357735e+00	3.655680116980064120e+00	2.565737177728341933e+01	2.529905746736688954e+01
2.267330996399204324e+00	2.120478644849554950e+00	3.652166389661620549e+00	2.565577434530742096e+01	2.529807558266220369e+01
2.266556162149243381e+00	2.120008283231154422e+00	3.651470402933203463e+00	2.565549944470773625e+01	2.529455861073929768e+01
2.265782707836343945e+00	2.118941981987162659e+00	3.646404201310037063e+00	2.565434439866294625e+01	2.529042157800762070e+01
2.265010628554058769e+00	2.118312579868219192e+00	3.645240517283616200e+00	2.565380896623467422e+01	2.528842544704031781e+01
2.264239919422062375e+00	2.117431486184213618e+00	3.644463636460880007e+00	2.565057722932403550e+01	2.528103743760152611e+01
2.263470575585966316e+00	2.117236717970834459e+00	3.642207573883638361e+00	2.564999383799603550e+01	2.528038513316626634e+01
2.262702592217133546e+00	2.116468843121692256e+00	3.639494021618588260e+00	2.564306353304821684e+01	2.527657618829118746e+01
2.261935964512498565e+00	2.115750238783904891e+00	3.638097531343571056e+00	2.564160494605058815e+01	2.527466013117345156e+01
2.261170687694385784e+00	2.115161877866927664e+00	3.636778013922271846e+00	2.563790592540372870e+01	2.527188731931363108e+01
2.260406757010333667e+00	2.112517578928726714e+00	3.634847925809526537e+00	2.563740483762500943e+01	2.527164173444831974e+01
2.259644167732913544e+00	2.111840840164168398e+00	3.633069117456898756e+00	2.563726216473155262e+01	2.526790489541419404e+01
2.258882915159556859e+00	2.110917930227921069e+00	3.629114570924463212e+00	2.563672185953923588e+01	2.526785009492894574e+01
2.258122994612380641e+00	2.110114410321425993e+00	3.628347038442618189e+00	2.563600794705487829e+01	2.526773698576716498e+01
2.257364401438014756e+00	2.109967986149762442e+00	3.627980840367684756e+00	2.563581685680289013e+01	2.526770577362967529e+01
2.256607131007431377e+00	2.109698284420935099e+00	3.626130147155671501e+00	2.563399511191826718e+01	2.526474771860651103e+01
2.255851178715774452e+00	2.107600720264599214e+00	3.621564914162809234e+00	2.563358038391565330e+01	2.525693845470543764e+01
2.255096539982192727e+00	2.105754366680439027e+00	3.621006448237884534e+00	2.563207350288125497e+01	2.525497744899583452e+01
2.254343210249673213e+00	2.105516888929555908e+00	3.620975098792459157e+00	2.562986530366975657e+01	2.525265515699326357e+01
2.253591184984875984e+00	2.105216432899025047e+00	3.618280447045854942e+00	2.562806454408489998e+01	2.525250537206058254e+01
2.252840459677968532e+00	2.105085876160797120e+00	3.614433537390628448e+00	2.562445105865261041e+01	2.525014608021655249e+01
2.252091029842467673e+00	2.103952524267427293e+00	3.614380995363797311e+00	2.562228771006606109e+01	2.523746504879745700e+01
2.251342891015074343e+00	2.103675755037881068e+00	3.612340734583793456e+00	2.562194193066278913e+01	2.523413050319286199e+01
2.250596038755516393e+00	2.103610849862477927e+00	3.612108382726197053e+00	2.562123818322083935e+01	2.523233954507932353e+01
2.249850468646390933e+00	2.103339558566696077e+00	3.611262904952639463e+00	2.561936612826078985e+01	2.522925248692439837e+01
2.249106176293005355e+00	2.102976248655796798e+00	3.610917891612148711e+00	2.561859656682833375e+01	2.522840775514175959e+01
2.248363157323224559e+00	2.101879693331136778e+00	3.608269546070245859e+00	2.561684735694969817e+01	2.522503953461733062e+01
2.247621407387314196e+00	2.101701358114855811e+00	3.607437068291939219e+00	2.561591839968064832e+01	2.522379776982591792e+01
2.246880922157790561e+00	2.101579022404317154e+00	3.603886761902279634e+00	2.561302823576421162e+01	2.522177313912357377e+01
2.246141697329266496e+00	2.101110187758208792e+00	3.602533598219904487e+00	2.560907469241447743e+01	2.522119226818190185e+01
2.245403728618303063e+00	2.100393063647071124e+00	3.602334869729635347e+00	2.560839589876257705e+01	2.522107598676475959e+01
2.244667011763260778e+00	2.099998535571913294e+00	3.600788682574718624e+00	2.560651411834145463e+01	2.521932378578097200e+01
2.243931542524149503e+00	2.099153156362473904e+00	3.599193033158242017e+00	2.560539888019593491e+01	2.521764216628036337e+01
2.243197316682485010e+00	2.098905690071152019e+00	3.598588122007069678e+00	2.560467284414250244e+01	2.521690796558605641e+01
2.242464330041142428e+00	2.098153981853614347e+00	3.594878215168877400e+00	2.560126440190527219e+01	2.521650578788838004e+01
2.241732578424211475e+00	2.097544010353427524e+00	3.594098396509553428e+00	2.559986642526530431e+01	2.521642850951283421e+01
2.241002057676855230e+00	2.095238171116435399e+00	3.592677189802492954e+00	2.559876144620047356e+01	2.521615511073258986e+01
2.240272763665168476e+00	2.095100473089891668e+00	3.589482766821610937e+00	2.559839607552943264e+01	2.521604225859918458e+01
2.239544692276036031e+00	2.094952840418364381e+00	3.589341965513118016e+00	2.559837503840775597e+01	2.521499273015467324e+01
2.238817839416994193e+00	2.093705536726357508e+00	3.587669071166829760e+00	2.559515198908670186e+01	2.521295062735456938e+01
2.238092201016093519e+00	2.091938319934197210e+00	3.581370893509275621e+00	2.559343628892267830e+01	2.520843030899050774e+01
2.237367773021761153e+00	2.091877521717087518e+00	3.580728689962387801e+00	2.559277643871350705e+01	2.520791798567674746e+01
2.236644551402665382e+00	2.091696408600523416e+00	3.578919855961771201e+00	2.559021465181160337e+01	2.520065362192712399e+01
2.235922532147580188e+00	2.091294817307897791e+00	3.578268625581582096e+00	2.558780735605594714e+01	2.519944956467010400e+01
2.235201711265253799e+00	2.089473811272162695e+00	3.575545748367932930e+00	2.558493050415416548e+01	2.519622267624065159e+01
2.234482084784273237e+00	2.089383102504734246e+00	3.573282875824836502e+00	2.558463701209577579e+01	2.518825288667134643e+01
2.233763648752935982e+00	2.088099313098553012e+00	3.572767578229880225e+00	2.558423918918901308e+01	2.518505297425302558e+01
2.233046399239118518e+00	2.087880451005261762e+00	3.569412816529838217e+00	2.558300157839809330e+01	2.518188339819395338e+01
2.232330332330147549e+00	2.087659987997097399e+00	3.569214277029459037e+00	2.558230609378808040e+01	2.518141322306202312e+01
2.231615444132669879e+00	2.087242452090245060e+00	3.567636786247299074e+00	2.558097510817786713e+01	2.517650384040293687e+01
2.230901730772529401e+00	2.087056394616798372e+00	3.567515031267168180e+00	2.558078529335232076e+01	2.517560806548443608e+01
2.230189188394637867e+00	2.085123027569097509e+00	3.565907071705566533e+00	2.557595800444422807e+01	2.517394356400867395e+01
2.229477813162850541e+00	2.084108073667397587e+00	3.564228003897153663e+00	2.557330277567643506e+01	2.517331542903791330e+01
2.228767601259843634e+00	2.083586727078504897e+00	3.562733605513843216e+00	2.557290489212121187e+01	2.517299155326468707e+01
2.228058548886989954e+00	2.082810527323514904e+00	3.562518348682460090e+00	2.557278156322697882e+01	2.517230755384570884e+01
2.227350652264237230e+00	2.081908945040654491e+00	3.560946556113019135e+00	2.557199687666670940e+01	2.516973974292578831e+01
2.226643907629988206e+00	2.080743415351536729e+00	3.559524584461754237e+00	2.556860766080156822e+01	2.516820601246169176e+01
2.225938311240979406e+00	2.078832386414956712e+00	3.559073584935876333e+00	2.556445166025965676e+01	2.516731170547693708e+01
2.225233859372163447e+00	2.078044334746100397e+00	3.557265642572396747e+00	2.556089516568678732e+01	2.516726104478340176e+01
2.224530548316589140e+00	2.077743523885192456e+00	3.557069774207420654e+00	2.556018823322510158e+01	2.516696031869290096e+01
2.223828374385286910e+00	2.077716709439366927e+00	3.556886117699596728e+00	2.555613065146564722e+01	2.516422476507425188e+01
2.223127333907151115e+00	2.077704085749810581e+00	3.556792491470591067e+00	2.555596581835202130e+01	2.516136824968333130e+01
2.222427423228824583e+00	2.076958606767000948e+00	3.553656980992926595e+00	2.555383242219139106e+01	2.515912737657252052e+01
2.221728638714586257e+00	2.075417622657475203e+00	3.552778174615669915e+00	2.555287673568335194e+01	2.515795475941394699e+01
2.221030976746235286e+00	2.075197871813913242e+00	3.552511608465700910e+00	2.555164573508021775e+01	2.515645966705244874e+01
2.220334433722980894e+00	2.074304141289698755e+00	3.551123388293149219e+00	2.555085978244773770e+01	2.515163155470895262e+01
2.219639006061329578e+00	2.073743686890268556e+00	3.550095063795124073e+00	2.554829007114990702e+01	2.515041903454774541e+01
2.218944690194975422e+00	2.073178916205823175e+00	3.549702849240872204e+00	2.554700536103155883e+01	2.514995160356312809e+01
2.218251482574688627e+00	2.072450733693865121e+00	3.548636879289721158e+00	2.554657141925142838e+01	2.514913824931887731e+01
2.217559379668208930e+00	2.072392505812175045e+00	3.548476764102615366e+00	2.554520240122018038e+01	2.514874886700193457e+01
2.216868377960135916e+00	2.072094565702400359e+00	3.547276732879072636e+00	2.554458843609760521e+01	2.514788911020468731e+01
2.216178473951823324e+00	2.070953244204359223e+00	3.546828906714844187e+00	2.554296202961127449e+01	2.514659264119729443e+01
2.215489664161270689e+00	2.070801557329947862e+00	3.543829202034694870e+00	2.554167059610345802e+01	2.514404592787205317e+01
2.214801945123019866e+00	2.069451789969380062e+00	3.541238661490948125e+00	2.554153952739169853e+01	2.514155308454519044e+01
2.214115313388049788e+00	2.069144392069485416e+00	3.540396978417287954e+00	2.554012711527641244e+01	2.513967766278162586e+01
2.213429765523672099e+00	2.067268952107863988e+00	3.539628582539691148e+00	2.553907923619173204e+01	2.513929450350066830e+01
2.212745298113429016e+00	2.066081344326375469e+00	3.536085506677235202e+00	2.553613125722867494e+01	2.513858273941989196e+01
2.212061907756991186e+00	2.065009297860147530e+00	3.536007364918480445e+00	2.553589194335816615e+01	2.513667838701767820e+01
2.211379591070054662e+00	2.064705810238196104e+00	3.535418537354723778e+00	2.553440648741134922e+01	2.513635832827644023e+01
2.210698344684242755e+00	2.063134625031597835e+00	3.534537816157250489e+00	2.552984583459383572e+01	2.513481929464129649e+01
2.210018165247004784e+00	2.061480231659294393e+00	3.534481564111915386e+00	2.552905169089729753e+01	2.513464624085939647e+01
2.209339049421517931e+00	2.060562322900580945e+00	3.534020598611144592e+00	2.552532826531393439e+01	2.513219503159898238e+01
2.208660993886587320e+00	2.060359790080978026e+00	3.533711593880001001e+00	2.552398600149737007e+01	2.513074289064999789e+01
2.207983995336551430e+00	2.060199201094483623e+00	3.532259886208769295e+00	2.552324856898308170e+01	2.513033837528584513e+01
2.207308050481182615e+00	2.060087321955520689e+00	3.531650751552998457e+00	2.552019671637279785e+01	2.512915870200050961e+01
2.206633156045592958e+00	2.059960835319202932e+00	3.530027522675071250e+00	2.551980822879589184e+01	2.512810235705114437e+01
2.205959308770137017e+00	2.059891726371803955e+00	3.529679607243164430e+00	2.551750583411281426e+01	2.512509417682946733e+01
2.205286505410320785e+00	2.059394891349310086e+00	3.527827725077769649e+00	2.551435001914797951e+01	2.512370812180713386e+01
2.204614742736704436e+00	2.058681640181361239e+00	3.524739836533388182e+00	2.551397749107668389e+01	2.512356291353367865e+01
2.203944017534811728e+00	2.056805688475939142e+00	3.524717413150546985e+00	2.551335213297479854e+01	2.512190081076545312e+01
2.203274326605035860e+00	2.056605805657959696e+00	3.524593074083904209e+00	2.551333521433884854e+01	2.512111946221182635e+01
2.202605666762549319e+00	2.055699631349142908e+00	3.522483324748942213e+00	2.551247659427925285e+01	2.511987315776589114e+01
2.201938034837212843e+00	2.055473866353106249e+00	3.522323379014289824e+00	2.551226230895806424e+01	2.511977965094980902e+01
2.201271427673484826e+00	2.055290363675580600e+00	3.520578503233979806e+00	2.551149478687191419e+01	2.511974941584004029e+01
2.200605842130331169e+00	2.055241049707863255e+00	3.519536013454493961e+00	2.550775480261279071e+01	2.511844410105708292e+01
2.199941275081137793e+00	2.054589367274793688e+00	3.518818713243039742e+00	2.550474733943426742e+01	2.511634231838049658e+01
2.199277723413621821e+00	2.052272001468403495e+00	3.518609023113917544e+00	2.550250056249388564e+01	2.511500087802836845e+01
2.198615184029744540e+00	2.052042714346288932e+00	3.517804251117453429e+00	2.550138249538607127e+01	2.511467894971664094e+01
2.197953653845623911e+00	2.051357960559463400e+00	3.513806880690516721e+00	2.550082304553886559e+01	2.511165964131666328e+01
2.197293129791449307e+00	2.051228852050078988e+00	3.512785808718683622e+00	2.550073034209330203e+01	2.511108690608479677e+01
2.196633608811394911e+00	2.050593965176194633e+00	3.512460589540569167e+00	2.550031680722670302e+01	2.511096361796736076e+01
2.195975087863536235e+00	2.050247821031274675e+00	3.509819311876012371e+00	2.549974980996871921e+01	2.510977717799280384e+01
2.195317563919764847e+00	2.049757450556096927e+00	3.508368421507806367e+00	2.549876350194647756e+01	2.510775212157225766e+01
2.194661033965704888e+00	2.049714422238134937e+00	3.507377392725693710e+00	2.549285557390041745e+01	2.510230499256715220e+01
2.194005495000631800e+00	2.049048993279430242e+00	3.506514878127309220e+00	2.549265423072061054e+01	2.510217382598261793e+01
2.193350944037387507e+00	2.047814129046693576e+00	3.502005571924897698e+00	2.549189930440441998e+01	2.510095736376941389e+01
2.192697378102300476e+00	2.047583572198787394e+00	3.500887662631102071e+00	2.548526973351192026e+01	2.509945283462786136e+01
2.192044794235104010e+00	2.046780390843387032e+00	3.498086819771939471e+00	2.548460837013323399e+01	2.509933067287913744e+01
2.191393189488855864e+00	2.046564799257806655e+00	3.497739581093451733e+00	2.548177552963964843e+01	2.509819536138114060e+01
2.190742560929859195e+00	2.046466381168887239e+00	3.495467295647723294e+00	2.548164027356047612e+01	2.508715585247516699e+01
2.190092905637581744e+00	2.046292805530043779e+00	3.495403828669360724e+00	2.548147016679028098e+01	2.508576232999813982e+01
2.189444220704578559e+00	2.045039661149243404e+00	3.494372536037088750e+00	2.548052504539877106e+01	2.508461985387999960e+01
2.188796503236412949e+00	2.044817311653681191e+00	3.489673256207622476e+00	2.547966946237370678e+01	2.508420074784643816e+01
2.188149750351579659e+00	2.044317866194020006e+00	3.487667871431130440e+00	2.547701993172264778e+01	2.508411549518175221e+01
2.187503959181428037e+00	2.043307677910203957e+00	3.486295644006351058e+00	2.547701155566056741e+01	2.508291291945557333e+01
2.186859126870085213e+00	2.042982272731193483e+00	3.485462302438407267e+00	2.547615084808438723e+01	2.508285259810968171e+01
2.186215250574380153e+00	2.042060031249392171e+00	3.485458018045182182e+00	2.547568963088131966e+01	2.508165797751840387e+01
2.185572327463769060e+00	2.041461922848034405e+00	3.485133270065603028e+00	2.547212129711772377e+01	2.508085721677707980e+01
2.184930354720260759e+00	2.041203299737619936e+00	3.484586206063592151e+00	2.546886670953709952e+01	2.507817937857273449e+01
2.184289329538341651e+00	2.040557856515859747e+00	3.482932123028056548e+00	2.546234821788952374e+01	2.507402534053868592e+01
2.183649249124903324e+00	2.040151425985881062e+00	3.482676929848612435e+00	2.546093679349042915e+01	2.506985481064649335e+01
2.183010110699168393e+00	2.039255993909694364e+00	3.480305896107255492e+00	2.546068700877731317e+01	2.506973034932938660e+01
2.182371911492619887e+00	2.039240339269139390e+00	3.478750427726597483e+00	2.545949321254988007e+01	2.506872322526573882e+01
2.181734648748926197e+00	2.038675935239542270e+00	3.477477160485367147e+00	2.545798732284385935e+01	2.506724631390523683e+01
2.181098319723872248e+00	2.037706857497198154e+00	3.475479326794536306e+00	2.545728862749858479e+01	2.506495809340674086e+01
2.180462921685288880e+00	2.037661363987039120e+00	3.475115445073937437e+00	2.545578828667259330e+01	2.506267930658674814e+01
2.179828451912979137e+00	2.036585112464914360e+00	3.474735022140936991e+00	2.545556990346371506e+01	2.506206634448542303e+01
2.179194907698653427e+00	2.036533341981032308e+00	3.473408239543264386e+00	2.545538002576941849e+01	2.506003789145513494e+01
2.178562286345854471e+00	2.036411886377534675e+00	3.473353007137298665e+00	2.544967935933672720e+01	2.505981386356138430e+01
2.177930585169893796e+00	2.035880443570635911e+00	3.473184318802740922e+00	2.544563582317556794e+01	2.505846379700640725e+01
2.177299801497778908e+00	2.034785711139257991e+00	3.469168976552042594e+00	2.544446925227268608e+01	2.505438266672462788e+01
2.176669932668149787e+00	2.034318326431244550e+00	3.467486132102935770e+00	2.544297030353606814e+01	2.505335946756990140e+01
2.176040976031206498e+00	2.034302175629886911e+00	3.465805588331561715e+00	2.543959830803782296e+01	2.505274156217458170e+01
2.175412928948647018e+00	2.032707488547242036e+00	3.463120196915381310e+00	2.543898097630430044e+01	2.504847357958357179e+01
2.174785788793597963e+00	2.032345144755652644e+00	3.461383921558129462e+00	2.543579223098713982e+01	2.504791663920727274e+01
2.174159552950550189e+00	2.032069831687370431e+00	3.458797076472996057e+00	2.543376022506687306e+01	2.504688622931399422e+01
2.173534218815290853e+00	2.030984093197781615e+00	3.458198146202290602e+00	2.543351356600857471e+01	2.504545911826618720e+01
2.172909783794843008e+00	2.029738006214325097e+00	3.457608765120588679e+00	2.543153235188835737e+01	2.504436614787636728e+01
2.172286245307395447e+00	2.028694370658671975e+00	3.457603372304956402e+00	2.543055018816151502e+01	2.504291723402140235e+01
2.171663600782243631e+00	2.027884655596370322e+00	3.456371061926431398e+00	2.543033250423235714e+01	2.504229454521264842e+01
2.171041847659723523e+00	2.027810662936177177e+00	3.456156369110978233e+00	2.542930471957335214e+01	2.504182796834848546e+01
2.170420983391148084e+00	2.027747527549311535e+00	3.455612162740510751e+00	2.542929841390261814e+01	2.503991278350121874e+01
2.169801005438746433e+00	2.027605777409830168e+00	3.452100499147265023e+00	2.542731937372838402e+01	2.503795846752362664e+01
2.169181911275599450e+00	2.027168279808368556e+00	3.452022119029828584e+00	2.542691096324846001e+01	2.503776329447374493e+01
2.168563698385581162e+00	2.026876412462378596e+00	3.451503001478489541e+00	2.542514364906907076e+01	2.503610328110755390e+01
2.167946364263292569e+00	2.026777032108938670e+00	3.450994343264781161e+00	2.542322642551937761e+01	2.503535807631623200e+01
2.167329906414006135e+00	2.026369577210798134e+00	3.449890240893737303e+00	2.542257703324913010e+01	2.503298646582095444e+01
2.166714322353600952e+00	2.026142396068127738e+00	3.449551873440348082e+00	2.541975344366258227e+01	2.503171526254943657e+01
2.166099609608505450e+00	2.025628475804061246e+00	3.448775922298245700e+00	2.541958293885353370e+01	2.503078373363559450e+01
2.165485765715635669e+00	2.025446374682457140e+00	3.448495583496163253e+00	2.541864741734969257e+01	2.502962399510679248e+01
2.164872788222338418e+00	2.025384825617016382e+00	3.445347192410162851e+00	2.541728190599900827e+01	2.502871751061260497e+01
2.164260674686329544e+00	2.024822388275367757e+00	3.444801922651808734e+00	2.541474067981294382e+01	2.502781872388051099e+01
2.163649422675638423e+00	2.024624900271198236e+00	3.444454051391882654e+00	2.541275097047099152e+01	2.502574852773991765e+01
2.163039029768548449e+00	2.024213902178535918e+00	3.444130763200575540e+00	2.540807442861758858e+01	2.502508564090466336e+01
2.162429493553539306e+00	2.023450440940682160e+00	3.443965813286499422e+00	2.540768377361874286e+01	2.502456516033135259e+01
2.161820811629230565e+00	2.022548469334041865e+00	3.442547063168305499e+00	2.540704772376525611e+01	2.502241709952318516e+01
2.161212981604324401e+00	2.022525954074504195e+00	3.441843603881814317e+00	2.540397511427812915e+01	2.502102364649234900e+01
2.160606001097549189e+00	2.022156494728609477e+00	3.441441026550586813e+00	2.540286172406811716e+01	2.501960675138609602e+01
2.159999867737604884e+00	2.018835550626575159e+00	3.440957156242240966e+00	2.540164779564355513e+01	2.501921840834561195e+01
2.159394579163104400e+00	2.018397995582116522e+00	3.440624443593256920e+00	2.540129836352625148e+01	2.501560629033526340e+01
2.158790133022522095e+00	2.017719591821829805e+00	3.439729082349517686e+00	2.539985314095970637e+01	2.501446882600482269e+01
2.158186526974136488e+00	2.017529653292920777e+00	3.439008007325423222e+00	2.539894137574765409e+01	2.501445672722189428e+01
2.157583758685976072e+00	2.016295208459119692e+00	3.438482879460238006e+00	2.539763374386511785e+01	2.501404274888924917e+01
2.156981825835765587e+00	2.016294519660356332e+00	3.437670488226477694e+00	2.539760192557090335e+01	2.501323273592948837e+01
2.156380726110874058e+00	2.016272497481730763e+00	3.437058640374313967e+00	2.539461522528497284e+01	2.501258779216560413e+01
2.155780457208257950e+00	2.015081262098817660e+00	3.436447516671430780e+00	2.539401946086788442e+01	2.501185189506762541e+01
2.155181016834411434e+00	2.014940190997888347e+00	3.435912237828715909e+00	2.538906126373661110e+01	2.500812652034083428e+01
2.154582402705311317e+00	2.013558643167276063e+00	3.432397741825568005e+00	2.538875755432805192e+01	2.500394957793334072e+01
2.153984612546367305e+00	2.013205070698111054e+00	3.431900785325755709e+00	2.538721581455310528e+01	2.500130729025251952e+01
2.153387644092367825e+00	2.013020477633763683e+00	3.431467748922871763e+00	2.538678886232586152e+01	2.500047839283476847e+01
2.152791495087430285e+00	2.012403672066878091e+00	3.431294914760317560e+00	2.538452897942700659e+01	2.499975264090930693e+01
2.152196163284949115e+00	2.012315808679652651e+00	3.430969624642928650e+00	2.538112205736620197e+01	2.499796841179409768e+01
2.151601646447544258e+00	2.012308508946650587e+00	3.430940561298150282e+00	2.538080561401085689e+01	2.499585037270426824e+01
2.151007942347013202e+00	2.012202800393849689e+00	3.428271646057558186e+00	2.538069074919386736e+01	2.499551669786978891e+01
2.150415048764276804e+00	2.011438175804268980e+00	3.427297989389469723e+00	2.538052847940911860e+01	2.499476323290267743e+01
2.149822963489334438e+00	2.011190294543897306e+00	3.427173905937352938e+00	2.538051798835704531e+01	2.499306918068401373e+01
2.149231684321209812e+00	2.010304132931841181e+00	3.425774707822025089e+00	2.538000416017280969e+01	2.499107675311997312e+01
2.148641209067906122e+00	2.010094964228652525e+00	3.424471600945238059e+00	2.537908093503833484e+01	2.498985632030251836e+01
2.148051535546353197e+00	2.008954099798172965e+00	3.423622195146976299e+00	2.537652865579232042e+01	2.498887701009669726e+01
2.147462661582363541e+00	2.008524495755794170e+00	3.422077249758691320e+00	2.537473232698791747e+01	2.498740184647517282e+01
2.146874585010579040e+00	2.008065064246519427e+00	3.421619089693865856e+00	2.537162377250545120e+01	2.498470021145626419e+01
2.146287303674428770e+00	2.007856521176936582e+00	3.419627576579685968e+00	2.536931098180139799e+01	2.498396454732479199e+01
2.145700815426076602e+00	2.007831774251409573e+00	3.419371767404851159e+00	2.536340104361370251e+01	2.498344003488145759e+01
2.145115118126377673e+00	2.007359126566608420e+00	3.418572633678891304e+00	2.536086331239493674e+01	2.498333405775766280e+01
2.144530209644829544e+00	2.007092205394111595e+00	3.417759516360193484e+00	2.536013472056545126e+01	2.498273664066623212e+01
2.143946087859526006e+00	2.007059883382942722e+00	3.417608791931567858e+00	2.535730110874748888e+01	2.498262420026643937e+01
2.143362750657112237e+00	2.006762348090456172e+00	3.417194233499658118e+00	2.535664359902385812e+01	2.498153991329904144e+01
2.142780195932735943e+00	2.005959204298882526e+00	3.415979555188082273e+00	2.535432238958080831e+01	2.498038447846461452e+01
2.142198421590006063e+00	2.005735719988714028e+00	3.415889850271911943e+00	2.535410060103770036e+01	2.498023180270774191e+01
2.141617425540943476e+00	2.005313302452633284e+00	3.414787297458529380e+00	2.535176715438927530e+01	2.497967350357930627e+01
2.141037205705938362e+00	2.004957904167232741e+00	3.413845496532096124e+00	2.535152082823473663e+01	2.497912912645084305e+01
2.140457760013704913e+00	2.004532751659801715e+00	3.412962211375564436e+00	2.534668820027398795e+01	2.497886577463555824e+01
2.139879086401236474e+00	2.001529355303618640e+00	3.411865488523392109e+00	2.534579405872573687e+01	2.497615053238633820e+01
2.139301182813762470e+00	1.999017617309759132e+00	3.410982189479883520e+00	2.534485303319464222e+01	2.497587790491468596e+01
2.138724047204704437e+00	1.998875368106061812e+00	3.410926794276567975e+00	2.534194435851669525e+01	2.496806749888733279e+01
2.138147677535630731e+00	1.998004579257110391e+00	3.408476006327901597e+00	2.534132026988648434e+01	2.496748242912678606e+01
2.137572071776216553e+00	1.997324052281336471e+00	3.407492824702589740e+00	2.534131300199290848e+01	2.496731295642751647e+01
2.136997227904198215e+00	1.997120028119869994e+00	3.406761786868983233e+00	2.534007042315823810e+01	2.496688337393372237e+01
2.136423143905332278e+00	1.996553616810177623e+00	3.405594984827265304e+00	2.534000975212643070e+01	2.496437629942845504e+01
2.135849817773351145e+00	1.996366072441068118e+00	3.405501622578570142e+00	2.533807996702652687e+01	2.496352209298131442e+01
2.135277247509924425e+00	1.995777381114234528e+00	3.403773424296180572e+00	2.533796499766830834e+01	2.496161952616379054e+01
2.134705431124613639e+00	1.995657568969759543e+00	3.403624494961412950e+00	2.533794900910431735e+01	2.496001267933114320e+01
2.134134366634832247e+00	1.995513155528360061e+00	3.403562877754434002e+00	2.533775772628957412e+01	2.495985449165308268e+01
2.133564052065804351e+00	1.995047010313772518e+00	3.403299307761066039e+00	2.533555566530016989e+01	2.495795900532798228e+01
2.132994485450524280e+00	1.994856531248238474e+00	3.398999604601478985e+00	2.533464839798508805e+01	2.495737861998912877e+01
2.132425664829714851e+00	1.994605023605746430e+00	3.398978184146483450e+00	2.533338524143536574e+01	2.495595044929828177e+01
2.131857588251787394e+00	1.994233272814562863e+00	3.398563338743487261e+00	2.533233329282635182e+01	2.495406989259994290e+01
2.131290253772800902e+00	1.994008576930349053e+00	3.397680991149215401e+00	2.532620747472934752e+01	2.495355640688141108e+01
2.130723659456423835e+00	1.993330706236257965e+00	3.397265694216971443e+00	2.532603256926299906e+01	2.495014028643224435e+01
2.130157803373892822e+00	1.991594203184130052e+00	3.396769904197233458e+00	2.532478899789592930e+01	2.494946386441640840e+01
2.129592683603974024e+00	1.991329501049345918e+00	3.395334063109292089e+00	2.532368739198207308e+01	2.494902992778633077e+01
2.129028298232923166e+00	1.991038770812695535e+00	3.394576603674529736e+00	2.532354918054718240e+01	2.494757921932096778e+01
2.128464645354447793e+00	1.990926773902706781e+00	3.393904964502830968e+00	2.532299341551786043e+01	2.494648093672533662e+01
2.127901723069668627e+00	1.990857597466627160e+00	3.393726224402968672e+00	2.532254839228707866e+01	2.494557112187356651e+01
2.127339529487080050e+00	1.990220000236382125e+00	3.392815934403094591e+00	2.532137412013657851e+01	2.494525676740909859e+01
2.126778062722512352e+00	1.989575647613933906e+00	3.391565725863175285e+00	2.532129353197210975e+01	2.494361728539636047e+01
2.126217320899094432e+00	1.989414871846868049e+00	3.388692038828598374e+00	2.532051152477956890e+01	2.494258517515786622e+01
2.125657302147216487e+00	1.987502064289518477e+00	3.388653339903392236e+00	2.531758719900831522e+01	2.494214394751408292e+01
2.125098004604490498e+00	1.986868364168475232e+00	3.387504949813027189e+00	2.531734363999384030e+01	2.493951003042514714e+01
2.124539426415716026e+00	1.986500847750527488e+00	3.384617211630592148e+00	2.531695280840257212e+01	2.493486756435044427e+01
2.123981565732840249e+00	1.986420189667375880e+00	3.384141826230246064e+00	2.531458842794319253e+01	2.493390132719624575e+01
2.123424420714924654e+00	1.986310662396352678e+00	3.383517538490040888e+00	2.531249409456127353e+01	2.493333945259328388e+01
2.122867989528104626e+00	1.986257479460284081e+00	3.380037056794524819e+00	2.531053393607178492e+01	2.493145776464320917e+01
2.122312270345557028e+00	1.985552645737075572e+00	3.379916021702398687e+00	2.530950588982156546e+01	2.492731961540505026e+01
2.121757261347461565e+00	1.985478572377069373e+00	3.379545879425724486e+00	2.530891771630325593e+01	2.492693745442709030e+01
2.121202960720966590e+00	1.985195292552903279e+00	3.378223899890119064e+00	2.530597826547976226e+01	2.492469487256269645e+01
2.120649366660152246e+00	1.985079341109754258e+00	3.377990337202252391e+00	2.530477887555551320e+01	2.492373394545954568e+01
2.120096477365997156e+00	1.984947788398167656e+00	3.377851432911825214e+00	2.530395811329491806e+01	2.491762264857619513e+01
2.119544291046340234e+00	1.984864948789710537e+00	3.377851277969330379e+00	2.530346390031618142e+01	2.491736271021006033e+01
2.118992805915849598e+00	1.984549383452185900e+00	3.376733259175461743e+00	2.530269235114045401e+01	2.491469569188069855e+01
2.118442020195984377e+00	1.984100035957369279e+00	3.376338791186254351e+00	2.530093122636625935e+01	2.491424421848266135e+01
2.117891932114963627e+00	1.983806629449198944e+00	3.376270880231702520e+00	2.530044358987082376e+01	2.491411029047329606e+01
2.117342539907728138e+00	1.983762961838006600e+00	3.375416602093459506e+00	2.529942837580160386e+01	2.491336900175145530e+01
2.116793841815911570e+00	1.983719297025592132e+00	3.375002576173235624e+00	2.529926297988525619e+01	2.491287773770935488e+01
2.116245836087800924e+00	1.983317523320634157e+00	3.374273161618720707e+00	2.529634706650917053e+01	2.491281011819187796e+01
2.115698520978308572e+00	1.983254945365017896e+00	3.373921931916949113e+00	2.529431756838283718e+01	2.491093325282940896e+01
2.115151894748934502e+00	1.982846047361467079e+00	3.372143414612768453e+00	2.529235752591785058e+01	2.491015487171416254e+01
2.114605955667735682e+00	1.982340671273092436e+00	3.369449680503715516e+00	2.529214863533184499e+01	2.490991867547374738e+01
2.114060702009292747e+00	1.982153470949570728e+00	3.368657084226617915e+00	2.529145297959150795e+01	2.490935373640777684e+01
2.113516132054675367e+00	1.981581618315254145e+00	3.368500865556307566e+00	2.529102906588719080e+01	2.490685568030433927e+01
2.112972244091413376e+00	1.981563919002146568e+00	3.367755178831163487e+00	2.529003237168406315e+01	2.490618652231078656e+01
2.112429036413461247e+00	1.980335825659280236e+00	3.367601406655898799e+00	2.528860122526393894e+01	2.490551981766880019e+01
2.111886507321167450e+00	1.980036766545942628e+00	3.367357544816210080e+00	2.528791520747996557e+01	2.490231662685437897e+01
2.111344655121241587e+00	1.979884276790193853e+00	3.367288479320727390e+00	2.528649377374941309e+01	2.490166776171411556e+01
2.110803478126723753e+00	1.978624947179014493e+00	3.366673041100137098e+00	2.528512332923956407e+01	2.490063515677701744e+01
2.110262974656953450e+00	1.978511429811092404e+00	3.366329468128493652e+00	2.528295132500226572e+01	2.489412132361699648e+01
2.109723143037536275e+00	1.978427566590706510e+00	3.364506490232931135e+00	2.528234814384008189e+01	2.489370961639902902e+01
2.109183981600314173e+00	1.978337876020934916e+00	3.363562346054733254e+00	2.528224206260654228e+01	2.489284089081706952e+01
2.108645488683334346e+00	1.977763161535213365e+00	3.360190989572990450e+00	2.528185144893131309e+01	2.489016467873285166e+01
2.108107662630818613e+00	1.976711757255957824e+00	3.357511813288011293e+00	2.527777597463500214e+01	2.488776613820427386e+01
2.107570501793132767e+00	1.975613738345427972e+00	3.357354547406397938e+00	2.527626389556547792e+01	2.488766179183641114e+01
2.107034004526755044e+00	1.975499317029997703e+00	3.354327627327144512e+00	2.527593129907899794e+01	2.488752136183167352e+01
2.106498169194249037e+00	1.974454537107271257e+00	3.354074733551705823e+00	2.527046231497660855e+01	2.488701783272270873e+01
2.105962994164229496e+00	1.973438151728839740e+00	3.352816944705538038e+00	2.526891239416066881e+01	2.487989875320284128e+01
2.105428477811336574e+00	1.973397740871563055e+00	3.351079446093023773e+00	2.526593065502377300e+01	2.487971559138914657e+01
2.104894618516203852e+00	1.972516100101786352e+00	3.350214537164364348e+00	2.526577176302907191e+01	2.487570668883544300e+01
2.104361414665428143e+00	1.972153842613719510e+00	3.350182778072896106e+00	2.526532404065824267e+01	2.487541205753657891e+01
2.103828864651543729e+00	1.971839408368354363e+00	3.349586208290462608e+00	2.526465575433496369e+01	2.487175053912744715e+01
2.103296966872989504e+00	1.971266228800264697e+00	3.349484387313891531e+00	2.526315225730071745e+01	2.487143118255658791e+01
2.102765719734081884e+00	1.970784566776695446e+00	3.346383570490258030e+00	2.526244233823193852e+01	2.487131865555100418e+01
2.102235121644986382e+00	1.969553500793152168e+00	3.345816070265429154e+00	2.526194902824106236e+01	2.487094303010634988e+01
2.101705171021688301e+00	1.969314373026011644e+00	3.344220784969542670e+00	2.526044561676529554e+01	2.487075997093921842e+01
2.101175866285964311e+00	1.969100021961291969e+00	3.343990605082902690e+00	2.525829664280698239e+01	2.486748062775138735e+01
2.100647205865354472e+00	1.969058937101715312e+00	3.342290527392568045e+00	2.525788993818365924e+01	2.486534161733984050e+01
2.100119188193135145e+00	1.968964665331724095e+00	3.340808109919829239e+00	2.525675174482658036e+01	2.486376072710604745e+01
2.099591811708289235e+00	1.968101639473577080e+00	3.338365173284816301e+00	2.525581943500385407e+01	2.486332237800494127e+01
2.099065074855479995e+00	1.967441578807306524e+00	3.338289437467414356e+00	2.525577459754294196e+01	2.486140363641660045e+01
2.098538976085022600e+00	1.966322161373870614e+00	3.338218252584494561e+00	2.525536811977247353e+01	2.486081460082820627e+01
2.098013513852858392e+00	1.966089914104105940e+00	3.333379342649587240e+00	2.525471792053986420e+01	2.486030888709322895e+01
2.097488686620524678e+00	1.965950142519064414e+00	3.332530320932207246e+00	2.525301260678404347e+01	2.485981545560584749e+01
2.096964492855131201e+00	1.965303939673266553e+00	3.331477290647895995e+00	2.525009608501757796e+01	2.485689763651451045e+01
2.096440931029331267e+00	1.962325033974490651e+00	3.330571211681818244e+00	2.524963282352124949e+01	2.485484915807569450e+01
2.095917999621293770e+00	1.962103340678749586e+00	3.328239532150508495e+00	2.524851783090826984e+01	2.485362980282273071e+01
2.095395697114680988e+00	1.960478209822648976e+00	3.327017117378832101e+00	2.524814655725514001e+01	2.485281260140534343e+01
2.094874021998617053e+00	1.960152787158304655e+00	3.325579568677286435e+00	2.524792362117995026e+01	2.484310113379678242e+01
2.094352972767666188e+00	1.959932274090558924e+00	3.324665093944641825e+00	2.524661768028324715e+01	2.483420299584579638e+01
2.093832547921802956e+00	1.959493988897692329e+00	3.323761236606386227e+00	2.524455225948243609e+01	2.483371462609141034e+01
2.093312745966388277e+00	1.959457902496958726e+00	3.323251586351594344e+00	2.524399691820004676e+01	2.483365955407822057e+01
2.092793565412145007e+00	1.959029372092698118e+00	3.323195141743974457e+00	2.524242487922585454e+01	2.483320321865436853e+01
2.092275004775128178e+00	1.958553369111187603e+00	3.320132540545816635e+00	2.524176602410963355e+01	2.483229594274328278e+01
2.091757062576704573e+00	1.957166128904584301e+00	3.319734482946866905e+00	2.524152194499126267e+01	2.483210297953806034e+01
2.091239737343523419e+00	1.957006550819875956e+00	3.317544160378091966e+00	2.524136779505241535e+01	2.483119005523519718e+01
2.090723027607492845e+00	1.956498638674041057e+00	3.316138997510323261e+00	2.523930054340052465e+01	2.483058864526002907e+01
2.090206931905755461e+00	1.956315421045456304e+00	3.315556123398880839e+00	2.523854443040337614e+01	2.482994641288926729e+01
2.089691448780662597e+00	1.955570684581522389e+00	3.314621737248109046e+00	2.523525015126969606e+01	2.482912532068967693e+01
2.089176576779749883e+00	1.955161919893365186e+00	3.314507525509669428e+00	2.523229357856024180e+01	2.482848261144256341e+01
2.088662314455712377e+00	1.955087791101737471e+00	3.312625888258354578e+00	2.522965904058903774e+01	2.482383526333184065e+01
2.088148660366381471e+00	1.954725626872948929e+00	3.312403706500871348e+00	2.522856798461480921e+01	2.482331192995566838e+01
2.087635613074698249e+00	1.952273093700266138e+00	3.311235202773557429e+00	2.522753108847650338e+01	2.482330849826881902e+01
2.087123171148691281e+00	1.951499356981085675e+00	3.311071326546502380e+00	2.522489643391637770e+01	2.482272234375595943e+01
2.086611333161452198e+00	1.950271164354844267e+00	3.309402469266274238e+00	2.522458742629108386e+01	2.481902017694945428e+01
2.086100097691112154e+00	1.950140570116176475e+00	3.309149119495010893e+00	2.522344679938575140e+01	2.481631831538860666e+01
2.085589463320816961e+00	1.949863123796364839e+00	3.308821078832427709e+00	2.522116769464322061e+01	2.481191840879357713e+01
2.085079428638704879e+00	1.949444479995721347e+00	3.307695211472005514e+00	2.522107467821907534e+01	2.481181805874611257e+01
2.084569992237881753e+00	1.948976617120029786e+00	3.305820787263872518e+00	2.521904298242084508e+01	2.481174885217138382e+01
2.084061152716399690e+00	1.948523831863810951e+00	3.303791172027237266e+00	2.521893511247020569e+01	2.481058904858961611e+01
2.083552908677232196e+00	1.948404720303785309e+00	3.303330146217863472e+00	2.521644522644037423e+01	2.481045705895274978e+01
2.083045258728251525e+00	1.948203487696437142e+00	3.302693784490062789e+00	2.521578114819398309e+01	2.480808202025765752e+01
2.082538201482206919e+00	1.946821494562741561e+00	3.299458862652204783e+00	2.521427757825425786e+01	2.480713495453829509e+01
2.082031735556699292e+00	1.946677246269531203e+00	3.298909605731566330e+00	2.521194494825915555e+01	2.480522743438974587e+01
2.081525859574162585e+00	1.946520163065224907e+00	3.298835664766224696e+00	2.520964124817997032e+01	2.480493712818271845e+01
2.081020572161837112e+00	1.946451888910214700e+00	3.296643503515724660e+00	2.520820676530221149e+01	2.480416054494848410e+01
2.080515871951750029e+00	1.946440137183802932e+00	3.295359313164558213e+00	2.520724062461814441e+01	2.480289238089388348e+01
2.080011757580692233e+00	1.946309852127284357e+00	3.290356318177199313e+00	2.520718197987648779e+01	2.480220843505802719e+01
2.079508227690195277e+00	1.945953088546595211e+00	3.290054485830958164e+00	2.520518545253183262e+01	2.480111999000828149e+01
2.079005280926511823e+00	1.943579672431624994e+00	3.288452194343202795e+00	2.520507416662666955e+01	2.480076506350714638e+01
2.078502915940590778e+00	1.943408740443978377e+00	3.287693873037131453e+00	2.520311794638222480e+01	2.480073156822749425e+01
2.078001131388058198e+00	1.943262521173189983e+00	3.287554480910797494e+00	2.520016247178314828e+01	2.479930810617682013e+01
2.077499925929194635e+00	1.943211519615527072e+00	3.287500502862013896e+00	2.519969154948365642e+01	2.479850015619205195e+01
2.076999298228912938e+00	1.943121576919727866e+00	3.285755034770263538e+00	2.519608443649546103e+01	2.479489571414124072e+01
2.076499246956738265e+00	1.942250650672829204e+00	3.285417433768904605e+00	2.519295859236714108e+01	2.479434541017598193e+01
2.075999770786786325e+00	1.941144742500533926e+00	3.281844009448208865e+00	2.519173425196731486e+01	2.479324786179233797e+01
2.075500868397741616e+00	1.941121653554350512e+00	3.281580528805285724e+00	2.518794340525392172e+01	2.479253775905124257e+01
2.075002538472837887e+00	1.940817129676524422e+00	3.281269909235979387e+00	2.518335048677349874e+01	2.479237597088252443e+01
2.074504779699835044e+00	1.940682856332082373e+00	3.279130465046192100e+00	2.518214143418734707e+01	2.479059479151928613e+01
2.074007590771001830e+00	1.940480314404795514e+00	3.278856821867387694e+00	2.517681693250408159e+01	2.478852921266904374e+01
2.073510970383091845e+00	1.940049660735827075e+00	3.278525385374600809e+00	2.517668029675467878e+01	2.478839975978923249e+01
2.073014917237324006e+00	1.939525106545356259e+00	3.278502807495215610e+00	2.517658208070253423e+01	2.478827866660116896e+01
2.072519430039364341e+00	1.939472092557503302e+00	3.278038678585905252e+00	2.517497591442741012e+01	2.478417354600613720e+01
2.072024507499302448e+00	1.939244160410672047e+00	3.277505982022670850e+00	2.517264695806618846e+01	2.478307953778412198e+01
2.071530148331632848e+00	1.938712841076255078e+00	3.276396976017378115e+00	2.517255932615463010e+01	2.477892364757765264e+01
2.071036351255236330e+00	1.937740677208542595e+00	3.275505231224205893e+00	2.517238173669886336e+01	2.477848662943568314e+01
2.070543114993356859e+00	1.937296603280799001e+00	3.274041831080311660e+00	2.517020103724098945e+01	2.477625701519189860e+01
2.070050438273585147e+00	1.935706298236615552e+00	3.273946409193202012e+00	2.516764535793741331e+01	2.477475139531810555e+01
2.069558319827836446e+00	1.935229189185306842e+00	3.270924937509942509e+00	2.516553546723602608e+01	2.477395170645987577e+01
2.069066758392331895e+00	1.934985099115341667e+00	3.270858800536168065e+00	2.516541771157625362e+01	2.477362568594269732e+01
2.068575752707579429e+00	1.934981864360344250e+00	3.269870285550378508e+00	2.516319101793597213e+01	2.477323162108031696e+01
2.068085301518354235e+00	1.934812441902448610e+00	3.269635493214190891e+00	2.516280806833509232e+01	2.477205436589093068e+01
2.067595403573678325e+00	1.934643026588016124e+00	3.269354088993810858e+00	2.516148326873025454e+01	2.477093038196234076e+01
2.067106057626803661e+00	1.933924288082684573e+00	3.268852862742970711e+00	2.516119714157227705e+01	2.477012596195879013e+01
2.066617262435191282e+00	1.933408911171834665e+00	3.268205046938447378e+00	2.516006443768769785e+01	2.476972126126473128e+01
2.066129016760492210e+00	1.932076855349043276e+00	3.267604447719016036e+00	2.515951326729922144e+01	2.476830835568550881e+01
2.065641319368530127e+00	1.930341788732052200e+00	3.266980364771470136e+00	2.515626062649288386e+01	2.476630808143567819e+01
2.065154169029281839e+00	1.930259698081160824e+00	3.265550623901817051e+00	2.515390794226084381e+01	2.476550370499575848e+01
2.064667564516858622e+00	1.928766933464609590e+00	3.264233517452819644e+00	2.515259290822727678e+01	2.476510955412917880e+01
2.064181504609487128e+00	1.928749015770623076e+00	3.264107201910964928e+00	2.515112962383674144e+01	2.476464859389842843e+01
2.063695988089492950e+00	1.928607781244639607e+00	3.262193656706949163e+00	2.514945829039280412e+01	2.476431080913238247e+01
2.063211013743279754e+00	1.928502489275599530e+00	3.261922377309845356e+00	2.514474583070570546e+01	2.476168938969161815e+01
2.062726580361312845e+00	1.927699514111464563e+00	3.261741709139404755e+00	2.514312866570337235e+01	2.475989623351396318e+01
2.062242686738100517e+00	1.927620535056764339e+00	3.261655617319813683e+00	2.514143885551762025e+01	2.475812448248164088e+01
2.061759331672176287e+00	1.927104855256486227e+00	3.260818800680152840e+00	2.514099943699545747e+01	2.475785635591826050e+01
2.061276513966079804e+00	1.926470962474138737e+00	3.260327227991926868e+00	2.513700636971092450e+01	2.475488400875363126e+01
2.060794232426341743e+00	1.926310524148873826e+00	3.257687159744418359e+00	2.513698399707733344e+01	2.475476854324073628e+01
2.060312485863463383e+00	1.926148964041753731e+00	3.257403375026032055e+00	2.513634757016735222e+01	2.475390031599105001e+01
2.059831273091899284e+00	1.925310567238571080e+00	3.252921222771573806e+00	2.513217994947918754e+01	2.475347923729593802e+01
2.059350592930041746e+00	1.924608691057612120e+00	3.252694703095722506e+00	2.513042621197522308e+01	2.475347093509704877e+01
2.058870444200201710e+00	1.924120161588504407e+00	3.252121301092601779e+00	2.512730775476688549e+01	2.475326479979249683e+01
2.058390825728591889e+00	1.923964880787845555e+00	3.252115485469736278e+00	2.512419865274750919e+01	2.475239901579035617e+01
2.057911736345309883e+00	1.923385668436995877e+00	3.250816582142640687e+00	2.511822610926747146e+01	2.474589801074345274e+01
2.057433174884319982e+00	1.923332855188670365e+00	3.249891644861461870e+00	2.511714714169102791e+01	2.474560367388061266e+01
2.056955140183437614e+00	1.923296030064597373e+00	3.248402287320929727e+00	2.511649194193295642e+01	2.474462870860114450e+01
2.056477631084311142e+00	1.922658270337233466e+00	3.248120670746089900e+00	2.511471589877409016e+01	2.474445304144999369e+01
2.056000646432406764e+00	1.922525483979485195e+00	3.247286416635466022e+00	2.511400149698696183e+01	2.474296234180950549e+01
2.055524185076988530e+00	1.921908745614645975e+00	3.247016802690847470e+00	2.510975672459301578e+01	2.473956381471797883e+01
2.055048245871105905e+00	1.921464847270770937e+00	3.246628505532267006e+00	2.510785598826050347e+01	2.473919400557415571e+01
2.054572827671573343e+00	1.920595035930271477e+00	3.245646697082382737e+00	2.510723267268970105e+01	2.473683566857528149e+01
2.054097929338956519e+00	1.919005674640865466e+00	3.243537157139555038e+00	2.510663413212786921e+01	2.473651009476001050e+01
2.053623549737554566e+00	1.918964435982580374e+00	3.241498126987472084e+00	2.510649212697225963e+01	2.473534584595585528e+01
2.053149687735383644e+00	1.918276141413117752e+00	3.241386709760816220e+00	2.510591553424961475e+01	2.473478588054445737e+01
2.052676342204162285e+00	1.917703275083022518e+00	3.240396865983730557e+00	2.510408668901389717e+01	2.472668310966284722e+01
2.052203512019293630e+00	1.917451628081719983e+00	3.240304619419361654e+00	2.510275318373027886e+01	2.472391742408699500e+01
2.051731196059849438e+00	1.917329901809477599e+00	3.236059689100737824e+00	2.510127762428879450e+01	2.472375882657430068e+01
2.051259393208555881e+00	1.915888793974666271e+00	3.236012213990518749e+00	2.510108417223875321e+01	2.471865100427869066e+01
2.050788102351775777e+00	1.915373522190272570e+00	3.234552435044336427e+00	2.509941726073743595e+01	2.471793102482554971e+01
2.050317322379493046e+00	1.915229125689428713e+00	3.234522796920792143e+00	2.509864503375490230e+01	2.471726621126692791e+01
2.049847052185298057e+00	1.915162905915732905e+00	3.233710149889260421e+00	2.509813256623313649e+01	2.471686344332654173e+01
2.049377290666372087e+00	1.914763498000727759e+00	3.223144470408156437e+00	2.509587274511336119e+01	2.471574339183415958e+01
2.048908036723470438e+00	1.914498397805627139e+00	3.223023085568851975e+00	2.509273042393212094e+01	2.471548088147778444e+01
2.048439289260907792e+00	1.914365094191859074e+00	3.222945271111556043e+00	2.509125376564459842e+01	2.471513756666239203e+01
2.047971047186542659e+00	1.914080753234053356e+00	3.222800593406405234e+00	2.509027041655815182e+01	2.471332716842399435e+01
2.047503309411763173e+00	1.913835164282478907e+00	3.222499754331156652e+00	2.509005431753848470e+01	2.471211521947171619e+01
2.047036074851469767e+00	1.913802174534566580e+00	3.219413345118735226e+00	2.508947028957122072e+01	2.471142793105061486e+01
2.046569342424062299e+00	1.913240776890889672e+00	3.219289483617697289e+00	2.508764283879705914e+01	2.470765467398177506e+01
2.046103111051423618e+00	1.913216466220044376e+00	3.215674905816154450e+00	2.508624375692793507e+01	2.470523985324936334e+01
2.045637379658904909e+00	1.912304829600518508e+00	3.213454316850654191e+00	2.508346567945837435e+01	2.470135682579893199e+01
2.045172147175311483e+00	1.911590906811367008e+00	3.213075009728765252e+00	2.508046883613205225e+01	2.469774424251839307e+01
2.044707412532887236e+00	1.911569412789826172e+00	3.209582321090933110e+00	2.507826235989080743e+01	2.469712038586974501e+01
2.044243174667299545e+00	1.911213214819711403e+00	3.209111848176558368e+00	2.507498559781337022e+01	2.469707924887304884e+01
2.043779432517626393e+00	1.911004602378490791e+00	3.208808140453228930e+00	2.507355761552744511e+01	2.469700088762841261e+01
2.043316185026340381e+00	1.910729780157206514e+00	3.208465218108628836e+00	2.507249178003724666e+01	2.469380189156225924e+01
2.042853431139294074e+00	1.908947989615623397e+00	3.208236003689468152e+00	2.507156735855888385e+01	2.469128424188999560e+01
2.042391169805706230e+00	1.908476181986879627e+00	3.208114323843911375e+00	2.506969482109617786e+01	2.468947786607917649e+01
2.041929399978148041e+00	1.908371359362886821e+00	3.206422446436862028e+00	2.506908546650719671e+01	2.468706112517883611e+01
2.041468120612527581e+00	1.908152899303921179e+00	3.204850393025103550e+00	2.506885374107018194e+01	2.468358235089202068e+01
2.041007330668076492e+00	1.907975530698419409e+00	3.203492604329462257e+00	2.506843090713658029e+01	2.468357374524737580e+01
2.040547029107335764e+00	1.907240782446899763e+00	3.203315414640107051e+00	2.506810388440259274e+01	2.468210922621217307e+01
2.040087214896141976e+00	1.907156958655271239e+00	3.201743182150364131e+00	2.506724371261869777e+01	2.467930719672007100e+01
2.039627887003612194e+00	1.906939634745838053e+00	3.201478560330598633e+00	2.506256828721226526e+01	2.467555325859429516e+01
2.039169044402131536e+00	1.905824418205498194e+00	3.201391474866788212e+00	2.506043586544092960e+01	2.466943021612831188e+01
2.038710686067338518e+00	1.905129050996245521e+00	3.200780630023836171e+00	2.506012640754270038e+01	2.466662652016376356e+01
2.038252810978112173e+00	1.904972687901845596e+00	3.200397926452184016e+00	2.505830283684701953e+01	2.466564950379614274e+01
2.037795418116556956e+00	1.904100977075859236e+00	3.199014718345700725e+00	2.505782183260731699e+01	2.466375381469725525e+01
2.037338506467991195e+00	1.904003052747744729e+00	3.198886094577052752e+00	2.505728668049353303e+01	2.466354266806346729e+01
2.036882075020930660e+00	1.903455940844555716e+00	3.198849083383452641e+00	2.505661864819381890e+01	2.466297393812212846e+01
2.036426122767078351e+00	1.903323833039529678e+00	3.198480829990786756e+00	2.505376446340886076e+01	2.466262460291222425e+01
2.035970648701309837e+00	1.903297220531587453e+00	3.198220773053504828e+00	2.505306235747941557e+01	2.466105010605978620e+01
2.035515651821658611e+00	1.901876156396766326e+00	3.197631878098936564e+00	2.505240811208914664e+01	2.465745249617474855e+01
2.035061131129304979e+00	1.900975049383156978e+00	3.196919692364601051e+00	2.505028468182785062e+01	2.465679030622603918e+01
2.034607085628561407e+00	1.900449767243945098e+00	3.196357526158131179e+00	2.504811425896355104e+01	2.465571189506652061e+01
2.034153514326860535e+00	1.900368670011032268e+00	3.195621312419916649e+00	2.504666614725814711e+01	2.465559908943360767e+01
2.033700416234741404e+00	1.900317801444788790e+00	3.189932131509999103e+00	2.504520045503792502e+01	2.465466086590054928e+01
2.033247790365836583e+00	1.899705449715741290e+00	3.189353929707304580e+00	2.504346775992525664e+01	2.465209849104819284e+01
2.032795635736859730e+00	1.899400301969266902e+00	3.188223060477946014e+00	2.504209402831508768e+01	2.465137311696656752e+01
2.032343951367591828e+00	1.898949379541366111e+00	3.186720074450970497e+00	2.503910620644567686e+01	2.465069068749179948e+01
2.031892736280870526e+00	1.898697832338360314e+00	3.185627057375301607e+00	2.503870089412689381e+01	2.465063905119182053e+01
2.031441989502574152e+00	1.898067964092423399e+00	3.185367369937318394e+00	2.503730938763241909e+01	2.465055168365120863e+01
2.030991710061612388e+00	1.897430579555055008e+00	3.185134696574188684e+00	2.503483315157485123e+01	2.464715455108777320e+01
2.030541896989911610e+00	1.897429181810257326e+00	3.183619038991456929e+00	2.503136600547082580e+01	2.464685404449051731e+01
2.030092549322403350e+00	1.896967278589281491e+00	3.180881615305261700e+00	2.503057599024038993e+01	2.464649777448492429e+01
2.029643666097011412e+00	1.896551675974404549e+00	3.180267040639220610e+00	2.502872173184283966e+01	2.464593815626470885e+01
2.029195246354639437e+00	1.895164107905889628e+00	3.180160670930035849e+00	2.502798740710808545e+01	2.464127719810884543e+01
2.028747289139159804e+00	1.893893616235807764e+00	3.179469387790716084e+00	2.502412192665153867e+01	2.463983851211055409e+01
2.028299793497399861e+00	1.893795276783858839e+00	3.179180868609079447e+00	2.502356946080237776e+01	2.463933464766556014e+01
2.027852758479130379e+00	1.893674842056282559e+00	3.177677275366447507e+00	2.501926027941762598e+01	2.463646954607589734e+01
2.027406183137053119e+00	1.893498127441338719e+00	3.177026159767700975e+00	2.501901671741343236e+01	2.463633049045072809e+01
2.026960066526789284e+00	1.893127650685708874e+00	3.176992477267416959e+00	2.501768585344498774e+01	2.463408185536499673e+01
2.026514407706867971e+00	1.892740971555696428e+00	3.175587133112166782e+00	2.501725416007223401e+01	2.463337221746599326e+01
2.026069205738713297e+00	1.891176917843927274e+00	3.174644950145421252e+00	2.501243901679738713e+01	2.463274340587842914e+01
2.025624459686631962e+00	1.891059323204260956e+00	3.174198673747389066e+00	2.501006558288673531e+01	2.462953005845603727e+01
2.025180168617803478e+00	1.890699807537691735e+00	3.173749736357542428e+00	2.500988253838044528e+01	2.462949094838485919e+01
2.024736331602266848e+00	1.890603121638186446e+00	3.173488595852326011e+00	2.500922303991299245e+01	2.462731395854453709e+01
2.024292947712909907e+00	1.890598468020172618e+00	3.173215952427054010e+00	2.500662523650220237e+01	2.462339200128199934e+01
2.023850016025456444e+00	1.889726939310822695e+00	3.173025113826458909e+00	2.500597384504930787e+01	2.462218555568936296e+01
2.023407535618455100e+00	1.889056145736459413e+00	3.169669486001233771e+00	2.499975184608632972e+01	2.461731961251189205e+01
2.022965505573269152e+00	1.887909472933901212e+00	3.169441240956206052e+00	2.499766232180562042e+01	2.461670523848166070e+01
2.022523924974063192e+00	1.887693905435358532e+00	3.168891688515941496e+00	2.499757072314628203e+01	2.461649093591642767e+01
2.022082792907793358e+00	1.887682042459714937e+00	3.167869252425494775e+00	2.499694364965031923e+01	2.461507412652979454e+01
2.021642108464193566e+00	1.887631699902117655e+00	3.167525394632737967e+00	2.499475223941239577e+01	2.461490176950704978e+01
2.021201870735767958e+00	1.887549437693004650e+00	3.167429227174819228e+00	2.499256041173891063e+01	2.461428469181012346e+01
2.020762078817776697e+00	1.887264414195950923e+00	3.167188282289514323e+00	2.499102410817238251e+01	2.461353887117043371e+01
2.020322731808225303e+00	1.886234477014634869e+00	3.166238452782373702e+00	2.498991310116058528e+01	2.461163226826344186e+01
2.019883828807854886e+00	1.885904258237878439e+00	3.165996190750130612e+00	2.498920760429569654e+01	2.460986916347137665e+01
2.019445368920129713e+00	1.885875045513872417e+00	3.165437698398756883e+00	2.498907002466712513e+01	2.460941694497599741e+01
2.019007351251226101e+00	1.885773781966963547e+00	3.161041697523878646e+00	2.498861167177005882e+01	2.460419972847302361e+01
2.018569774910023540e+00	1.885463111352893684e+00	3.160782279296652675e+00	2.498858105591384771e+01	2.460290407819665859e+01
2.018132639008091367e+00	1.885294130062860063e+00	3.160534684632107183e+00	2.498596221472978129e+01	2.460132158850269590e+01
2.017695942659679442e+00	1.885085341837252404e+00	3.158807531780148725e+00	2.498283141753806902e+01	2.459869855962688945e+01
2.017259684981706158e+00	1.884944121575492959e+00	3.158067426132219691e+00	2.498195633422415440e+01	2.459634261865457106e+01
2.016823865093749113e+00	1.884924312231218035e+00	3.155876346665728693e+00	2.498116707738806852e+01	2.459555494615221960e+01
2.016388482118033565e+00	1.884855573686190056e+00	3.153822729711871276e+00	2.497889802486587030e+01	2.459438175006692617e+01
2.015953535179422662e+00	1.883956469808894418e+00	3.153118061215119727e+00	2.497736541428110613e+01	2.459387717551325281e+01
2.015519023405405008e+00	1.882649282555012071e+00	3.153116006784387526e+00	2.497607879164822009e+01	2.459257409687630869e+01
2.015084945926086224e+00	1.882054301663377061e+00	3.152370112782011624e+00	2.497360584363040559e+01	2.459238268607722233e+01
2.014651301874177847e+00	1.881643156693945107e+00	3.152363675882092320e+00	2.497288607556862061e+01	2.459235813295695650e+01
2.014218090384986670e+00	1.881273095812298290e+00	3.151222112096862649e+00	2.497256983932529906e+01	2.458738658248840991e+01
2.013785310596404532e+00	1.880653063492897736e+00	3.150729655112399996e+00	2.497127315969569494e+01	2.458226333597621860e+01
2.013352961648897210e+00	1.880643961327950198e+00	3.150419425970178100e+00	2.496905408687285544e+01	2.458068248797977873e+01
2.012921042685496431e+00	1.880530562624061597e+00	3.150135399511218015e+00	2.496784277374936778e+01	2.457710869042793078e+01
2.012489552851786989e+00	1.880033699142000359e+00	3.149134926087094666e+00	2.496711595530136307e+01	2.457706183436328828e+01
2.012058491295898310e+00	1.879690479890005372e+00	3.148194027224231029e+00	2.496708874290565916e+01	2.457636649214861180e+01
2.011627857168494238e+00	1.879583782307787443e+00	3.147139654247208540e+00	2.496664421918127630e+01	2.457636080584586225e+01
2.011197649622762373e+00	1.879084253921637693e+00	3.147105364824098750e+00	2.496357432241066121e+01	2.457250479332462589e+01
2.010767867814403864e+00	1.878790445689400457e+00	3.146542244435176716e+00	2.496316956332010051e+01	2.457242524062861833e+01
2.010338510901624520e+00	1.877971945266531995e+00	3.146269231596461768e+00	2.496215245873433375e+01	2.457180754161188929e+01
2.009909578045124601e+00	1.877464021620009138e+00	3.146125436053500479e+00	2.496026658312513291e+01	2.457174257402988005e+01
2.009481068408087712e+00	1.876774395585926625e+00	3.145817798815312649e+00	2.495623879614845464e+01	2.456956899345595247e+01
2.009052981156173256e+00	1.875797139849099349e+00	3.144675149816364979e+00	2.495322549451214300e+01	2.456643341501550992e+01
2.008625315457504446e+00	1.875715818277493785e+00	3.144547816488472591e+00	2.495303954893750387e+01	2.456414771552076459e+01
2.008198070482660302e+00	1.875696511845043934e+00	3.144383308067313809e+00	2.495162697391677042e+01	2.456073109140422162e+01
2.007771245404665006e+00	1.875352714762991813e+00	3.144257968437929041e+00	2.495048203617985294e+01	2.456050583782790042e+01
2.007344839398978564e+00	1.874741972767417719e+00	3.143615721174103594e+00	2.495015100339021430e+01	2.456012569996934758e+01
2.006918851643487489e+00	1.874725278186808008e+00	3.143556410298128156e+00	2.494892842243692499e+01	2.455901555570946115e+01
2.006493281318494581e+00	1.874231634287802040e+00	3.142644209648804754e+00	2.494605093122498118e+01	2.455795151674872656e+01
2.006068127606710938e+00	1.873905314225560392e+00	3.142583336385217585e+00	2.494594941821554102e+01	2.455586190520848433e+01
2.005643389693244849e+00	1.873222504144361755e+00	3.140744085158925447e+00	2.494572721971615437e+01	2.455474816618906786e+01
2.005219066765592917e+00	1.872751423544841920e+00	3.140254149219692259e+00	2.494524957822642719e+01	2.455408279483701151e+01
2.004795158013631617e+00	1.872483176173925346e+00	3.140037100106269463e+00	2.494408907578260326e+01	2.455325830383496921e+01
2.004371662629607531e+00	1.872039869725151906e+00	3.138472326968145598e+00	2.494401282823595878e+01	2.455284912598645164e+01
2.003948579808126684e+00	1.871994786646065556e+00	3.137302944785206993e+00	2.494128931872656452e+01	2.455278379656289189e+01
2.003525908746147888e+00	1.871923437967979664e+00	3.137086947307114571e+00	2.493901919721542981e+01	2.455239205071207564e+01
2.003103648642972079e+00	1.871378249923655979e+00	3.136546685868315087e+00	2.493851619981242251e+01	2.455198714213443978e+01
2.002681798700232552e+00	1.871304216532052589e+00	3.135789907302560575e+00	2.493790005115279129e+01	2.455155465597347586e+01
2.002260358121888295e+00	1.871225155469901313e+00	3.135476540486777708e+00	2.493755006146133724e+01	2.455136874306523254e+01
2.001839326114212447e+00	1.871117226284834567e+00	3.135387283402709446e+00	2.493490741472532690e+01	2.455087677399918178e+01
2.001418701885784301e+00	1.870786052133752930e+00	3.132981371391386549e+00	2.493421580200297072e+01	2.455065908972689215e+01
2.000998484647481312e+00	1.870769467987114520e+00	3.132885620042685559e+00	2.493413847221983559e+01	2.454989419639614212e+01
2.000578673612468439e+00	1.870762916224289585e+00	3.132235967289024536e+00	2.493194427975361549e+01	2.454681660291888434e+01
2.000159267996190593e+00	1.870760597453376972e+00	3.131758791724718716e+00	2.493112929683772094e+01	2.454383281124997396e+01


==> gaussian_m=200_r=5_sigma=1_00_x=4_00_n=200_noise=gaussian.dat <==
t	refactor_mse	refactor_mse_std	JL_mse	JL_mse_std	tsvd_mse	tsvd_mse_std	refactor_mse_full	refactor_mse_full_std	JL_mse_full	JL_mse_full_std	refactor_mse_corr	refactor_mse_corr_std
20.0	5.7451166923	0.215372840636	5.75360867756	0.223373414798	10.7740919054	0.306252632974	5.48790240832	0.20967013963	5.49784400023	0.221919033935	5.7451166923	0.215372840636
25.0	5.89790029028	0.267515151064	5.96875670117	0.312306916768	10.8270687153	0.338505663298	5.65930877298	0.259592262006	5.73200466465	0.305579832376	5.89790029028	0.267515151064
30.0	6.04381664094	0.284763082294	6.132936572	0.373749714103	10.8589146895	0.374397441363	5.80304252473	0.274852987456	5.89823502421	0.377289660137	6.03774255551	0.280737159439
34.0	6.10577349954	0.24826589398	6.21003422562	0.279607839515	10.7526297772	0.349916157376	5.86804699116	0.2430190396	5.980477584	0.28540843943	6.10577349954	0.24826589398
39.0	6.27838928522	0.279999626415	6.41976107612	0.33817079966	10.7878839746	0.367192759046	6.04705326158	0.265992187457	6.19672445076	0.328896262256	6.27838928522	0.279999626415
44.0	6.39354443562	0.283098283805	6.62380804247	0.331012903564	10.7935818413	0.308979748815	6.17282699004	0.274336182859	6.41728580964	0.345180543589	6.39344146485	0.283115958812
48.0	6.43762876715	0.248124367078	6.75540424709	0.390988711593	10.6594032083	0.285138907664	6.20950188129	0.263972505444	6.55399236769	0.409460433385	6.44766886791	0.249770092143
53.0	6.65955021674	0.260936613338	7.01437369177	0.349883687593	10.7988634696	0.334455781578	6.43204496564	0.254413998652	6.81690102838	0.365007038837	6.65900234015	0.260726380519
57.0	6.76169723683	0.298532941272	7.1443151558	0.325855892728	10.8024375081	0.424581622493	6.54878859617	0.281539954132	6.95368068563	0.32439055069	6.77000645816	0.30468357826
62.0	6.86244689203	0.335919986131	7.28648389959	0.378540049366	10.6853750808	0.387431359867	6.67274711361	0.31722188171	7.12184246837	0.36245358012	6.86577497816	0.334865873342
67.0	7.00715206555	0.347641790143	7.5915903378	0.486753722767	10.7875853058	0.342784078752	6.83841618431	0.344912326274	7.46743755121	0.501804585753	7.02586130574	0.350552368897
71.0	7.13160474118	0.301797949169	7.66073370685	0.450069791521	10.6709172007	0.351382959518	6.94647317126	0.289117962835	7.51199150416	0.459866017779	7.13935988363	0.301788436943
76.0	7.35380655033	0.309137259529	8.01123530352	0.497588739616	10.7702659847	0.397657186713	7.19408277623	0.303388336227	7.89286628277	0.524351926939	7.35343736265	0.313413307996
80.0	7.40208729486	0.280139618589	8.08929206533	0.353612283614	10.7319112057	0.349926903403	7.24134630031	0.292550669852	7.97704757964	0.363973829445	7.42035470991	0.286951673113
85.0	7.66958231994	0.26086046933	8.46646883669	0.45894657243	10.7921742256	0.351675208855	7.51398843757	0.252570885949	8.36251718501	0.473097098538	7.67355975577	0.270978106909
90.0	7.66725699476	0.296617349511	8.60040946633	0.489061859345	10.6976579526	0.357360432392	7.51837017813	0.294462667028	8.50559910562	0.519183898212	7.66515584513	0.285929997532
94.0	7.81731749553	0.314413159633	8.73097767749	0.53493946737	10.728795175	0.324518351969	7.67571296089	0.315272961118	8.65415684923	0.559041792207	7.83740729804	0.334071617987
99.0	7.99567236351	0.254827251666	9.09556772208	0.330486745881	10.7688842446	0.314821309719	7.86143873782	0.260181472546	9.03876091301	0.361635798926	8.00893198423	0.270234000584
104.0	8.17077184074	0.345967570795	9.24401759661	0.552443096186	10.7313416334	0.355367601347	8.04049165334	0.340199836575	9.18822579463	0.57391675868	8.17374991504	0.331469898599
108.0	8.38393028318	0.332140491695	9.44331288845	0.430970752616	10.8642996564	0.362484840434	8.25914031128	0.327256387066	9.38443060928	0.436822961183	8.3803572632	0.339976481299
113.0	8.56158110728	0.338022405275	9.67189581555	0.471291423207	10.8399236869	0.323436959884	8.43407054525	0.342501907784	9.62588097821	0.500185057131	8.55409296353	0.328372030717
117.0	8.54231745399	0.363868257914	9.67469087076	0.485838947722	10.7197901388	0.349430161049	8.42664975669	0.367148624272	9.64007196898	0.49838605068	8.5420922974	0.36074251322
122.0	8.72659603952	0.376458517323	9.94609217547	0.552682993063	10.7427190864	0.381720279981	8.64008488701	0.382098738233	9.94266522141	0.584821095113	8.72913664997	0.370443945398
127.0	8.85577005299	0.299829907323	10.1511940771	0.472135789341	10.7676616672	0.326492275544	8.75490308678	0.296838197603	10.139532669	0.487579265786	8.88242336593	0.303989960276
131.0	8.94067489391	0.286385226615	10.1958340302	0.558416043665	10.7062040695	0.344061759285	8.85487014932	0.275352661004	10.1923557296	0.580930188135	8.93898470686	0.300043182008
136.0	9.15305035779	0.443503384267	10.3572547439	0.58140733085	10.784573709	0.387261232332	9.06834364942	0.444941480102	10.3512698347	0.592808011921	9.1476881171	0.436026245403
140.0	9.23746893973	0.370242728571	10.4778519182	0.460207449021	10.7424441499	0.340178469539	9.15759908014	0.374125707609	10.4760299116	0.477499840364	9.23330194645	0.368456276
145.0	9.33209660787	0.317286707708	10.6428532165	0.556868218526	10.7197795023	0.361488920651	9.26541269914	0.322986738676	10.6569989909	0.584210083001	9.35113648214	0.312236398659
150.0	9.57817270822	0.297971355443	10.7768399537	0.542504847744	10.7575610957	0.339172916199	9.53231769402	0.298481678637	10.8049437358	0.566318625793	9.57227510008	0.292924283553
154.0	9.64516882737	0.365914646799	10.7136437716	0.45564389383	10.741331857	0.328379329282	9.59880019269	0.369094053542	10.7479074021	0.470480704424	9.65828042056	0.363789606429
159.0	9.80494965873	0.304069113619	10.9164051874	0.392509847704	10.7497439589	0.321410774912	9.76699545173	0.303612717579	10.9506208823	0.404935623573	9.80349722519	0.325858563299
164.0	9.82202302978	0.37684384251	10.9723803751	0.509680742142	10.6491293483	0.365846392729	9.7802417526	0.382756885979	11.0121426773	0.521985721805	9.82534363383	0.370291816648
168.0	10.1196639744	0.316648123908	11.1235867599	0.506710896488	10.8262570655	0.323488298694	10.0841023967	0.317348485935	11.1565296821	0.524859616758	10.127763878	0.307959351359
173.0	10.1753601845	0.295831121634	11.1744633523	0.415594182964	10.7955073751	0.312490477668	10.1436239778	0.297168706636	11.2127338778	0.435403038155	10.1890848415	0.286959221047
177.0	10.34800295	0.419634338023	11.1245064973	0.493969073732	10.8009880715	0.412928524889	10.3261810603	0.418487168519	11.1621553556	0.504161548609	10.3556831315	0.412262236002
182.0	10.3587617816	0.328922141211	11.0789108394	0.415625585978	10.692087836	0.338096328898	10.3435126187	0.330001000414	11.1123402791	0.426690556611	10.3557138923	0.339924585899
187.0	10.5916098643	0.349639762932	11.2096113301	0.440592937571	10.8223493265	0.33403606845	10.581252243	0.347403160633	11.2429721937	0.44712336646	10.6020024326	0.351882084713
191.0	10.6179745247	0.361820341973	11.0923860534	0.372247265957	10.7679258704	0.349890906947	10.6087540104	0.363751429139	11.1182893867	0.374007240928	10.6257924582	0.375550727057
196.0	10.6379053787	0.346720474262	10.8693042	0.34960373045	10.6846940691	0.337262242779	10.6342302182	0.345957462177	10.8814355038	0.348894702458	10.641950369	0.351739955321
200.0	10.7228098211	0.317190277443	10.7228098211	0.317190277443	10.7228098211	0.317190277443	10.7228098211	0.317190277443	10.7228098211	0.317190277443	10.7228098211	0.317190277443


==> low-r_m=200_r=1_sigma=1_00_x=4_00_n=200_noise=gaussian.dat <==
t	refactor_mse	refactor_mse_std	JL_mse	JL_mse_std	tsvd_mse	tsvd_mse_std	refactor_mse_full	refactor_mse_full_std	JL_mse_full	JL_mse_full_std	refactor_mse_corr	refactor_mse_corr_std
20.0	1.33409948816	0.15725488844	1.63565898304	0.27831933054	2.20057217527	0.164996227962	1.28362028121	0.145076486407	1.61276190821	0.290979647357	1.3410883773	0.151937782388
25.0	1.37198680398	0.130967781386	1.75142534246	0.296960221967	2.15952929648	0.136949763849	1.33490304964	0.128571668265	1.73841915376	0.319608977469	1.36967089438	0.131295792633
30.0	1.40729091834	0.137538071072	1.94860458857	0.327084489119	2.15326798307	0.151249925483	1.36654518894	0.132947301201	1.94401524112	0.347318660962	1.40879823009	0.140548594056
34.0	1.47880738593	0.110863529234	2.0452351363	0.326075053841	2.20386425333	0.144413129159	1.44342506761	0.113719960522	2.04449620544	0.336585621468	1.48894766196	0.127544582884
39.0	1.59768020663	0.151458795246	2.17747368026	0.32853780406	2.22292782161	0.146586588289	1.56886391396	0.156675540926	2.19637466658	0.336261065675	1.60209544921	0.153416885859
44.0	1.59222977314	0.135740685872	2.27266712343	0.24460799311	2.17135402968	0.161364217398	1.56777197754	0.13533216375	2.29407699937	0.262167154733	1.58443799852	0.138921511635
48.0	1.63708176082	0.15081026647	2.29776419564	0.256505824982	2.16080752713	0.1653448657	1.60271711425	0.151226910993	2.30623523625	0.264944944737	1.63629312487	0.15118024592
53.0	1.66800783877	0.146626649358	2.37829294558	0.339249754672	2.15675790668	0.145048534682	1.64333159231	0.155343620069	2.41711044689	0.355791402624	1.660802117	0.147111681819
57.0	1.68955362082	0.14023317419	2.49372004466	0.375872526983	2.17656334868	0.141541044634	1.66482697517	0.144846966056	2.52549698697	0.397159212925	1.68644208473	0.134929570348
62.0	1.77097789106	0.1413412582	2.56377093525	0.330102593256	2.18494219016	0.149400982071	1.75373038286	0.139998363584	2.60882122942	0.348679375885	1.7731161286	0.140472946522
67.0	1.82640267314	0.155427279296	2.72062289097	0.3674853093	2.20749278318	0.142631184921	1.8103928415	0.158543756295	2.763787251	0.38032048041	1.82532618029	0.155820857389
71.0	1.87125191986	0.12278454245	2.74224373657	0.338542761745	2.21680144446	0.133120395835	1.85321484776	0.120802382566	2.79691740354	0.365608402554	1.87347793624	0.124537021176
76.0	1.8708428983	0.184498460124	2.69308647246	0.354380405993	2.19126303727	0.173295875251	1.85512252782	0.184616462497	2.74400729938	0.380286586367	1.86922434729	0.184284489031
80.0	1.90144669566	0.154871490542	2.72340427134	0.390215273881	2.16736060616	0.159714051961	1.89415241137	0.153768778049	2.78093396968	0.409111047546	1.89880097594	0.15567686735
85.0	1.92822088899	0.172367792521	2.81084368451	0.331099301215	2.17179595381	0.171893823549	1.91477796962	0.1690152125	2.86389583961	0.347879544846	1.92880569251	0.169920131951
90.0	1.99400491516	0.161440699513	2.90693718737	0.283024551006	2.2188413876	0.164381374736	1.97965649471	0.164830043597	2.96550606303	0.308918417295	1.99614562163	0.160447017799
94.0	1.96920588991	0.154503818725	2.86518948229	0.29720502848	2.16239634974	0.154363090464	1.96606577296	0.150670987507	2.9199616131	0.316907264052	1.96877906927	0.150726229064
99.0	1.99541504198	0.166853824745	2.87384716983	0.340543587244	2.16096953793	0.173337802948	1.99196371753	0.168407839349	2.92744602524	0.355152116404	1.99417883325	0.162833097375
104.0	2.02276850652	0.150740806054	2.82619950996	0.297181980352	2.16293871533	0.151613462918	2.01919111357	0.151835356472	2.88359622717	0.313248663451	2.01848760043	0.150075190574
108.0	2.05892442029	0.160814781357	2.88655638935	0.261861733176	2.18911464287	0.153154189823	2.05904774254	0.162887035194	2.93584961721	0.278861540014	2.05746670976	0.158824542303
113.0	2.06454351299	0.153221541131	2.87369322323	0.325924493189	2.16363072335	0.151317391607	2.05883851049	0.15330051131	2.93110531497	0.345739712882	2.05977486383	0.151359423738
117.0	2.07701947311	0.16186906288	2.86616012233	0.336955372215	2.17016657826	0.158012102752	2.07015911006	0.164632203054	2.91593748426	0.357319974784	2.07865668262	0.162399200312
122.0	2.09025229041	0.166202049974	2.83798811904	0.323735072475	2.16553095539	0.159034703124	2.08739660154	0.1631432741	2.89976220565	0.339445329843	2.09242097145	0.174102557249
127.0	2.07832424941	0.163916182951	2.80121757017	0.294486779391	2.13931290954	0.166912832627	2.07657381818	0.166769899797	2.84663781684	0.293161893915	2.07836850411	0.163626589937
131.0	2.12976844318	0.149510914171	2.83946601723	0.264411912289	2.17572956654	0.142268255693	2.1307100906	0.151508301864	2.88935197283	0.286296784528	2.12862626263	0.146606180261
136.0	2.12122677631	0.155810308492	2.80888179447	0.259088572468	2.16149873572	0.154356908142	2.11936662846	0.15366817917	2.85381649634	0.266016558391	2.12388695929	0.159081155348
140.0	2.14981547401	0.15216634468	2.77088976186	0.225914263292	2.18647694057	0.144953599654	2.14873195505	0.15326693619	2.81698057469	0.243078451481	2.14894008175	0.152494342179
145.0	2.18958643241	0.188647059613	2.8045894827	0.270755700626	2.21027468009	0.190938192325	2.18879977601	0.188204656585	2.84662093182	0.277829126692	2.18922600075	0.187862560157
150.0	2.22546780149	0.145788991346	2.81362175856	0.238426012062	2.23557592007	0.144722018257	2.22486094161	0.148168260591	2.86251973826	0.251365953708	2.22425054877	0.146795180029
154.0	2.15743130041	0.149494208975	2.68559190665	0.204373946925	2.16542841931	0.151187798848	2.15883461899	0.149787765229	2.72064067997	0.21460130122	2.15673481492	0.150166390209
159.0	2.1781376056	0.142805817897	2.67096944415	0.191918601168	2.17901644416	0.141387503376	2.17799061789	0.14235944224	2.70333805598	0.210421724217	2.17984043025	0.143328445769
164.0	2.168484951	0.147936158248	2.60298663655	0.207382104494	2.1756807461	0.148805988699	2.16728408954	0.150085693367	2.63081919159	0.208683625117	2.16662166283	0.148372747022
168.0	2.15338881053	0.186514738587	2.54849590104	0.21152498234	2.15219326035	0.183096486801	2.15340302821	0.186746142348	2.57325251394	0.222105337797	2.15310878148	0.186377022529
173.0	2.16672779463	0.156579087548	2.50075612635	0.21095054705	2.16670405109	0.151904766068	2.16603213029	0.156816632697	2.52417277046	0.2185148982	2.16732785793	0.154592170229
177.0	2.21587737093	0.196286367973	2.48503087592	0.265647366483	2.21588360661	0.1949568559	2.21590730038	0.196280831161	2.50545593858	0.272542756774	2.21682506826	0.196312327858
182.0	2.19796828096	0.157094826946	2.3965357418	0.175823815691	2.19711893164	0.15646106953	2.19799617529	0.157040226419	2.41079990856	0.178699304976	2.19792647132	0.156876752399
187.0	2.18540901618	0.167069589076	2.33764584091	0.197619121876	2.18344940518	0.165426923743	2.18518609751	0.167370435673	2.34591396242	0.198632956475	2.18551890855	0.166880258206
191.0	2.15117800975	0.129693272746	2.27911960954	0.142290775956	2.15127717491	0.129597906863	2.15093245271	0.129771612635	2.28884634567	0.144722322156	2.15134457653	0.12980494219
196.0	2.15901248081	0.159661028234	2.21143004719	0.164051713307	2.15900835038	0.160101308802	2.15903520145	0.159547383133	2.2132934828	0.162892609541	2.15888098599	0.159763507336
200.0	2.17749856536	0.157010298549	2.17749856536	0.157010298549	2.17749856536	0.157010298549	2.17749856536	0.157010298549	2.17749856536	0.157010298549	2.17749856536	0.157010298549


==> student-t6_m=200_r=5_sigma=1_00_t=100_n=200_noise=student-t6.dat <==
x	refactor_mse	refactor_mse_std	JL_mse	JL_mse_std	tsvd_mse	tsvd_mse_std	refactor_mse_full	refactor_mse_full_std	JL_mse_full	JL_mse_full_std	refactor_mse_corr	refactor_mse_corr_std
0.5	15.161065093	0.352450302877	13.2322604718	0.479560197666	19.5453936841	0.311841980703	16.6468248387	0.303398740174	15.7348732962	0.284016724204	15.0774756561	0.359320330646
0.74358974359	16.1998638109	0.435018928369	14.4008684025	0.446894078854	20.5270627856	0.475251386834	17.682784958	0.43117195691	16.9213818465	0.431901176546	16.1285269291	0.434402186578
0.987179487179	16.9626143323	0.628796538354	15.4385316846	0.596660181463	20.94159374	0.607505921715	18.3882471047	0.660936092804	18.0263366071	0.466389579226	16.8838016527	0.62453440892
1.23076923077	15.9348403395	0.979297242655	15.1962765293	0.835794347142	19.4956962796	1.05695365089	16.8708173874	1.12700345574	17.9880462687	0.913721234687	15.8672362481	0.980863485486
1.47435897436	13.7093806343	0.857975106697	14.1688268396	0.755945707458	16.9342068149	0.881669833525	13.8329242865	0.966616720876	16.5427247239	1.10011743885	13.6445614311	0.873084214721
1.71794871795	11.8950916712	0.541618350657	13.2581027143	0.569356487497	14.9332157742	0.531860947607	11.7403168111	0.535531109072	14.9327018901	0.835901407596	11.8292841091	0.569316400803
1.96153846154	10.8448820768	0.486477788566	12.9450151814	0.552417501294	13.7902098202	0.474974229302	10.5709654392	0.500654354653	13.9495204684	0.741850746141	10.8063180256	0.461187564781
2.20512820513	10.1848446941	0.602704029923	12.6750159048	0.688247857202	13.0949787303	0.607570824976	9.8904445993	0.654054813814	13.3676046048	0.855805718179	10.1752087898	0.567371085843
2.44871794872	9.59851216384	0.363031421568	12.3205876746	0.661792558551	12.4027132005	0.439236635016	9.34082787459	0.366439655272	12.8180509068	0.783447221528	9.55631819134	0.342722965444
2.69230769231	9.05389267789	0.379899143121	11.8658946132	0.6416459711	11.8716131493	0.42931563389	8.80383601608	0.381124180493	12.1760810764	0.776012186851	9.0466685058	0.387844494637
2.9358974359	8.77739836337	0.365146913423	11.4635311068	0.606783731095	11.5757002183	0.356459544061	8.5579014977	0.364349836217	11.676152398	0.648494952172	8.77956587678	0.373974126775
3.17948717949	8.56305488914	0.349038903874	11.0904936858	0.67354357448	11.3032196987	0.37542334585	8.36242476134	0.329912321029	11.219841105	0.738924779361	8.55576543383	0.339467460897
3.42307692308	8.3462553297	0.356941704199	10.915394526	0.728086696296	11.0857256532	0.372071036878	8.17785179227	0.360007073481	11.0113946904	0.779938276775	8.35233969841	0.336434576641
3.66666666667	8.2741205407	0.31690974694	10.467715308	0.660585720236	10.9661638464	0.353933634732	8.10637067927	0.311143421179	10.4932404345	0.705053157326	8.26761803462	0.336150747152
3.91025641026	8.13905392928	0.341631378405	10.4659530917	0.752519264964	10.82429506	0.425300947709	7.99348795634	0.344393307283	10.5155211429	0.82220997391	8.13232571527	0.331692959178
4.15384615385	7.96242516112	0.346964854912	9.93767888308	0.567915621385	10.6567784271	0.381275429081	7.84765027206	0.335632868108	9.95312728108	0.593137415923	7.97578692925	0.333945333791
4.39743589744	7.9446337548	0.303409095988	9.74661467654	0.680128258613	10.6077261738	0.348952802719	7.82792797464	0.316062368538	9.73325830426	0.704342568739	7.92510151521	0.309331174972
4.64102564103	7.8872103068	0.320882090779	9.64680767275	0.675017969573	10.5381981553	0.401518539168	7.7811214303	0.307716134755	9.62872818694	0.698720060156	7.87157691359	0.313317120557
4.88461538462	7.90784104957	0.281722500664	9.39218035032	0.581591604273	10.5362019521	0.388604898935	7.81481808621	0.276039922776	9.36346778099	0.600520259808	7.9096882517	0.283344113452
5.12820512821	7.76407481109	0.401677406177	9.26851439439	0.6562976765	10.3520685959	0.429686091801	7.67890503082	0.399362129211	9.24208534355	0.66544941801	7.75014424877	0.389733069513
5.37179487179	7.74855210314	0.322716382445	9.14663033615	0.62233820614	10.3544493519	0.3289359476	7.66224595025	0.331982336026	9.11989242054	0.635521174099	7.74705353819	0.338344072902
5.61538461538	7.62103645286	0.328781943113	8.96223864625	0.599027821674	10.2642205026	0.340817091732	7.54514635641	0.326749430567	8.93097084989	0.601687764737	7.60844286953	0.309412267102
5.85897435897	7.74233960905	0.222815691971	8.89320888759	0.637093217795	10.3408953495	0.280701559977	7.66640362105	0.215232494703	8.85445872296	0.650989072094	7.73006220207	0.233123448252
6.10256410256	7.69182671108	0.311091134548	8.80096646448	0.493694436363	10.2740185945	0.352142198146	7.62914235003	0.312272829097	8.77557211083	0.505064597643	7.6921415486	0.315523843447
6.34615384615	7.58090316343	0.273540086783	8.46415165726	0.520611833921	10.2270366514	0.348549443907	7.52391679891	0.265522051285	8.43621786584	0.528876802571	7.58955442681	0.28683570624
6.58974358974	7.65592684866	0.269463480245	8.49365414385	0.556287296855	10.2629146721	0.313619523707	7.59905641293	0.275619529394	8.45550369692	0.576294105485	7.6584104207	0.27402463834
6.83333333333	7.64217804508	0.306798229945	8.47164596266	0.640469441839	10.2418243742	0.362203396479	7.58701508991	0.30966044792	8.4351288257	0.654191251234	7.64161320218	0.305376981209
7.07692307692	7.60257297664	0.301234514551	8.37031079439	0.462894912456	10.2285127311	0.338458144596	7.55349707569	0.296734879733	8.33469137744	0.464346790562	7.60430021332	0.300139696684
7.32051282051	7.59683644868	0.345941540809	8.33155968455	0.581061970728	10.2209242325	0.37501827241	7.55428825894	0.337920360991	8.30251810405	0.586641894761	7.59683644868	0.345941540809
7.5641025641	7.56131332957	0.296373093187	8.20279177084	0.56509870096	10.1980582334	0.328579605639	7.51484463762	0.299316039846	8.17013663416	0.574127099186	7.56520575524	0.293621203212
7.80769230769	7.59037246001	0.301196072409	8.22138959841	0.528516200889	10.1358555107	0.353859906581	7.55211983384	0.296166933194	8.1970209793	0.533087653643	7.59461390346	0.301513170878
8.05128205128	7.4632228635	0.265310073382	8.06505493697	0.493136193247	10.0503947562	0.296026900341	7.42008823919	0.265036019842	8.03162749496	0.500139638272	7.45989473663	0.263676269619
8.29487179487	7.53479244903	0.313560999675	8.08274561049	0.511073588593	10.098351636	0.328607318434	7.50252439803	0.317664077801	8.05809996322	0.520624472453	7.53105575347	0.310299864715
8.53846153846	7.53029711351	0.34955857322	8.04008493662	0.542953212229	10.1317599829	0.39898661806	7.50441632346	0.346972781562	8.02042314647	0.543545128226	7.53029711351	0.34955857322
8.78205128205	7.47318320611	0.293047381771	8.0171747141	0.482681250185	10.052141871	0.336082880962	7.44365445713	0.289171714371	7.99775143614	0.48000208991	7.47303767889	0.292776330267
9.02564102564	7.41818506255	0.288721520803	7.94404438865	0.469277080376	9.98578923317	0.352545836566	7.3876553252	0.283334809994	7.91835015351	0.466793605885	7.41818506255	0.288721520803
9.26923076923	7.51494655756	0.304980959889	7.9522427981	0.431411236002	10.0720009456	0.32872984686	7.48320734562	0.302472721433	7.92694978144	0.435751671129	7.51435771698	0.303829132592
9.51282051282	7.49334524354	0.348501473129	7.88611250886	0.491350294912	10.0806941659	0.405970815404	7.4633994452	0.344856510939	7.85952693253	0.496346245901	7.49334524354	0.348501473129
9.75641025641	7.4648293272	0.27961808723	7.81916804154	0.442943064996	10.0601643457	0.285717596632	7.4314060621	0.282559551237	7.79163644112	0.448451056467	7.4648293272	0.27961808723
10.0	7.45320316477	0.276821101433	7.84716840035	0.483582519868	10.0065669137	0.289005969194	7.43250183617	0.274743862727	7.8300937171	0.485145732737	7.45280985698	0.2764626712

